DeepFlow: A Cross-Stack Pathfinding Framework for Distributed AI Systems

Over the past decade, machine learning model complexity has grown at an extraordinary rate, as has the scale of the systems training such large models. However there is an alarmingly low hardware utilization (5-20%) in large scale AI systems. The low system utilization is a cumulative effect of minor losses across different layers of the stack, exacerbated by the disconnect between engineers designing different layers spanning across different industries. We propose CrossFlow, a novel framework that enables cross-layer analysis all the way from the technology layer to the algorithmic layer. We also propose DeepFlow (built on top of CrossFlow using machine learning techniques) to automate the design space exploration and co-optimization across different layers of the stack. We have validated CrossFlow accuracy with distributed training on real commercial hardware and showcase several DeepFlow case studies demonstrating pitfalls of not optimizing across the technology-hardware-software stack for what is likely, the most important workload driving large development investments in all aspects of computing stack.

==> data/gemm-core0.85-l20.45.csv <==
type N kp1 kp2 m n k mtime ptime mstdev p2m
RC N1 K1 K1 4096 4096 4096 0.00160228 0.0021072511052483357 2.5929899999999997e-06 1.3151578408569886
RC N1 K1 K1 4096 4096 8192 0.00313294 0.004205502210496672 3.68733e-06 1.3423500643155222
RC N1 K1 K1 4096 4096 12288 0.00394401 0.006303753315745008 2.69757e-06 1.5983106827175912
RC N1 K1 K1 4096 4096 16384 0.005216719999999999 0.008402004420993344 3.24709e-06 1.610591410118493
RC N1 K1 K1 4096 4096 20480 0.00649651 0.01050025552624168 3.7903699999999998e-06 1.6162917514545012
RC N1 K1 K1 4096 4096 24576 0.00914246 0.012598506631490015 3.88258e-06 1.3780215206290227
RC N1 K1 K1 4096 4096 28672 0.00905472 0.014696757736738352 4.21232e-06 1.623104605856211
RC N1 K1 K1 4096 4096 32768 0.0102935 0.016795008841986685 4.54423e-06 1.631613041432621
RC N1 K1 K1 4096 8192 4096 0.00263517 0.004205502210496672 2.19638e-06 1.5959130570311106
RC N1 K1 K1 4096 8192 8192 0.00609204 0.008337442848524165 3.4656e-06 1.3685797940466846
RC N1 K1 K1 4096 8192 12288 0.00792376 0.012501664272786246 5.19812e-06 1.5777439337872734
RC N1 K1 K1 4096 8192 16384 0.0104604 0.016665885697048327 4.1521099999999995e-06 1.5932359849573943
RC N1 K1 K1 4096 8192 20480 0.013564999999999999 0.02083010712131041 0.00034789799999999997 1.535577377169953
RC N1 K1 K1 4096 8192 24576 0.0181474 0.02499432854557249 3.10483e-06 1.3772952899904387
RC N1 K1 K1 4096 8192 28672 0.017968 0.029158549969834573 4.79583e-06 1.62280442841911
RC N1 K1 K1 4096 8192 32768 0.020440200000000002 0.03332277139409666 6.76461e-06 1.6302566214663583
RC N1 K1 K1 4096 12288 4096 0.00405562 0.006303753315745008 3.19712e-06 1.5543254337795473
RC N1 K1 K1 4096 12288 8192 0.00938694 0.012501664272786246 3.13248e-06 1.3318146566171987
RC N1 K1 K1 4096 12288 12288 0.011989699999999999 0.018893259947235022 6.9289199999999996e-06 1.5757908827773024
RC N1 K1 K1 4096 12288 16384 0.0158885 0.02518801326298003 7.44648e-06 1.5852983770009774
RC N1 K1 K1 4096 12288 20480 0.0198466 0.03148276657872504 6.0695999999999995e-06 1.5863052905144983
RC N1 K1 K1 4096 12288 24576 0.0273895 0.03777751989447005 0.0009668400000000001 1.3792701544193962
RC N1 K1 K1 4096 12288 28672 0.027722899999999998 0.044072273210215056 5.76975e-06 1.5897425309118114
RC N1 K1 K1 4096 12288 32768 0.0316064 0.05036702652596006 6.5909e-06 1.5935704960375134
RC N1 K1 K1 4096 16384 4096 0.00530119 0.008402004420993344 3.2718299999999997e-06 1.5849279918269943
RC N1 K1 K1 4096 16384 8192 0.0119516 0.016665885697048327 0.000444044 1.3944480820181673
RC N1 K1 K1 4096 16384 12288 0.0156263 0.02518801326298003 6.79779e-06 1.6118987388556492
RC N1 K1 K1 4096 16384 16384 0.0207219 0.03332277139409666 6.363180000000001e-06 1.6080944022554233
RC N1 K1 K1 4096 16384 20480 0.026504100000000003 0.041651214242620825 0.000728664 1.571500795824828
RC N1 K1 K1 4096 16384 24576 0.034488500000000005 0.049979657091144984 0.00166515 1.4491687690431587
RC N1 K1 K1 4096 16384 28672 0.0360285 0.05830809993966915 9.91211e-06 1.6183882187620677
RC N1 K1 K1 4096 16384 32768 0.041029 0.06663654278819331 9.87927e-06 1.6241327545929296
RC N1 K1 K1 4096 20480 4096 0.006495300000000001 0.01050025552624168 4.01348e-06 1.6165928480965743
RC N1 K1 K1 4096 20480 8192 0.015012900000000001 0.02083010712131041 3.93573e-06 1.3874805747930385
RC N1 K1 K1 4096 20480 12288 0.0191184 0.03148276657872504 5.7999999999999995e-06 1.6467260115242406
RC N1 K1 K1 4096 20480 16384 0.0254539 0.041651214242620825 6.62495e-06 1.6363391952754125
RC N1 K1 K1 4096 20480 20480 0.0316663 0.0524652776312084 1.7280299999999998e-05 1.6568174251872938
RC N1 K1 K1 4096 20480 24576 0.0424367 0.06295653315745008 0.00230662 1.4835397935619423
RC N1 K1 K1 4096 20480 28672 0.0441942 0.07344778868369176 3.01091e-05 1.6619327577757206
RC N1 K1 K1 4096 20480 32768 0.050421999999999995 0.08393904420993344 4.6475800000000005e-06 1.664730558286729
RC N1 K1 K1 4096 24576 4096 0.00790374 0.012598506631490015 2.47919e-06 1.593993050314157
RC N1 K1 K1 4096 24576 8192 0.0181854 0.02499432854557249 0.000309477 1.374417309796457
RC N1 K1 K1 4096 24576 12288 0.023302700000000003 0.03777751989447005 6.01747e-06 1.6211649248572073
RC N1 K1 K1 4096 24576 16384 0.0310212 0.049979657091144984 2.4082400000000002e-05 1.6111451875215976
RC N1 K1 K1 4096 24576 20480 0.0387123 0.06295653315745008 4.35799e-05 1.6262669269831573
RC N1 K1 K1 4096 24576 24576 0.050235100000000005 0.07496498563671747 0.0045423799999999995 1.4922829980773893
RC N1 K1 K1 4096 24576 28672 0.0560592 0.08745764990950372 0.00438782 1.5600945056209101
RC N1 K1 K1 4096 24576 32768 0.0614524 0.09995031418228996 4.71936e-05 1.626467219869199
RC N1 K1 K1 4096 28672 4096 0.00913507 0.014696757736738352 4.82204e-06 1.6088281465537047
RC N1 K1 K1 4096 28672 8192 0.0206366 0.029158549969834573 0.000761519 1.4129531981932377
RC N1 K1 K1 4096 28672 12288 0.0268831 0.044072273210215056 6.729780000000001e-06 1.6394044291846943
RC N1 K1 K1 4096 28672 16384 0.0358004 0.05830809993966915 7.10211e-06 1.6286996776479912
RC N1 K1 K1 4096 28672 20480 0.0470148 0.07344778868369176 0.00287272 1.5622269728615616
RC N1 K1 K1 4096 28672 24576 0.0579731 0.08745764990950372 0.00448965 1.5085901894068752
RC N1 K1 K1 4096 28672 28672 0.062153799999999995 0.10282330415716846 6.06726e-05 1.6543365676301123
RC N1 K1 K1 4096 28672 32768 0.0709394 0.11751106189390681 5.90647e-05 1.6564992358817077
RC N1 K1 K1 4096 32768 4096 0.0105443 0.016795008841986685 6.8854900000000005e-06 1.5928045334433472
RC N1 K1 K1 4096 32768 8192 0.0231331 0.03332277139409666 0.00103423 1.440480151561903
RC N1 K1 K1 4096 32768 12288 0.0310729 0.05036702652596006 7.892400000000001e-06 1.620930988931193
RC N1 K1 K1 4096 32768 16384 0.041344299999999994 0.06663654278819331 5.3301e-06 1.6117467894774689
RC N1 K1 K1 4096 32768 20480 0.0533536 0.08393904420993344 0.0026635499999999998 1.5732592404248904
RC N1 K1 K1 4096 32768 24576 0.0650418 0.09995031418228996 0.00412303 1.536708919222561
RC N1 K1 K1 4096 32768 28672 0.071843 0.11751106189390681 1.23693e-05 1.635664739694985
RC N1 K1 K1 4096 32768 32768 0.0819758 0.13326408557638664 7.01638e-05 1.625651540776505
RC N1 K1 K1 8192 4096 4096 0.00261004 0.004205502210496672 3.2882200000000003e-06 1.6112788349974223
RC N1 K1 K1 8192 4096 8192 0.00607585 0.008337442848524165 1.35665e-06 1.3722265771084152
RC N1 K1 K1 8192 4096 12288 0.00787605 0.012501664272786246 2.5429300000000002e-06 1.5873012833572977
RC N1 K1 K1 8192 4096 16384 0.0104206 0.016665885697048327 3.82623e-06 1.5993211232604962
RC N1 K1 K1 8192 4096 20480 0.012847099999999998 0.02083010712131041 4.988989999999999e-06 1.6213859253302623
RC N1 K1 K1 8192 4096 24576 0.017352199999999998 0.02499432854557249 0.000778547 1.4404126592347075
RC N1 K1 K1 8192 4096 28672 0.0179453 0.029158549969834573 4.17253e-06 1.6248572032696345
RC N1 K1 K1 8192 4096 32768 0.0204209 0.03332277139409666 5.76975e-06 1.6317973935574173
RC N1 K1 K1 8192 8192 4096 0.00526768 0.008337442848524165 2.8586e-06 1.5827542387776334
RC N1 K1 K1 8192 8192 8192 0.012181599999999999 0.016665885697048327 3.2000000000000003e-06 1.368119598168412
RC N1 K1 K1 8192 8192 12288 0.0155205 0.02499432854557249 6.2169099999999996e-06 1.6104074318206558
RC N1 K1 K1 8192 8192 16384 0.0206037 0.03332277139409666 2.8301899999999997e-06 1.6173197723756734
RC N1 K1 K1 8192 8192 20480 0.025716100000000002 0.041651214242620825 6.0901599999999995e-06 1.6196551670984645
RC N1 K1 K1 8192 8192 24576 0.0336432 0.049979657091144984 0.00193662 1.48557976325513
RC N1 K1 K1 8192 8192 28672 0.035944000000000004 0.05830809993966915 6.9857e-06 1.6221928538746144
RC N1 K1 K1 8192 8192 32768 0.0409593 0.06663654278819331 4.53982e-06 1.6268965238222655
RC N1 K1 K1 8192 12288 4096 0.00795016 0.012501664272786246 4.95504e-06 1.5725047386198827
RC N1 K1 K1 8192 12288 8192 0.0180234 0.02499432854557249 0.00058106 1.3867710057798468
RC N1 K1 K1 8192 12288 12288 0.0284746 0.03748699281835874 0.000851343 1.3165063887941795
RC N1 K1 K1 8192 12288 16384 0.0310267 0.049979657091144984 4.2906899999999996e-06 1.6108595851684189
RC N1 K1 K1 8192 12288 20480 0.041007800000000004 0.06247232136393124 0.00249795 1.5234253328374414
RC N1 K1 K1 8192 12288 24576 0.052823300000000004 0.07496498563671747 0.00392905 1.4191651342630518
RC N1 K1 K1 8192 12288 28672 0.0538751 0.08745764990950372 6.744629999999999e-06 1.6233408366667295
RC N1 K1 K1 8192 12288 32768 0.0613712 0.09995031418228996 9.58958e-06 1.628619192427229
RC N1 K1 K1 8192 16384 4096 0.0106932 0.016665885697048327 8.70402e-06 1.5585498912438116
RC N1 K1 K1 8192 16384 8192 0.02404 0.03332277139409666 0.000837438 1.386138577125485
RC N1 K1 K1 8192 16384 12288 0.0336873 0.049979657091144984 0.0024063699999999997 1.4836349927463757
RC N1 K1 K1 8192 16384 16384 0.0414897 0.06663654278819331 7.59013e-06 1.60609844824603
RC N1 K1 K1 8192 16384 20480 0.057147199999999995 0.08329342848524164 0.00306174 1.4575242266505033
RC N1 K1 K1 8192 16384 24576 0.07374330000000001 0.09995031418228996 0.00463955 1.3553816303622153
RC N1 K1 K1 8192 16384 28672 0.07209180000000001 0.11660719987933829 9.50579e-06 1.6174821530234822
RC N1 K1 K1 8192 16384 32768 0.0820699 0.13326408557638664 2.2478700000000002e-05 1.6237875954081415
RC N1 K1 K1 8192 20480 4096 0.012979699999999999 0.02083010712131041 4.47325e-06 1.604821923566062
RC N1 K1 K1 8192 20480 8192 0.028182 0.041651214242620825 0.0012872600000000001 1.4779367767589535
RC N1 K1 K1 8192 20480 12288 0.0383744 0.06247232136393124 9.04655e-06 1.6279686813065801
RC N1 K1 K1 8192 20480 16384 0.0508037 0.08329342848524164 6.43506e-06 1.6395150055063241
RC N1 K1 K1 8192 20480 20480 0.0633308 0.10411453560655205 1.14088e-05 1.6439794792826246
RC N1 K1 K1 8192 20480 24576 0.0786507 0.12493564272786246 0.00432852 1.5884873590173063
RC N1 K1 K1 8192 20480 28672 0.0884032 0.1457567498491729 6.18867e-05 1.6487723278023068
RC N1 K1 K1 8192 20480 32768 0.100798 0.1665778569704833 6.93974e-05 1.652590894367778
RC N1 K1 K1 8192 24576 4096 0.0156188 0.02499432854557249 5.74108e-06 1.6002720148521326
RC N1 K1 K1 8192 24576 8192 0.034154899999999995 0.049979657091144984 0.0016809000000000001 1.4633231861649425
RC N1 K1 K1 8192 24576 12288 0.0522962 0.07496498563671747 0.00506658 1.4334690787613147
RC N1 K1 K1 8192 24576 16384 0.061190600000000005 0.09995031418228996 7.70973e-06 1.6334259540238198
RC N1 K1 K1 8192 24576 20480 0.08981109999999999 0.12493564272786246 0.004319239999999999 1.3910935589015443
RC N1 K1 K1 8192 24576 24576 0.11591599999999999 0.14992097127343496 0.010234199999999999 1.293358736269669
RC N1 K1 K1 8192 24576 28672 0.10642499999999999 0.17490629981900746 6.873859999999999e-05 1.6434700476298565
RC N1 K1 K1 8192 24576 32768 0.121333 0.19989162836457994 8.30723e-05 1.6474630015295093
RC N1 K1 K1 8192 28672 4096 0.018274699999999998 0.029158549969834573 7.0859e-06 1.5955692826604309
RC N1 K1 K1 8192 28672 8192 0.039239800000000005 0.05830809993966915 0.00197402 1.4859428422078895
RC N1 K1 K1 8192 28672 12288 0.067967 0.08745764990950372 0.00433764 1.2867663705843089
RC N1 K1 K1 8192 28672 16384 0.07154819999999999 0.11660719987933829 7.884159999999999e-06 1.629771257408828
RC N1 K1 K1 8192 28672 20480 0.100902 0.1457567498491729 0.00544548 1.4445377678259388
RC N1 K1 K1 8192 28672 24576 0.137461 0.17490629981900746 0.013597699999999999 1.272406717679978
RC N1 K1 K1 8192 28672 28672 0.124372 0.20405584978884203 8.852119999999999e-05 1.6406896229765706
RC N1 K1 K1 8192 28672 32768 0.141794 0.2332053997586766 0.000115169 1.644677488177755
RC N1 K1 K1 8192 32768 4096 0.020900500000000002 0.03332277139409666 8.04052e-06 1.5943528333818164
RC N1 K1 K1 8192 32768 8192 0.04301 0.06663654278819331 0.00221511 1.5493267330433227
RC N1 K1 K1 8192 32768 12288 0.07884010000000001 0.09995031418228996 0.00372442 1.2677598605568734
RC N1 K1 K1 8192 32768 16384 0.0817885 0.13326408557638664 1.04331e-05 1.6293743689685791
RC N1 K1 K1 8192 32768 20480 0.118682 0.1665778569704833 0.00485784 1.403564626232144
RC N1 K1 K1 8192 32768 24576 0.141125 0.19989162836457994 0.0135344 1.4164154357100438
RC N1 K1 K1 8192 32768 28672 0.142413 0.2332053997586766 9.143850000000001e-05 1.6375288755849295
RC N1 K1 K1 8192 32768 32768 0.16225499999999998 0.26651917115277324 0.000130557 1.642594503422226
RC N1 K1 K1 12288 4096 4096 0.00401128 0.006303753315745008 3.30478e-06 1.5715066800983746
RC N1 K1 K1 12288 4096 8192 0.00795775 0.012501664272786246 3.76012e-06 1.5710049037461904
RC N1 K1 K1 12288 4096 12288 0.0118979 0.018893259947235022 2.7730799999999996e-06 1.5879491294459547
RC N1 K1 K1 12288 4096 16384 0.0158162 0.02518801326298003 3.18748e-06 1.5925451918273688
RC N1 K1 K1 12288 4096 20480 0.022028199999999998 0.03148276657872504 0.000981422 1.4292028662680132
RC N1 K1 K1 12288 4096 24576 0.0237 0.03777751989447005 6.1481699999999994e-06 1.593988181201268
RC N1 K1 K1 12288 4096 28672 0.0276116 0.044072273210215056 5.4074e-06 1.5961506471995486
RC N1 K1 K1 12288 4096 32768 0.031421700000000004 0.05036702652596006 6.32535e-06 1.6029376681070744
RC N1 K1 K1 12288 8192 4096 0.00923822 0.012501664272786246 3.970590000000001e-06 1.3532546608314422
RC N1 K1 K1 12288 8192 8192 0.015563800000000001 0.02499432854557249 6.61513e-06 1.605927122269143
RC N1 K1 K1 12288 8192 12288 0.023272300000000003 0.03748699281835874 5.76281e-06 1.6107987959229957
RC N1 K1 K1 12288 8192 16384 0.0308882 0.049979657091144984 4.74974e-06 1.618082539323916
RC N1 K1 K1 12288 8192 20480 0.042806399999999994 0.06247232136393124 0.00240414 1.4594154463802433
RC N1 K1 K1 12288 8192 24576 0.046260800000000005 0.07496498563671747 4.21426e-06 1.6204861488931765
RC N1 K1 K1 12288 8192 28672 0.053900500000000004 0.08745764990950372 6.26498e-06 1.622575855687864
RC N1 K1 K1 12288 8192 32768 0.0614137 0.09995031418228996 7.5637300000000005e-06 1.627492142344297
RC N1 K1 K1 12288 12288 4096 0.0135683 0.018893259947235022 0.000455745 1.3924559412185036
RC N1 K1 K1 12288 12288 8192 0.023197199999999998 0.03748699281835874 7.42698e-06 1.6160136920989923
RC N1 K1 K1 12288 12288 12288 0.0412241 0.057533361070038994 0.00403404 1.3956244301279832
RC N1 K1 K1 12288 12288 16384 0.0460939 0.07670814809338532 8.41962e-06 1.6641713565869956
RC N1 K1 K1 12288 12288 20480 0.060731299999999995 0.09588293511673165 0.00385737 1.578805905961698
RC N1 K1 K1 12288 12288 24576 0.0688542 0.11505772214007798 8.133879999999999e-06 1.6710341873128722
RC N1 K1 K1 12288 12288 28672 0.08012359999999999 0.13423250916342433 8.720089999999999e-06 1.6753179982355304
RC N1 K1 K1 12288 12288 32768 0.0912589 0.15340729618677065 1.01828e-05 1.6810118923937352
RC N1 K1 K1 12288 16384 4096 0.018344100000000002 0.02518801326298003 9.658669999999999e-06 1.3730852570025254
RC N1 K1 K1 12288 16384 8192 0.031009699999999998 0.049979657091144984 9.187489999999999e-06 1.6117426834553379
RC N1 K1 K1 12288 16384 12288 0.057509 0.07670814809338532 0.00372717 1.3338459735586659
RC N1 K1 K1 12288 16384 16384 0.0616393 0.09995031418228996 1.32367e-05 1.6215355168259529
RC N1 K1 K1 12288 16384 20480 0.0796229 0.12493564272786246 0.0046832 1.569091840762676
RC N1 K1 K1 12288 16384 24576 0.0917457 0.14992097127343496 1.4057399999999999e-05 1.6340926198550445
RC N1 K1 K1 12288 16384 28672 0.106536 0.17490629981900746 8e-06 1.6417577140028483
RC N1 K1 K1 12288 16384 32768 0.121518 0.19989162836457994 1.6613200000000002e-05 1.6449548903420064
RC N1 K1 K1 12288 20480 4096 0.0216022 0.03148276657872504 0.0009026910000000001 1.4573870521856591
RC N1 K1 K1 12288 20480 8192 0.038347700000000005 0.06247232136393124 9.066970000000001e-06 1.629102172071108
RC N1 K1 K1 12288 20480 12288 0.0574338 0.09588293511673165 9.335950000000002e-06 1.6694513529791108
RC N1 K1 K1 12288 20480 16384 0.07623239999999999 0.12493564272786246 1.0071699999999999e-05 1.6388785178987213
RC N1 K1 K1 12288 20480 20480 0.0987094 0.15979889186121943 0.00590892 1.6188822124460227
RC N1 K1 K1 12288 20480 24576 0.113868 0.19175687023346333 1.2489999999999999e-05 1.684027735917583
RC N1 K1 K1 12288 20480 28672 0.132549 0.2237148486057072 8.74586e-05 1.6877897879705408
RC N1 K1 K1 12288 20480 32768 0.151256 0.2556728269779511 8.52291e-05 1.6903318015678788
RC N1 K1 K1 12288 24576 4096 0.0271287 0.03777751989447005 0.000898957 1.3925296786971013
RC N1 K1 K1 12288 24576 8192 0.046302 0.07496498563671747 6.9857e-06 1.6190442235047615
RC N1 K1 K1 12288 24576 12288 0.0799479 0.11505772214007798 0.008545019999999999 1.439158778905737
RC N1 K1 K1 12288 24576 16384 0.0921169 0.14992097127343496 1.49228e-05 1.6275077784145466
RC N1 K1 K1 12288 24576 20480 0.118086 0.19175687023346333 0.00584262 1.6238747204026163
RC N1 K1 K1 12288 24576 24576 0.137631 0.22487695691015244 8.80284e-05 1.6339121049047993
RC N1 K1 K1 12288 24576 28672 0.160213 0.26235494972851114 0.00011764800000000001 1.6375384627246925
RC N1 K1 K1 12288 24576 32768 0.185119 0.2998329425468699 0.00612169 1.6196767622279176
RC N1 K1 K1 12288 28672 4096 0.027413 0.044072273210215056 8.59069e-06 1.6077143402843561
RC N1 K1 K1 12288 28672 8192 0.0539429 0.08745764990950372 1.0280600000000001e-05 1.6213004845772792
RC N1 K1 K1 12288 28672 12288 0.10768000000000001 0.13423250916342433 0.00278317 1.2465871950540892
RC N1 K1 K1 12288 28672 16384 0.110874 0.17490629981900746 0.00623388 1.5775231327363264
RC N1 K1 K1 12288 28672 20480 0.13357400000000003 0.2237148486057072 7.787170000000001e-05 1.6748382814447957
RC N1 K1 K1 12288 28672 24576 0.160237 0.26235494972851114 0.00011515599999999999 1.6372931952577192
RC N1 K1 K1 12288 28672 28672 0.186536 0.31319718804799007 0.000162062 1.6790173910022197
RC N1 K1 K1 12288 28672 32768 0.217168 0.3579383577691315 0.0105001 1.648209486522561
RC N1 K1 K1 12288 32768 4096 0.0312188 0.05036702652596006 5.23068e-06 1.6133556230848098
RC N1 K1 K1 12288 32768 8192 0.0615533 0.09995031418228996 6.664080000000001e-06 1.6238010664300688
RC N1 K1 K1 12288 32768 12288 0.115511 0.15340729618677065 0.00866159 1.3280752152329272
RC N1 K1 K1 12288 32768 16384 0.126182 0.19989162836457994 0.00696757 1.5841532735618389
RC N1 K1 K1 12288 32768 20480 0.15243700000000002 0.2556728269779511 2.1000000000000002e-05 1.6772360186696869
RC N1 K1 K1 12288 32768 24576 0.18283000000000002 0.2998329425468699 2.04939e-05 1.6399548353490665
RC N1 K1 K1 12288 32768 28672 0.216088 0.3579383577691315 0.0084708 1.6564471778587035
RC N1 K1 K1 12288 32768 32768 0.24247 0.39977425672915984 2.40832e-05 1.64875760600965
RC N1 K1 K1 16384 4096 4096 0.00521574 0.008402004420993344 3.04998e-06 1.6108940286504587
RC N1 K1 K1 16384 4096 8192 0.0103471 0.016665885697048327 3.44819e-06 1.610681804278332
RC N1 K1 K1 16384 4096 12288 0.0172093 0.02518801326298003 0.000736691 1.4636279955012712
RC N1 K1 K1 16384 4096 16384 0.0205759 0.03332277139409666 6.2841099999999995e-06 1.6195049253785574
RC N1 K1 K1 16384 4096 20480 0.026688 0.041651214242620825 8.809090000000001e-06 1.56067199650108
RC N1 K1 K1 16384 4096 24576 0.0318578 0.049979657091144984 2.1381299999999998e-05 1.5688357981764274
RC N1 K1 K1 16384 4096 28672 0.0393949 0.05830809993966915 0.00226425 1.4800925992874499
RC N1 K1 K1 16384 4096 32768 0.0408415 0.06663654278819331 6.13596e-06 1.6315890157852504
RC N1 K1 K1 16384 8192 4096 0.010521699999999998 0.016665885697048327 2.72213e-06 1.5839537049191983
RC N1 K1 K1 16384 8192 8192 0.020750800000000003 0.03332277139409666 5.2115299999999996e-06 1.6058547812179123
RC N1 K1 K1 16384 8192 12288 0.0337828 0.049979657091144984 0.0018997 1.4794409312178085
RC N1 K1 K1 16384 8192 16384 0.0411932 0.06663654278819331 8.364210000000001e-06 1.617658807477771
RC N1 K1 K1 16384 8192 20480 0.051430300000000005 0.08329342848524164 7.22565e-06 1.6195400082294218
RC N1 K1 K1 16384 8192 24576 0.0616882 0.09995031418228996 3.76298e-06 1.620250131828939
RC N1 K1 K1 16384 8192 28672 0.07643770000000001 0.11660719987933829 0.005214819999999999 1.5255194737588686
RC N1 K1 K1 16384 8192 32768 0.0818921 0.13326408557638664 9.78213e-06 1.627313081193261
RC N1 K1 K1 16384 12288 4096 0.0156399 0.02518801326298003 7.71298e-06 1.6104970788163624
RC N1 K1 K1 16384 12288 8192 0.030788799999999998 0.049979657091144984 5.4e-06 1.6233064325710969
RC N1 K1 K1 16384 12288 12288 0.0546149 0.07670814809338532 0.00526833 1.4045278503372765
RC N1 K1 K1 16384 12288 16384 0.061245 0.09995031418228996 1.1081499999999999e-05 1.631975086656706
RC N1 K1 K1 16384 12288 20480 0.09760970000000001 0.12493564272786246 0.006159410000000001 1.27995109838328
RC N1 K1 K1 16384 12288 24576 0.0947115 0.14992097127343496 0.00608575 1.5829225730078706
RC N1 K1 K1 16384 12288 28672 0.149672 0.17490629981900746 0.0173375 1.1685973316252036
RC N1 K1 K1 16384 12288 32768 0.121143 0.19989162836457994 1.6155499999999998e-05 1.650046873237248
RC N1 K1 K1 16384 16384 4096 0.0211948 0.03332277139409666 1.2890300000000001e-05 1.5722144768573736
RC N1 K1 K1 16384 16384 8192 0.041441200000000004 0.06663654278819331 1.0008e-05 1.6079781181093526
RC N1 K1 K1 16384 16384 12288 0.0698677 0.09995031418228996 0.00426411 1.4305653997811572
RC N1 K1 K1 16384 16384 16384 0.0967887 0.13326408557638664 0.014178699999999999 1.3768558269342044
RC N1 K1 K1 16384 16384 20480 0.125152 0.1665778569704833 0.014894899999999999 1.3310043544688321
RC N1 K1 K1 16384 16384 24576 0.122819 0.19989162836457994 1.37477e-05 1.6275301733818053
RC N1 K1 K1 16384 16384 28672 0.193968 0.2332053997586766 0.00952298 1.202288005024935
RC N1 K1 K1 16384 16384 32768 0.162559 0.26651917115277324 6.99214e-05 1.639522703466269
RC N1 K1 K1 16384 20480 4096 0.0259652 0.041651214242620825 7.30479e-06 1.6041168272387976
RC N1 K1 K1 16384 20480 8192 0.0511219 0.08329342848524164 6.18789e-06 1.629310109468577
RC N1 K1 K1 16384 20480 12288 0.08022230000000001 0.12493564272786246 0.0050353 1.5573679977744648
RC N1 K1 K1 16384 20480 16384 0.101595 0.1665778569704833 1.20416e-05 1.6396265266054757
RC N1 K1 K1 16384 20480 20480 0.12665 0.20822007121310412 1.48324e-05 1.644058991023325
RC N1 K1 K1 16384 20480 24576 0.151877 0.24986228545572495 0.000115243 1.645162107861789
RC N1 K1 K1 16384 20480 28672 0.180821 0.29150449969834574 0.00905594 1.6121164007407642
RC N1 K1 K1 16384 20480 32768 0.201497 0.33314671394096657 0.00013900000000000002 1.6533581836998394
RC N1 K1 K1 16384 24576 4096 0.031238600000000002 0.049979657091144984 8.0399e-06 1.599932682359164
RC N1 K1 K1 16384 24576 8192 0.0614926 0.09995031418228996 1.12712e-05 1.6254039377468177
RC N1 K1 K1 16384 24576 12288 0.115161 0.14992097127343496 0.00914118 1.3018380465038941
RC N1 K1 K1 16384 24576 16384 0.122585 0.19989162836457994 0.000499064 1.6306369324516046
RC N1 K1 K1 16384 24576 20480 0.190265 0.24986228545572495 0.0227759 1.313233045782067
RC N1 K1 K1 16384 24576 24576 0.191714 0.2998329425468699 0.0180748 1.5639595571886762
RC N1 K1 K1 16384 24576 28672 0.32409699999999997 0.3498035996380149 0.00734017 1.0793176105857658
RC N1 K1 K1 16384 24576 32768 0.24263900000000002 0.39977425672915984 0.000344193 1.6476092331783423
RC N1 K1 K1 16384 28672 4096 0.0365476 0.05830809993966915 6.65132e-06 1.5954016115878786
RC N1 K1 K1 16384 28672 8192 0.073209 0.11660719987933829 0.00334695 1.5927986979652542
RC N1 K1 K1 16384 28672 12288 0.13377799999999998 0.17490629981900746 0.011935000000000001 1.3074369464262248
RC N1 K1 K1 16384 28672 16384 0.143049 0.2332053997586766 3.26956e-05 1.6302483747434557
RC N1 K1 K1 16384 28672 20480 0.238524 0.29150449969834574 0.008462260000000001 1.2221181084433672
RC N1 K1 K1 16384 28672 24576 0.216275 0.3498035996380149 0.00732101 1.6174019171795857
RC N1 K1 K1 16384 28672 28672 0.381925 0.408102699577684 0.0101463 1.0685414664598651
RC N1 K1 K1 16384 28672 32768 0.283599 0.46640179951735317 3.01496e-05 1.644581960857948
RC N1 K1 K1 16384 32768 4096 0.0456815 0.06663654278819331 0.00272042 1.4587205496359206
RC N1 K1 K1 16384 32768 8192 0.081911 0.13326408557638664 1.22556e-05 1.6269375978365133
RC N1 K1 K1 16384 32768 12288 0.163064 0.19989162836457994 0.0062428 1.2258476939396798
RC N1 K1 K1 16384 32768 16384 0.187884 0.26651917115277324 0.0291339 1.4185304291625325
RC N1 K1 K1 16384 32768 20480 0.27091699999999996 0.33314671394096657 0.0190139 1.2297002917534396
RC N1 K1 K1 16384 32768 24576 0.243335 0.39977425672915984 4.84252e-05 1.6428966516496182
RC N1 K1 K1 16384 32768 28672 0.42751 0.46640179951735317 0.010125299999999999 1.0909728416115487
RC N1 K1 K1 16384 32768 32768 0.325983 0.5330293423055465 0.00897974 1.635144600502316
RC N1 K1 K1 20480 4096 4096 0.00641945 0.01050025552624168 4.1268e-06 1.6356939498308547
RC N1 K1 K1 20480 4096 8192 0.012734 0.02083010712131041 2.7568100000000003e-06 1.6357866437341297
RC N1 K1 K1 20480 4096 12288 0.019084399999999998 0.03148276657872504 4.49889e-06 1.6496597524011782
RC N1 K1 K1 20480 4096 16384 0.0283421 0.041651214242620825 0.00125854 1.4695881477597224
RC N1 K1 K1 20480 4096 20480 0.032829300000000006 0.0524652776312084 6.60379e-06 1.5981235552146527
RC N1 K1 K1 20480 4096 24576 0.0392048 0.06295653315745008 2.58372e-05 1.6058373759705464
RC N1 K1 K1 20480 4096 28672 0.0441325 0.07344778868369176 4.94469e-06 1.664256243894902
RC N1 K1 K1 20480 4096 32768 0.053790700000000004 0.08393904420993344 0.00342473 1.560475030254922
RC N1 K1 K1 20480 8192 4096 0.012954499999999999 0.02083010712131041 4.36463e-06 1.6079437354826827
RC N1 K1 K1 20480 8192 8192 0.02554 0.041651214242620825 5.477229999999999e-06 1.6308227972835092
RC N1 K1 K1 20480 8192 12288 0.0381937 0.06247232136393124 4.96085e-06 1.6356708400582096
RC N1 K1 K1 20480 8192 16384 0.0543236 0.08329342848524164 0.00351543 1.5332825601624642
RC N1 K1 K1 20480 8192 20480 0.063327 0.10411453560655205 4.86662e-05 1.6440781279162453
RC N1 K1 K1 20480 8192 24576 0.0759237 0.12493564272786246 5.8146400000000005e-06 1.645542073527271
RC N1 K1 K1 20480 8192 28672 0.08845019999999999 0.1457567498491729 5.4e-06 1.647896215601241
RC N1 K1 K1 20480 8192 32768 0.104777 0.1665778569704833 0.00631797 1.5898322816122175
RC N1 K1 K1 20480 12288 4096 0.0194818 0.03148276657872504 7.1665899999999994e-06 1.6160091253747109
RC N1 K1 K1 20480 12288 8192 0.038346 0.06247232136393124 8.20975e-06 1.629174395345831
RC N1 K1 K1 20480 12288 12288 0.0732747 0.09588293511673165 0.00273114 1.3085408076284402
RC N1 K1 K1 20480 12288 16384 0.0930181 0.12493564272786246 0.0105334 1.3431326024490122
RC N1 K1 K1 20480 12288 20480 0.13433 0.15979889186121943 0.0039248 1.1895994331960056
RC N1 K1 K1 20480 12288 24576 0.114033 0.19175687023346333 8.35524e-05 1.6815910327138928
RC N1 K1 K1 20480 12288 28672 0.182419 0.2237148486057072 0.00583699 1.2263790976033593
RC N1 K1 K1 20480 12288 32768 0.155154 0.2556728269779511 0.008327389999999999 1.64786487604542
RC N1 K1 K1 20480 16384 4096 0.0261246 0.041651214242620825 1.2126e-05 1.5943292621751461
RC N1 K1 K1 20480 16384 8192 0.051706 0.08329342848524164 1.1975e-05 1.6109045078954403
RC N1 K1 K1 20480 16384 12288 0.0952662 0.12493564272786246 0.0051826 1.3114372435119956
RC N1 K1 K1 20480 16384 16384 0.104652 0.1665778569704833 0.00502017 1.5917312327569784
RC N1 K1 K1 20480 16384 20480 0.172913 0.20822007121310412 0.00953438 1.20418980188363
RC N1 K1 K1 20480 16384 24576 0.152594 0.24986228545572495 0.000133207 1.637431913808701
RC N1 K1 K1 20480 16384 28672 0.224749 0.29150449969834574 0.0148601 1.2970224548200247
RC N1 K1 K1 20480 16384 32768 0.20736600000000002 0.33314671394096657 0.014187400000000001 1.6065638240645357
RC N1 K1 K1 20480 20480 4096 0.032447899999999995 0.0524652776312084 7.73886e-06 1.6169082631297684
RC N1 K1 K1 20480 20480 8192 0.0638895 0.10411453560655205 1.4382300000000001e-05 1.6296032306803474
RC N1 K1 K1 20480 20480 12288 0.09571110000000001 0.15979889186121943 1.2020400000000001e-05 1.6695962313798443
RC N1 K1 K1 20480 20480 16384 0.12960400000000002 0.20822007121310412 0.00564028 1.606586765941669
RC N1 K1 K1 20480 20480 20480 0.158256 0.2663254864353657 1.85472e-05 1.6828776566788348
RC N1 K1 K1 20480 20480 24576 0.18976099999999999 0.3195887837224388 3.59026e-05 1.6841647320705457
RC N1 K1 K1 20480 20480 28672 0.220919 0.372852081009512 2.3e-05 1.687732069262997
RC N1 K1 K1 20480 20480 32768 0.255276 0.42611537829658513 0.00924193 1.6692339988741014
RC N1 K1 K1 20480 24576 4096 0.0389286 0.06295653315745008 8.87919e-06 1.617230857453134
RC N1 K1 K1 20480 24576 8192 0.07664 0.12493564272786246 7.949839999999999e-06 1.6301623529209612
RC N1 K1 K1 20480 24576 12288 0.142582 0.19175687023346333 0.0072223800000000005 1.3448883465897754
RC N1 K1 K1 20480 24576 16384 0.18323599999999998 0.24986228545572495 0.030149000000000002 1.3636091458868616
RC N1 K1 K1 20480 24576 20480 0.270435 0.3195887837224388 0.00416634 1.181758218139068
RC N1 K1 K1 20480 24576 24576 0.22774100000000003 0.3747889281835874 5.00899e-05 1.6456805238564305
RC N1 K1 K1 20480 24576 28672 0.331796 0.4372522495475186 0.0173523 1.3178346018261782
RC N1 K1 K1 20480 24576 32768 0.302281 0.49971557091144986 0.000348868 1.653149125851277
RC N1 K1 K1 20480 28672 4096 0.045483600000000006 0.07344778868369176 1.14385e-05 1.614819158635019
RC N1 K1 K1 20480 28672 8192 0.0894984 0.1457567498491729 1.15776e-05 1.6285961519890062
RC N1 K1 K1 20480 28672 12288 0.152013 0.2237148486057072 0.0113924 1.4716823469420852
RC N1 K1 K1 20480 28672 16384 0.251392 0.29150449969834574 0.00961542 1.1595615600271518
RC N1 K1 K1 20480 28672 20480 0.318717 0.372852081009512 0.00946954 1.1698531330600879
RC N1 K1 K1 20480 28672 24576 0.266989 0.4372522495475186 0.00365432 1.6377163461697624
RC N1 K1 K1 20480 28672 28672 0.419246 0.5219893134133169 0.0128086 1.2450668901153903
RC N1 K1 K1 20480 28672 32768 0.35292599999999996 0.5965579296152193 8.91291e-05 1.6903201510096149
RC N1 K1 K1 20480 32768 4096 0.055607300000000005 0.08393904420993344 0.00360965 1.5094968504123276
RC N1 K1 K1 20480 32768 8192 0.10225100000000001 0.1665778569704833 1.0440299999999999e-05 1.6291073629645019
RC N1 K1 K1 20480 32768 12288 0.181938 0.2556728269779511 0.0203115 1.4052744725013526
RC N1 K1 K1 20480 32768 16384 0.29137799999999997 0.33314671394096657 0.0289244 1.1433488936740819
RC N1 K1 K1 20480 32768 20480 0.358154 0.42611537829658513 0.0198949 1.1897546259334955
RC N1 K1 K1 20480 32768 24576 0.303909 0.49971557091144986 0.000105114 1.6442934263593703
RC N1 K1 K1 20480 32768 28672 0.489348 0.5965579296152193 0.011362 1.2190872949623157
RC N1 K1 K1 20480 32768 32768 0.40663 0.6662844278819332 0.00991034 1.6385520691585305
RC N1 K1 K1 24576 4096 4096 0.00782187 0.012598506631490015 4.23416e-06 1.610677067183425
RC N1 K1 K1 24576 4096 8192 0.0155154 0.02499432854557249 4.12795e-06 1.6109367818794544
RC N1 K1 K1 24576 4096 12288 0.0232711 0.03777751989447005 6.10655e-06 1.6233663167821912
RC N1 K1 K1 24576 4096 16384 0.0336175 0.049979657091144984 0.00187279 1.4867154634087896
RC N1 K1 K1 24576 4096 20480 0.040021999999999995 0.06295653315745008 7e-06 1.5730481524524034
RC N1 K1 K1 24576 4096 24576 0.0478335 0.07496498563671747 6.99546e-05 1.5672067826255127
RC N1 K1 K1 24576 4096 28672 0.0535829 0.08745764990950372 7.340980000000001e-06 1.6321932913206212
RC N1 K1 K1 24576 4096 32768 0.0654555 0.09995031418228996 0.00441792 1.526996420198302
RC N1 K1 K1 24576 8192 4096 0.015581 0.02499432854557249 5.89915e-06 1.6041543254972397
RC N1 K1 K1 24576 8192 8192 0.0307302 0.049979657091144984 7.82049e-06 1.626401946331133
RC N1 K1 K1 24576 8192 12288 0.0459524 0.07496498563671747 5.81722e-06 1.6313617055195697
RC N1 K1 K1 24576 8192 16384 0.06452290000000001 0.09995031418228996 0.004165530000000001 1.5490672952128617
RC N1 K1 K1 24576 8192 20480 0.0761979 0.12493564272786246 8.576880000000001e-05 1.6396205502758274
RC N1 K1 K1 24576 8192 24576 0.0913755 0.14992097127343496 8.258359999999999e-05 1.6407130059308563
RC N1 K1 K1 24576 8192 28672 0.10646 0.17490629981900746 7.56307e-05 1.6429297371689597
RC N1 K1 K1 24576 8192 32768 0.124193 0.19989162836457994 0.006106029999999999 1.6095241146005004
RC N1 K1 K1 24576 12288 4096 0.0235095 0.03777751989447005 9.54201e-06 1.6069044383959696
RC N1 K1 K1 24576 12288 8192 0.046376600000000004 0.07496498563671747 5.7999999999999995e-06 1.6164398777986628
RC N1 K1 K1 24576 12288 12288 0.0938408 0.11505772214007798 0.00300154 1.2260948557565363
RC N1 K1 K1 24576 12288 16384 0.09491079999999999 0.14992097127343496 0.00491166 1.579598647081628
RC N1 K1 K1 24576 12288 20480 0.14861000000000002 0.19175687023346333 0.00922823 1.2903362508139649
RC N1 K1 K1 24576 12288 24576 0.17704499999999998 0.22487695691015244 0.0254175 1.2701683578194949
RC N1 K1 K1 24576 12288 28672 0.238513 0.26235494972851114 0.00496773 1.0999607976442003
RC N1 K1 K1 24576 12288 32768 0.185802 0.2998329425468699 0.0079814 1.6137229015127388
RC N1 K1 K1 24576 16384 4096 0.0316632 0.049979657091144984 1.64061e-05 1.57847776254911
RC N1 K1 K1 24576 16384 8192 0.062173 0.09995031418228996 1.2522e-05 1.6076160742169425
RC N1 K1 K1 24576 16384 12288 0.118313 0.14992097127343496 0.0057652 1.2671555219919617
RC N1 K1 K1 24576 16384 16384 0.15518 0.19989162836457994 0.019898700000000002 1.28812751878193
RC N1 K1 K1 24576 16384 20480 0.2069 0.24986228545572495 0.0127323 1.2076475855762443
RC N1 K1 K1 24576 16384 24576 0.24043 0.2998329425468699 0.023932600000000002 1.2470695942555832
RC N1 K1 K1 24576 16384 28672 0.31761700000000004 0.3498035996380149 0.009170030000000001 1.1013377736015857
RC N1 K1 K1 24576 16384 32768 0.249037 0.39977425672915984 0.01783 1.6052805676632782
RC N1 K1 K1 24576 20480 4096 0.0389389 0.06295653315745008 9.82293e-06 1.616803072440415
RC N1 K1 K1 24576 20480 8192 0.0766578 0.12493564272786246 6.58483e-06 1.6297838279713541
RC N1 K1 K1 24576 20480 12288 0.118563 0.19175687023346333 0.00639301 1.6173415840815712
RC N1 K1 K1 24576 20480 16384 0.152462 0.24986228545572495 6.30555e-05 1.6388495851800775
RC N1 K1 K1 24576 20480 20480 0.189914 0.3195887837224388 6.406249999999999e-05 1.6828079221249557
RC N1 K1 K1 24576 20480 24576 0.22771 0.3747889281835874 7.30753e-05 1.6459045636273655
RC N1 K1 K1 24576 20480 28672 0.276638 0.4372522495475186 0.0346308 1.580593589989512
RC N1 K1 K1 24576 20480 32768 0.302211 0.49971557091144986 7.82879e-05 1.6535320385804946
RC N1 K1 K1 24576 24576 4096 0.0468249 0.07496498563671747 8.89326e-06 1.600964137386678
RC N1 K1 K1 24576 24576 8192 0.0963712 0.14992097127343496 0.00612383 1.5556615594019265
RC N1 K1 K1 24576 24576 12288 0.19106700000000001 0.22487695691015244 0.00989002 1.1769534085433508
RC N1 K1 K1 24576 24576 16384 0.244647 0.2998329425468699 0.0366787 1.225573755438938
RC N1 K1 K1 24576 24576 20480 0.319868 0.3747889281835874 0.0049924 1.1716987262983087
RC N1 K1 K1 24576 24576 24576 0.355769 0.44974491382030485 0.043586599999999996 1.264148685861626
RC N1 K1 K1 24576 24576 28672 0.48686799999999997 0.5247008994570224 0.00420319 1.0777066873506216
RC N1 K1 K1 24576 24576 32768 0.363796 0.5996568850937398 8.064739999999999e-05 1.6483328159016037
RC N1 K1 K1 24576 28672 4096 0.0572692 0.08745764990950372 0.00323065 1.5271323837159192
RC N1 K1 K1 24576 28672 8192 0.10746 0.17490629981900746 1.54919e-05 1.6276409810069556
RC N1 K1 K1 24576 28672 12288 0.216891 0.26235494972851114 0.0111031 1.2096165803491667
RC N1 K1 K1 24576 28672 16384 0.305279 0.3498035996380149 0.00806578 1.1458488780362057
RC N1 K1 K1 24576 28672 20480 0.349634 0.4372522495475186 0.0248555 1.250599911757777
RC N1 K1 K1 24576 28672 24576 0.419248 0.5247008994570224 0.0664216 1.2515286881679157
RC N1 K1 K1 24576 28672 28672 0.532697 0.6121495493665261 0.004155750000000001 1.1491514864294827
RC N1 K1 K1 24576 28672 32768 0.427991 0.6995981992760298 0.0125208 1.6346096045852128
RC N1 K1 K1 24576 32768 4096 0.0624446 0.09995031418228996 1.3440199999999999e-05 1.6006238198705725
RC N1 K1 K1 24576 32768 8192 0.12298300000000001 0.19989162836457994 1.34536e-05 1.625359833184911
RC N1 K1 K1 24576 32768 12288 0.249045 0.2998329425468699 0.0201393 1.2039307857891943
RC N1 K1 K1 24576 32768 16384 0.300334 0.39977425672915984 0.056984900000000005 1.3310988989896577
RC N1 K1 K1 24576 32768 20480 0.394161 0.49971557091144986 0.026634699999999997 1.2677955731577957
RC N1 K1 K1 24576 32768 24576 0.520722 0.5996568850937398 0.0394388 1.151587382698906
RC N1 K1 K1 24576 32768 28672 0.631574 0.6995981992760298 0.016392499999999997 1.1077058258826833
RC N1 K1 K1 24576 32768 32768 0.48519799999999996 0.7995395134583198 3.4583200000000005e-05 1.6478623437407405
RC N1 K1 K1 28672 4096 4096 0.0105821 0.014696757736738352 3.53412e-06 1.3888318704924685
RC N1 K1 K1 28672 4096 8192 0.0179052 0.029158549969834573 4.6e-06 1.6284961893659144
RC N1 K1 K1 28672 4096 12288 0.026841 0.044072273210215056 4.5166399999999995e-06 1.6419758284048678
RC N1 K1 K1 28672 4096 16384 0.035621 0.05830809993966915 6.01664e-06 1.6369023873464852
RC N1 K1 K1 28672 4096 20480 0.0486869 0.07344778868369176 0.0028317800000000003 1.5085739425531663
RC N1 K1 K1 28672 4096 24576 0.0551363 0.08745764990950372 3.23514e-05 1.5862081769996124
RC N1 K1 K1 28672 4096 28672 0.062120600000000005 0.10282330415716846 5.3888800000000005e-06 1.6552207183634489
RC N1 K1 K1 28672 4096 32768 0.0706923 0.11751106189390681 1.90108e-05 1.6622894133294122
RC N1 K1 K1 28672 8192 4096 0.0206186 0.029158549969834573 0.0008574 1.4141867037448987
RC N1 K1 K1 28672 8192 8192 0.035918399999999996 0.05830809993966915 5.71314e-06 1.623349033912122
RC N1 K1 K1 28672 8192 12288 0.0537096 0.08745764990950372 5.62494e-06 1.6283429761067614
RC N1 K1 K1 28672 8192 16384 0.0712946 0.11660719987933829 7.2691099999999994e-06 1.6355684705340698
RC N1 K1 K1 28672 8192 20480 0.0916244 0.1457567498491729 0.0047265300000000005 1.5908071414292797
RC N1 K1 K1 28672 8192 24576 0.10679300000000001 0.17490629981900746 4.00125e-05 1.6378067833941123
RC N1 K1 K1 28672 8192 28672 0.12441200000000001 0.20405584978884203 5.0556900000000004e-05 1.6401621209275794
RC N1 K1 K1 28672 8192 32768 0.141695 0.2332053997586766 4.6957400000000005e-05 1.6458265976828865
RC N1 K1 K1 28672 12288 4096 0.0309989 0.044072273210215056 0.00129869 1.4217366813085321
RC N1 K1 K1 28672 12288 8192 0.0539698 0.08745764990950372 5.92959e-06 1.620492384806016
RC N1 K1 K1 28672 12288 12288 0.10910500000000001 0.13423250916342433 0.00262019 1.2303057528383146
RC N1 K1 K1 28672 12288 16384 0.12458799999999999 0.17490629981900746 0.013794299999999999 1.4038775790526172
RC N1 K1 K1 28672 12288 20480 0.18262799999999998 0.2237148486057072 0.0145594 1.2249756258936593
RC N1 K1 K1 28672 12288 24576 0.16078 0.26235494972851114 0.000463055 1.6317635883101824
RC N1 K1 K1 28672 12288 28672 0.235361 0.31319718804799007 0.0103651 1.3307097949447448
RC N1 K1 K1 28672 12288 32768 0.216863 0.3579383577691315 0.0103902 1.6505275578089924
RC N1 K1 K1 28672 16384 4096 0.0366991 0.05830809993966915 1.59402e-05 1.588815527892214
RC N1 K1 K1 28672 16384 8192 0.0724413 0.11660719987933829 1.10095e-05 1.6096784552366992
RC N1 K1 K1 28672 16384 12288 0.143553 0.17490629981900746 0.00575361 1.2184092273864529
RC N1 K1 K1 28672 16384 16384 0.148566 0.2332053997586766 0.0054839599999999995 1.5697090838999272
RC N1 K1 K1 28672 16384 20480 0.256724 0.29150449969834574 0.00236181 1.1354781777252838
RC N1 K1 K1 28672 16384 24576 0.24375899999999998 0.3498035996380149 0.0307955 1.4350387047781412
RC N1 K1 K1 28672 16384 28672 0.314063 0.408102699577684 0.0190064 1.2994294124990338
RC N1 K1 K1 28672 16384 32768 0.283914 0.46640179951735317 0.00016752300000000002 1.6427573121344956
RC N1 K1 K1 28672 20480 4096 0.045433 0.07344778868369176 9.24121e-06 1.6166176277967943
RC N1 K1 K1 28672 20480 8192 0.08945950000000001 0.1457567498491729 1.1655499999999999e-05 1.6293043203815456
RC N1 K1 K1 28672 20480 12288 0.14014 0.2237148486057072 0.0113655 1.5963668374889912
RC N1 K1 K1 28672 20480 16384 0.17809 0.29150449969834574 8.74071e-05 1.6368381138657182
RC N1 K1 K1 28672 20480 20480 0.221601 0.372852081009512 0.000120037 1.6825378992401299
RC N1 K1 K1 28672 20480 24576 0.265715 0.4372522495475186 0.000130863 1.6455685585966868
RC N1 K1 K1 28672 20480 28672 0.31227499999999997 0.5219893134133169 0.008995689999999999 1.6715693328422607
RC N1 K1 K1 28672 20480 32768 0.352885 0.5965579296152193 0.000116125 1.690516541125917
RC N1 K1 K1 28672 24576 4096 0.0545474 0.08745764990950372 8.27285e-06 1.603333062794995
RC N1 K1 K1 28672 24576 8192 0.111039 0.17490629981900746 0.006205250000000001 1.5751789895352755
RC N1 K1 K1 28672 24576 12288 0.217882 0.26235494972851114 0.00948368 1.2041148407326496
RC N1 K1 K1 28672 24576 16384 0.233731 0.3498035996380149 0.0295319 1.4966076371470403
RC N1 K1 K1 28672 24576 20480 0.38270499999999996 0.4372522495475186 0.00796529 1.14253079930369
RC N1 K1 K1 28672 24576 24576 0.32784500000000005 0.5247008994570224 0.011797 1.60045417638525
RC N1 K1 K1 28672 24576 28672 0.488615 0.6121495493665261 0.00416186 1.2528259455123687
RC N1 K1 K1 28672 24576 32768 0.42365499999999995 0.6995981992760298 3.07409e-05 1.6513394136172828
RC N1 K1 K1 28672 28672 4096 0.0655522 0.10282330415716846 0.00315708 1.5685713699489636
RC N1 K1 K1 28672 28672 8192 0.12543 0.20405584978884203 1.26491e-05 1.626850432821829
RC N1 K1 K1 28672 28672 12288 0.259459 0.31319718804799007 0.011487 1.2071162998700762
RC N1 K1 K1 28672 28672 16384 0.249905 0.408102699577684 6.21691e-05 1.6330313502238212
RC N1 K1 K1 28672 28672 20480 0.384697 0.5219893134133169 0.0344796 1.3568842840295527
RC N1 K1 K1 28672 28672 24576 0.378134 0.6121495493665261 0.0043863700000000005 1.6188693673843824
RC N1 K1 K1 28672 28672 28672 0.484616 0.7307814387786435 0.040808 1.507959784197475
RC N1 K1 K1 28672 28672 32768 0.513636 0.8351775014613069 0.0367023 1.6260104460382585
RC N1 K1 K1 28672 32768 4096 0.0727312 0.11751106189390681 2.49752e-05 1.615689853789114
RC N1 K1 K1 28672 32768 8192 0.143463 0.2332053997586766 2.5318e-05 1.625543866771757
RC N1 K1 K1 28672 32768 12288 0.27354700000000004 0.3579383577691315 0.0344577 1.3085077071550097
RC N1 K1 K1 28672 32768 16384 0.28508300000000003 0.46640179951735317 5.51453e-05 1.6360210869022465
RC N1 K1 K1 28672 32768 20480 0.517563 0.5965579296152193 0.009114470000000001 1.152628626109709
RC N1 K1 K1 28672 32768 24576 0.431589 0.6995981992760298 0.0116521 1.6209824608042138
RC N1 K1 K1 28672 32768 28672 0.627768 0.8351775014613069 0.0463005 1.3303919624149476
RC N1 K1 K1 28672 32768 32768 0.5652010000000001 0.9327945990347064 5.95735e-05 1.6503767669107208
RC N1 K1 K1 32768 4096 4096 0.011904099999999999 0.016795008841986685 0.000467691 1.410859186497651
RC N1 K1 K1 32768 4096 8192 0.0206879 0.03332277139409666 5.3375999999999995e-06 1.6107372615923636
RC N1 K1 K1 32768 4096 12288 0.0310256 0.05036702652596006 6.66633e-06 1.623402175170184
RC N1 K1 K1 32768 4096 16384 0.0411727 0.06663654278819331 7.88733e-06 1.618464244224773
RC N1 K1 K1 32768 4096 20480 0.0565904 0.08393904420993344 0.0035359799999999998 1.4832735624758517
RC N1 K1 K1 32768 4096 24576 0.0637279 0.09995031418228996 5.98305e-05 1.5683917747531293
RC N1 K1 K1 32768 4096 28672 0.0717574 0.11751106189390681 3.60255e-05 1.637615937783515
RC N1 K1 K1 32768 4096 32768 0.08155970000000001 0.13326408557638664 4.55127e-05 1.6339452643448493
RC N1 K1 K1 32768 8192 4096 0.0230347 0.03332277139409666 0.000985823 1.446633617720077
RC N1 K1 K1 32768 8192 8192 0.0411254 0.06663654278819331 4.67872e-05 1.620325705967439
RC N1 K1 K1 32768 8192 12288 0.0614659 0.09995031418228996 7.67398e-06 1.6261099924070088
RC N1 K1 K1 32768 8192 16384 0.08161159999999999 0.13326408557638664 5.67454e-05 1.6329061748132208
RC N1 K1 K1 32768 8192 20480 0.106355 0.1665778569704833 0.00682116 1.5662437776360612
RC N1 K1 K1 32768 8192 24576 0.122232 0.19989162836457994 7.959900000000001e-05 1.6353461316560307
RC N1 K1 K1 32768 8192 28672 0.142376 0.2332053997586766 5.64269e-05 1.6379544288270256
RC N1 K1 K1 32768 8192 32768 0.16217099999999998 0.26651917115277324 8.05543e-05 1.6434453210054403
RC N1 K1 K1 32768 12288 4096 0.0346179 0.05036702652596006 0.00169667 1.4549417072081225
RC N1 K1 K1 32768 12288 8192 0.0615216 0.09995031418228996 6.4948e-05 1.6246377562074126
RC N1 K1 K1 32768 12288 12288 0.126753 0.15340729618677065 0.0012986200000000001 1.2102853280535424
RC N1 K1 K1 32768 12288 16384 0.16819800000000001 0.19989162836457994 0.0180516 1.18843047101975
RC N1 K1 K1 32768 12288 20480 0.218263 0.2556728269779511 0.015808199999999998 1.171397932668162
RC N1 K1 K1 32768 12288 24576 0.218797 0.2998329425468699 0.00522885 1.3703704463355069
RC N1 K1 K1 32768 12288 28672 0.342264 0.3579383577691315 0.00122888 1.0457961040867036
RC N1 K1 K1 32768 12288 32768 0.245226 0.39977425672915984 0.00841778 1.630227858094818
RC N1 K1 K1 32768 16384 4096 0.042118899999999994 0.06663654278819331 1.54625e-05 1.5821054868050524
RC N1 K1 K1 32768 16384 8192 0.0823807 0.13326408557638664 2.55932e-05 1.6176614859595346
RC N1 K1 K1 32768 16384 12288 0.154453 0.19989162836457994 0.007080339999999999 1.294190649353395
RC N1 K1 K1 32768 16384 16384 0.166261 0.26651917115277324 0.00667775 1.6030167697341724
RC N1 K1 K1 32768 16384 20480 0.30421 0.33314671394096657 0.000647765 1.0951208505340606
RC N1 K1 K1 32768 16384 24576 0.290622 0.39977425672915984 0.00748005 1.3755815345333797
RC N1 K1 K1 32768 16384 28672 0.436828 0.46640179951735317 0.041178400000000004 1.067701245152218
RC N1 K1 K1 32768 16384 32768 0.32332299999999997 0.5330293423055465 0.00019509199999999998 1.6485970447680698
RC N1 K1 K1 32768 20480 4096 0.0518377 0.08393904420993344 9.67523e-06 1.6192663681053256
RC N1 K1 K1 32768 20480 8192 0.102134 0.1665778569704833 1.11355e-05 1.6309735932254028
RC N1 K1 K1 32768 20480 12288 0.154752 0.2556728269779511 0.004019630000000001 1.652145542403013
RC N1 K1 K1 32768 20480 16384 0.203187 0.33314671394096657 1.7916499999999997e-05 1.639606441066439
RC N1 K1 K1 32768 20480 20480 0.253066 0.42611537829658513 1.85472e-05 1.6838112519919117
RC N1 K1 K1 32768 20480 24576 0.305888 0.49971557091144986 0.00709741 1.6336553604961617
RC N1 K1 K1 32768 20480 28672 0.35334 0.5965579296152193 2.9999999999999997e-05 1.6883396434460272
RC N1 K1 K1 32768 20480 32768 0.402789 0.6662844278819332 4.7423600000000004e-05 1.6541773183526194
RC N1 K1 K1 32768 24576 4096 0.0655305 0.09995031418228996 0.00394491 1.5252487648085997
RC N1 K1 K1 32768 24576 8192 0.122999 0.19989162836457994 4.13401e-05 1.625148402544573
RC N1 K1 K1 32768 24576 12288 0.251392 0.2998329425468699 0.008094239999999999 1.192690867437587
RC N1 K1 K1 32768 24576 16384 0.244656 0.39977425672915984 6.01997e-05 1.6340259659651095
RC N1 K1 K1 32768 24576 20480 0.449425 0.49971557091144986 0.0113102 1.1118998073348163
RC N1 K1 K1 32768 24576 24576 0.38777300000000003 0.5996568850937398 0.0245618 1.5464121666380584
RC N1 K1 K1 32768 24576 28672 0.666033 0.6995981992760298 0.0143415 1.0503957000269204
RC N1 K1 K1 32768 24576 32768 0.49293400000000004 0.7995395134583198 0.024452 1.6220011471278502
RC N1 K1 K1 32768 28672 4096 0.07291500000000001 0.11751106189390681 3.7355100000000004e-05 1.6116171143647644
RC N1 K1 K1 32768 28672 8192 0.14347100000000002 0.2332053997586766 4.7423600000000004e-05 1.6254532257994756
RC N1 K1 K1 32768 28672 12288 0.293704 0.3579383577691315 0.0175656 1.2187044022864226
RC N1 K1 K1 32768 28672 16384 0.285654 0.46640179951735317 9.45727e-05 1.6327508087313782
RC N1 K1 K1 32768 28672 20480 0.53899 0.5965579296152193 0.00482734 1.1068070457990302
RC N1 K1 K1 32768 28672 24576 0.502819 0.6995981992760298 0.0218055 1.391351956222875
RC N1 K1 K1 32768 28672 28672 0.8107219999999999 0.8351775014613069 0.00313213 1.0301650892183842
RC N1 K1 K1 32768 28672 32768 0.593603 0.9327945990347064 0.057920400000000004 1.5714115309974956
RC N1 K1 K1 32768 32768 4096 0.0855474 0.13326408557638664 0.00426782 1.557780664010673
RC N1 K1 K1 32768 32768 8192 0.163864 0.26651917115277324 8.731550000000001e-05 1.6264656736853318
RC N1 K1 K1 32768 32768 12288 0.33104 0.39977425672915984 0.0149644 1.2076312733481145
RC N1 K1 K1 32768 32768 16384 0.47733600000000004 0.5330293423055465 0.0521563 1.1166753446325994
RC N1 K1 K1 32768 32768 20480 0.5984579999999999 0.6662844278819332 0.0388727 1.1133353182377599
RC N1 K1 K1 32768 32768 24576 0.578808 0.7995395134583198 0.034673999999999996 1.3813553258737263
RC N1 K1 K1 32768 32768 28672 0.886085 0.9327945990347064 0.0948776 1.052714580468811
RC N1 K1 K1 32768 32768 32768 0.6459790000000001 1.066049684611093 0.00018582 1.6502853569715004
RC N2 K1 K2 4096 4096 4096 0.00264384 0.0017236395200932694 0.000111249 0.6519454732863067
RC N2 K2 K1 4096 4096 4096 0.000811673 0.0010581255526241678 6.26834e-05 1.3036352726087572
RC N2 K1 K2 4096 4096 8192 0.00305138 0.002772765072717437 5.39728e-05 0.9086921565709407
RC N2 K2 K1 4096 4096 8192 0.00156741 0.0021072511052483357 0.000121452 1.3444160144750485
RC N2 K1 K2 4096 4096 12288 0.00406212 0.0038218906253416054 0.000118229 0.9408610837054556
RC N2 K2 K1 4096 4096 12288 0.00212202 0.0031563766578725037 4.06197e-06 1.4874396367011167
RC N2 K1 K2 4096 4096 16384 0.00471156 0.004871016177965774 6.10188e-05 1.0338436055076818
RC N2 K2 K1 4096 4096 16384 0.00305144 0.004205502210496672 0.000242895 1.3782024914455706
RC N2 K1 K2 4096 4096 20480 0.00608049 0.005920141730589942 5.95229e-05 0.9736290546633481
RC N2 K2 K1 4096 4096 20480 0.00349607 0.00525462776312084 3.1065899999999998e-06 1.5030098834179064
RC N2 K1 K2 4096 4096 24576 0.00613958 0.00696926728321411 7.11796e-05 1.1351374659527376
RC N2 K2 K1 4096 4096 24576 0.0045556799999999995 0.006303753315745008 0.000365843 1.3837129288591403
RC N2 K1 K2 4096 4096 28672 0.00685007 0.008018392835838278 4.66173e-05 1.1705563353131103
RC N2 K2 K1 4096 4096 28672 0.0048719 0.007352878868369176 4.77142e-06 1.509242568272989
RC N2 K1 K2 4096 4096 32768 0.00749708 0.009067518388462445 4.71467e-05 1.2094733400820645
RC N2 K2 K1 4096 4096 32768 0.00651742 0.008402004420993344 3.13123e-06 1.2891611129854057
RC N2 K1 K2 4096 8192 4096 0.00392075 0.0034242790401865387 0.000141652 0.873373471959839
RC N2 K2 K1 4096 8192 4096 0.00139389 0.0021072511052483357 1.08328e-05 1.5117771884785283
RC N2 K1 K2 4096 8192 8192 0.00492272 0.005522530145434875 0.000115398 1.121845269573503
RC N2 K2 K1 4096 8192 8192 0.00290025 0.0041732214242620825 0.000226557 1.4389178257950461
RC N2 K1 K2 4096 8192 12288 0.00657248 0.007620781250683211 7.45236e-05 1.1594985835914617
RC N2 K2 K1 4096 8192 12288 0.0039642 0.006255332136393123 5.23837e-06 1.5779557379529596
RC N2 K1 K2 4096 8192 16384 0.00881515 0.009719032355931547 6.74344e-05 1.1025373766676172
RC N2 K2 K1 4096 8192 16384 0.00568368 0.008337442848524165 0.00045118000000000003 1.4669092645124575
RC N2 K1 K2 4096 8192 20480 0.00915862 0.011817283461179884 7.40107e-05 1.29029083652121
RC N2 K2 K1 4096 8192 20480 0.00652176 0.010419553560655206 6.24071e-06 1.5976597667892112
RC N2 K1 K2 4096 8192 24576 0.0117156 0.013915534566428219 0.000185417 1.187778224455275
RC N2 K2 K1 4096 8192 24576 0.008476570000000001 0.012501664272786246 0.000682398 1.4748494111163175
RC N2 K1 K2 4096 8192 28672 0.011787 0.016013785671676554 2.97094e-05 1.3585972403220967
RC N2 K2 K1 4096 8192 28672 0.00907227 0.014583774984917287 6.42255e-06 1.6075111284074755
RC N2 K1 K2 4096 8192 32768 0.0144693 0.018112036776924887 0.000102208 1.251756254754887
RC N2 K2 K1 4096 8192 32768 0.0110602 0.016665885697048327 0.000881017 1.5068340262425932
RC N2 K1 K2 4096 12288 4096 0.00525647 0.005124918560279809 8.46153e-05 0.9749734251845457
RC N2 K2 K1 4096 12288 4096 0.0020251899999999996 0.0031563766578725037 3.0161099999999997e-06 1.5585582873076127
RC N2 K1 K2 4096 12288 8192 0.0079993 0.008240014431917724 7.44365e-05 1.0300919370342059
RC N2 K2 K1 4096 12288 8192 0.00434398 0.006255332136393123 0.000358643 1.4400002155611038
RC N2 K1 K2 4096 12288 12288 0.00944599 0.011371250696672934 8.27246e-05 1.2038177784089263
RC N2 K2 K1 4096 12288 12288 0.00615431 0.009596393511673166 6.137949999999999e-06 1.5592964136797083
RC N2 K1 K2 4096 12288 16384 0.0126995 0.01450248696142814 7.56333e-05 1.1419730667686239
RC N2 K2 K1 4096 12288 16384 0.008794779999999999 0.012792191348897555 0.000679439 1.4545209031832014
RC N2 K1 K2 4096 12288 20480 0.0134106 0.01763372322618335 4.99591e-05 1.314909342324978
RC N2 K2 K1 4096 12288 20480 0.0101053 0.015987989186121942 8.718369999999999e-06 1.582138994994898
RC N2 K1 K2 4096 12288 24576 0.0175574 0.02076495949093856 1.63607e-05 1.1826898909256813
RC N2 K2 K1 4096 12288 24576 0.0128258 0.01918378702334633 0.000927457 1.4957185534895545
RC N2 K1 K2 4096 12288 28672 0.0171637 0.023896195755693767 5.17162e-05 1.3922520060181527
RC N2 K2 K1 4096 12288 28672 0.014047 0.02237958486057072 2.55969e-05 1.5931931985883618
RC N2 K1 K2 4096 12288 32768 0.021956 0.027027432020448976 0.000130885 1.2309816004941236
RC N2 K2 K1 4096 12288 32768 0.0173041 0.025575382697795107 0.00138907 1.4779955442811303
RC N2 K1 K2 4096 16384 4096 0.00664116 0.006825558080373079 9.20933e-05 1.0277659445598477
RC N2 K2 K1 4096 16384 4096 0.002644 0.004205502210496672 4.88758e-06 1.5905832868746868
RC N2 K1 K2 4096 16384 8192 0.00997232 0.010957498718400571 9.6689e-05 1.0987913262310647
RC N2 K2 K1 4096 16384 8192 0.005665079999999999 0.008337442848524165 0.0004641 1.471725527004767
RC N2 K1 K2 4096 16384 12288 0.0120495 0.015121720142662652 3.93856e-05 1.254966607964036
RC N2 K2 K1 4096 16384 12288 0.007986690000000001 0.012792191348897555 3.5757e-05 1.601688728233793
RC N2 K1 K2 4096 16384 16384 0.0163233 0.019285941566924734 7.8407e-05 1.1814977098334734
RC N2 K2 K1 4096 16384 16384 0.0114932 0.016665885697048327 0.000829827 1.4500648815863577
RC N2 K1 K2 4096 16384 20480 0.0179426 0.023450162991186817 0.000394747 1.3069545657366723
RC N2 K2 K1 4096 16384 20480 0.012894399999999999 0.02083010712131041 9.8102e-06 1.615438261672541
RC N2 K1 K2 4096 16384 24576 0.0215777 0.027614384415448896 0.000595044 1.2797649617637143
RC N2 K2 K1 4096 16384 24576 0.016774 0.02499432854557249 0.0013344499999999998 1.4900637024903116
RC N2 K1 K2 4096 16384 28672 0.0218493 0.031778605839710976 9.52781e-05 1.4544450320930637
RC N2 K2 K1 4096 16384 28672 0.0180013 0.029158549969834573 1.1712699999999999e-05 1.6198024570355791
RC N2 K1 K2 4096 16384 32768 0.0276869 0.03594282726397306 0.000727719 1.2981889364274461
RC N2 K2 K1 4096 16384 32768 0.022047999999999998 0.03332277139409666 0.0016741500000000001 1.5113738839847906
RC N2 K1 K2 4096 20480 4096 0.00796676 0.00852619760046635 9.374e-05 1.0702214702672541
RC N2 K2 K1 4096 20480 4096 0.00324304 0.00525462776312084 2.65959e-06 1.6202784310772733
RC N2 K1 K2 4096 20480 8192 0.0123304 0.013691123398000715 7.73725e-05 1.1103551707974368
RC N2 K2 K1 4096 20480 8192 0.00694567 0.010419553560655206 0.000561688 1.5001509660918537
RC N2 K1 K2 4096 20480 12288 0.01428 0.019017453126708026 0.000118371 1.3317544206378171
RC N2 K2 K1 4096 20480 12288 0.00954954 0.015987989186121942 8.46731e-06 1.674215636158594
RC N2 K1 K2 4096 20480 16384 0.0194986 0.024263080889828866 0.000458225 1.2443498963940418
RC N2 K2 K1 4096 20480 16384 0.0138262 0.02083010712131041 0.00111836 1.506567756962174
RC N2 K1 K2 4096 20480 20480 0.020396 0.029508708652949706 0.000102326 1.4467890102446412
RC N2 K2 K1 4096 20480 20480 0.015805 0.02664064864353657 1.16276e-05 1.6855835902269263
RC N2 K1 K2 4096 20480 24576 0.0268747 0.03475433641607055 0.000579458 1.293199046540819
RC N2 K2 K1 4096 20480 24576 0.0203156 0.03196697837224389 0.00149963 1.573518792073278
RC N2 K1 K2 4096 20480 28672 0.0269814 0.03999996417919139 8.42588e-05 1.482501433550201
RC N2 K2 K1 4096 20480 28672 0.0220915 0.0372933081009512 1.14082e-05 1.6881292850621825
RC N2 K1 K2 4096 20480 32768 0.0321021 0.04524559194231223 0.0013425 1.4094277926463448
RC N2 K2 K1 4096 20480 32768 0.0270853 0.04261963782965852 0.00204054 1.573533903248571
RC N2 K1 K2 4096 24576 4096 0.00997342 0.010226837120559617 0.00121279 1.0254092498420417
RC N2 K2 K1 4096 24576 4096 0.004053009999999999 0.006303753315745008 3.85719e-06 1.555326366267295
RC N2 K1 K2 4096 24576 8192 0.0134029 0.016424748077600856 3.64934e-05 1.225462256496792
RC N2 K2 K1 4096 24576 8192 0.00867653 0.012501664272786246 0.00070018 1.4408599143651029
RC N2 K1 K2 4096 24576 12288 0.017459 0.022816343752049634 0.000105053 1.3068528410590317
RC N2 K2 K1 4096 24576 12288 0.0128587 0.01918378702334633 0.000979336 1.4918916393839445
RC N2 K1 K2 4096 24576 16384 0.0210196 0.02911109706779464 3.34251e-05 1.3849500974231024
RC N2 K2 K1 4096 24576 16384 0.0172802 0.02499432854557249 0.0014015599999999998 1.4464143091846444
RC N2 K1 K2 4096 24576 20480 0.0249651 0.035405850383539654 0.000156286 1.4182138418648293
RC N2 K2 K1 4096 24576 20480 0.0203944 0.03196697837224389 0.0012219800000000001 1.567439021115791
RC N2 K1 K2 4096 24576 24576 0.028992 0.04170060369928466 3.32767e-05 1.438348637530514
RC N2 K2 K1 4096 24576 24576 0.0254159 0.03748699281835874 0.00190208 1.4749425681702688
RC N2 K1 K2 4096 24576 28672 0.033098 0.04799535701502967 0.000148825 1.4500984051915422
RC N2 K2 K1 4096 24576 28672 0.0288387 0.043733324954751865 0.00162452 1.516480456981482
RC N2 K1 K2 4096 24576 32768 0.0371084 0.054290110330774674 7.14576e-05 1.4630140434719545
RC N2 K2 K1 4096 24576 32768 0.0334432 0.049979657091144984 0.00230052 1.4944639595237592
RC N2 K1 K2 4096 28672 4096 0.0105933 0.011927476640652888 0.000162319 1.1259453277687679
RC N2 K2 K1 4096 28672 4096 0.0050799899999999995 0.007352878868369176 0.000401588 1.4474199493245414
RC N2 K1 K2 4096 28672 8192 0.0151045 0.019158372757200996 6.55546e-05 1.2683884112152668
RC N2 K2 K1 4096 28672 8192 0.00998785 0.014583774984917287 0.000806468 1.4601515826646663
RC N2 K1 K2 4096 28672 12288 0.0199691 0.026615234377391238 0.000472708 1.3328209272020892
RC N2 K2 K1 4096 28672 12288 0.014936099999999999 0.02237958486057072 0.00119976 1.4983553176914135
RC N2 K1 K2 4096 28672 16384 0.0244552 0.03395911324576041 5.34e-05 1.3886254557623905
RC N2 K2 K1 4096 28672 16384 0.0197227 0.029158549969834573 0.00152098 1.4784258732239792
RC N2 K1 K2 4096 28672 20480 0.0292574 0.04130299211412959 0.000103134 1.4117109556600926
RC N2 K2 K1 4096 28672 20480 0.0239959 0.0372933081009512 0.00147931 1.5541533387350006
RC N2 K1 K2 4096 28672 24576 0.0334143 0.048646870982498765 0.000200933 1.4558698216781067
RC N2 K2 K1 4096 28672 24576 0.0292146 0.043733324954751865 0.00218176 1.4969681239774586
RC N2 K1 K2 4096 28672 28672 0.0379736 0.055990749850867945 4.88974e-05 1.4744651508118256
RC N2 K2 K1 4096 28672 28672 0.0324625 0.05220703134133168 0.00166442 1.6082258403182652
RC N2 K1 K2 4096 28672 32768 0.042369 0.06333462871923712 4.75712e-05 1.494834164583472
RC N2 K2 K1 4096 28672 32768 0.0387932 0.05966389296152192 0.0028228100000000002 1.5379987462112412
RC N2 K1 K2 4096 32768 4096 0.0122583 0.013628116160746155 5.12314e-05 1.1117460137821848
RC N2 K2 K1 4096 32768 4096 0.00572971 0.008402004420993344 0.00045131500000000004 1.4663926134120826
RC N2 K1 K2 4096 32768 8192 0.0171078 0.02189199743680114 0.000152841 1.2796500682028749
RC N2 K2 K1 4096 32768 8192 0.011283099999999999 0.016665885697048327 0.0009146579999999999 1.4770662049479601
RC N2 K1 K2 4096 32768 12288 0.0234947 0.030414125002732842 0.000875375 1.2945100385505175
RC N2 K2 K1 4096 32768 12288 0.0168841 0.025575382697795107 0.0013548100000000001 1.51476138484107
RC N2 K1 K2 4096 32768 16384 0.0276201 0.03854888313384947 5.828e-05 1.3956822435056162
RC N2 K2 K1 4096 32768 16384 0.022008 0.03332277139409666 0.00151603 1.5141208376088995
RC N2 K1 K2 4096 32768 20480 0.0335632 0.04687732598237364 0.000951112 1.3966882175231694
RC N2 K2 K1 4096 32768 20480 0.0273787 0.04261963782965852 0.00188221 1.5566713477870944
RC N2 K1 K2 4096 32768 24576 0.0378499 0.0552057688308978 5.10269e-05 1.4585446416211878
RC N2 K2 K1 4096 32768 24576 0.032546599999999995 0.049979657091144984 0.0021151300000000002 1.5356337402722555
RC N2 K1 K2 4096 32768 28672 0.042829 0.06353421167942196 6.37253e-05 1.4834390641719852
RC N2 K2 K1 4096 32768 28672 0.036617199999999996 0.05966389296152192 0.0017732099999999999 1.6293952831325695
RC N2 K1 K2 4096 32768 32768 0.0478755 0.07186265452794612 7.64857e-05 1.5010319375869936
RC N2 K2 K1 4096 32768 32768 0.04325759999999999 0.06663654278819331 0.00295188 1.540458619715225
RC N2 K1 K2 8192 4096 4096 0.0040518 0.0034242790401865387 5.32324e-05 0.8451253862941257
RC N2 K2 K1 8192 4096 4096 0.00137615 0.0021072511052483357 2.99274e-06 1.5312655635274757
RC N2 K1 K2 8192 4096 8192 0.0052531 0.005490249359200286 4.89053e-05 1.0451446496735806
RC N2 K2 K1 8192 4096 8192 0.0029090699999999997 0.004205502210496672 0.000222714 1.4456517754803675
RC N2 K1 K2 8192 4096 12288 0.0073132 0.0075723600713313265 5.91342e-05 1.0354373012267306
RC N2 K2 K1 8192 4096 12288 0.00394288 0.006303753315745008 4.45821e-06 1.598768746638246
RC N2 K1 K2 8192 4096 16384 0.00778994 0.009654470783462368 7.16099e-05 1.239351109695629
RC N2 K2 K1 8192 4096 16384 0.00566459 0.008402004420993344 0.000456384 1.4832502301125667
RC N2 K1 K2 8192 4096 20480 0.0103344 0.01173658149559341 7.9266e-05 1.1356809776661838
RC N2 K2 K1 8192 4096 20480 0.0064919700000000006 0.01050025552624168 4.95593e-06 1.6174220654503455
RC N2 K1 K2 8192 4096 24576 0.0104578 0.01381869220772445 7.75664e-05 1.3213766000233749
RC N2 K2 K1 8192 4096 24576 0.00845787 0.012598506631490015 0.0006841810000000001 1.4895602121444307
RC N2 K1 K2 8192 4096 28672 0.0129792 0.01590080291985549 0.000387844 1.2250988442935997
RC N2 K2 K1 8192 4096 28672 0.009049670000000001 0.014696757736738352 6.36434e-06 1.6240103491882412
RC N2 K1 K2 8192 4096 32768 0.0130511 0.01798291363198653 5.77286e-05 1.3778849010417917
RC N2 K2 K1 8192 4096 32768 0.0111867 0.016795008841986685 0.0009027579999999999 1.5013371988152613
RC N2 K1 K2 8192 8192 4096 0.00708795 0.006825558080373079 5.53442e-05 0.9629805628387726
RC N2 K2 K1 8192 8192 4096 0.00263442 0.004205502210496672 4.66614e-06 1.5963674017418148
RC N2 K1 K2 8192 8192 8192 0.0091112 0.010957498718400571 0.000105138 1.2026405652823526
RC N2 K2 K1 8192 8192 8192 0.005639300000000001 0.008337442848524165 0.000452615 1.4784535046059197
RC N2 K1 K2 8192 8192 12288 0.0133059 0.015121720142662652 4.85624e-05 1.1364672921533043
RC N2 K2 K1 8192 8192 12288 0.00791771 0.012501664272786246 5.06808e-06 1.5789495034279162
RC N2 K1 K2 8192 8192 16384 0.014567 0.019285941566924734 9.17406e-05 1.323947385661065
RC N2 K2 K1 8192 8192 16384 0.0113573 0.016665885697048327 0.0009060580000000001 1.4674161725980934
RC N2 K1 K2 8192 8192 20480 0.0186969 0.023450162991186817 0.000609254 1.2542273313322967
RC N2 K2 K1 8192 8192 20480 0.0135115 0.02083010712131041 0.00032152 1.5416576339644312
RC N2 K1 K2 8192 8192 24576 0.0195341 0.027614384415448896 6.293e-05 1.4136502022334736
RC N2 K2 K1 8192 8192 24576 0.0167805 0.02499432854557249 0.0013664600000000001 1.4894865198040874
RC N2 K1 K2 8192 8192 28672 0.0242925 0.031778605839710976 0.000837828 1.308165311915652
RC N2 K2 K1 8192 8192 28672 0.0181014 0.029158549969834573 0.000551577 1.6108450158459884
RC N2 K1 K2 8192 8192 32768 0.024302 0.03594282726397306 6.8321e-05 1.4790069650223463
RC N2 K2 K1 8192 8192 32768 0.0218564 0.03332277139409666 0.00158497 1.5246230575070303
RC N2 K1 K2 8192 12288 4096 0.0101951 0.010194556334325028 5.59039e-05 0.9999466738261545
RC N2 K2 K1 8192 12288 4096 0.00405439 0.006303753315745008 4.700690000000001e-06 1.554796977040938
RC N2 K1 K2 8192 12288 8192 0.0134987 0.016424748077600856 5.70683e-05 1.2167651757280964
RC N2 K2 K1 8192 12288 8192 0.008691309999999999 0.012501664272786246 0.000696672 1.438409661234756
RC N2 K1 K2 8192 12288 12288 0.0195433 0.02267108021399398 2.33128e-05 1.1600436064530544
RC N2 K2 K1 8192 12288 12288 0.011984400000000001 0.018893259947235022 7.5591e-06 1.5764877630281884
RC N2 K1 K2 8192 12288 16384 0.0212546 0.028917412350387098 6.82435e-05 1.3605248911006136
RC N2 K2 K1 8192 12288 16384 0.0169446 0.02518801326298003 0.00122295 1.4864920542816016
RC N2 K1 K2 8192 12288 20480 0.0276433 0.035163744486780224 0.000918415 1.272053064821502
RC N2 K2 K1 8192 12288 20480 0.0198391 0.03148276657872504 1.13969e-05 1.5869049794963
RC N2 K1 K2 8192 12288 24576 0.0290965 0.04141007662317335 4.39559e-05 1.4231978630822728
RC N2 K2 K1 8192 12288 24576 0.025328600000000003 0.03777751989447005 0.00165505 1.49149656492937
RC N2 K1 K2 8192 12288 28672 0.0367862 0.047656408759566476 0.00153444 1.2954969189415182
RC N2 K2 K1 8192 12288 28672 0.027711 0.044072273210215056 1.4744500000000001e-05 1.5904252177913123
RC N2 K1 K2 8192 12288 32768 0.0370387 0.053902740895959596 5.63812e-05 1.4553086608320378
RC N2 K2 K1 8192 12288 32768 0.0332276 0.05036702652596006 0.00212502 1.5158189735629435
RC N2 K1 K2 8192 16384 4096 0.0128229 0.013563554588276978 0.000107434 1.0577603029172011
RC N2 K2 K1 8192 16384 4096 0.00529083 0.008402004420993344 9.364030000000001e-06 1.5880314470495827
RC N2 K1 K2 8192 16384 8192 0.0169395 0.02189199743680114 0.000146115 1.292363849983833
RC N2 K2 K1 8192 16384 8192 0.0113476 0.016665885697048327 0.000890809 1.4686705291910473
RC N2 K1 K2 8192 16384 12288 0.0232922 0.030220440285325303 0.00108665 1.2974489436517505
RC N2 K2 K1 8192 16384 12288 0.0155958 0.02518801326298003 3.25232e-05 1.6150510562446319
RC N2 K1 K2 8192 16384 16384 0.0274901 0.03854888313384947 0.000119684 1.4022823901640762
RC N2 K2 K1 8192 16384 16384 0.0219436 0.03332277139409666 0.00139283 1.5185644741107502
RC N2 K1 K2 8192 16384 20480 0.0348166 0.04687732598237364 0.00131084 1.3464073454149352
RC N2 K2 K1 8192 16384 20480 0.0268516 0.041651214242620825 0.00109465 1.5511632171870886
RC N2 K1 K2 8192 16384 24576 0.0375589 0.0552057688308978 0.000106832 1.4698451986319567
RC N2 K2 K1 8192 16384 24576 0.0328655 0.049979657091144984 0.00225105 1.520733203241849
RC N2 K1 K2 8192 16384 28672 0.0463508 0.06353421167942196 0.00228848 1.3707252448592464
RC N2 K2 K1 8192 16384 28672 0.036007599999999994 0.05830809993966915 2.59237e-05 1.619327584722924
RC N2 K1 K2 8192 16384 32768 0.0478447 0.07186265452794612 0.000106342 1.5019982260928821
RC N2 K2 K1 8192 16384 32768 0.042931 0.06663654278819331 0.00273573 1.5521777454099208
RC N2 K1 K2 8192 20480 4096 0.015597 0.016948693235346222 8.22354e-05 1.086663668355852
RC N2 K2 K1 8192 20480 4096 0.00648332 0.01050025552624168 2.89786e-06 1.6195800186080096
RC N2 K1 K2 8192 20480 8192 0.0210711 0.027359246796001428 4.58787e-05 1.298425179321508
RC N2 K2 K1 8192 20480 8192 0.0138925 0.02083010712131041 0.0011216 1.4993778744869828
RC N2 K1 K2 8192 20480 12288 0.0295851 0.037769800356656634 0.000949999 1.2766494065139762
RC N2 K2 K1 8192 20480 12288 0.0191086 0.03148276657872504 1.1512599999999999e-05 1.6475705482727694
RC N2 K1 K2 8192 20480 16384 0.0336416 0.04818035391731184 8.13797e-05 1.4321659468429515
RC N2 K2 K1 8192 20480 16384 0.027335599999999998 0.041651214242620825 0.00205196 1.5236985558254008
RC N2 K1 K2 8192 20480 20480 0.0431871 0.058590907477967046 0.00187583 1.3566761249995265
RC N2 K2 K1 8192 20480 20480 0.0316435 0.0524652776312084 1.92132e-05 1.6580112070791286
RC N2 K1 K2 8192 20480 24576 0.0461895 0.06900146103862226 7.61649e-05 1.4938776353634973
RC N2 K2 K1 8192 20480 24576 0.039775599999999994 0.06295653315745008 0.00252922 1.582792796524756
RC N2 K1 K2 8192 20480 28672 0.0544036 0.07941201459927745 0.00264249 1.4596830834591359
RC N2 K2 K1 8192 20480 28672 0.04418 0.07344778868369176 4.88621e-05 1.6624669235783558
RC N2 K1 K2 8192 20480 32768 0.0586591 0.08982256815993266 8.16367e-05 1.5312640009807967
RC N2 K2 K1 8192 20480 32768 0.052634799999999995 0.08393904420993344 0.0032176 1.594744241641147
RC N2 K1 K2 8192 24576 4096 0.018703 0.020333831882415464 0.00034224 1.0871962723849362
RC N2 K2 K1 8192 24576 4096 0.007902929999999999 0.012598506631490015 9.1224e-06 1.5941564244514397
RC N2 K1 K2 8192 24576 8192 0.0251905 0.03282649615520171 2.67138e-05 1.3031299956412818
RC N2 K2 K1 8192 24576 8192 0.0166545 0.02499432854557249 0.00121139 1.5007552640771258
RC N2 K1 K2 8192 24576 12288 0.0372054 0.04531916042798796 0.00142221 1.218080182661333
RC N2 K2 K1 8192 24576 12288 0.023285900000000002 0.03777751989447005 1.51192e-05 1.622334541266176
RC N2 K1 K2 8192 24576 16384 0.040608 0.0578118247007742 6.83065e-05 1.4236560456258422
RC N2 K2 K1 8192 24576 16384 0.032794199999999996 0.049979657091144984 0.00213478 1.5240395280612118
RC N2 K1 K2 8192 24576 20480 0.0519602 0.07030448897356045 0.0038181 1.3530450031670482
RC N2 K2 K1 8192 24576 20480 0.0411216 0.06295653315745008 0.00250777 1.5309845229137502
RC N2 K1 K2 8192 24576 24576 0.0560409 0.08279715324634669 4.93912e-05 1.4774415337074653
RC N2 K2 K1 8192 24576 24576 0.0486624 0.07496498563671747 0.0032889300000000002 1.5405114757331628
RC N2 K1 K2 8192 24576 28672 0.0680054 0.09528981751913294 0.00319024 1.4012095733446601
RC N2 K2 K1 8192 24576 28672 0.055601399999999995 0.08745764990950372 0.00403282 1.5729397085235934
RC N2 K1 K2 8192 24576 32768 0.0710183 0.10778248179191918 0.000153689 1.517671949228849
RC N2 K2 K1 8192 24576 32768 0.0634437 0.09995031418228996 0.00369982 1.575417483253498
RC N2 K1 K2 8192 28672 4096 0.0202301 0.023718970529484712 4.36445e-05 1.1724593812924657
RC N2 K2 K1 8192 28672 4096 0.00913201 0.014696757736738352 6.74921e-06 1.6093672408087982
RC N2 K1 K2 8192 28672 8192 0.0291017 0.038293745514402 2.6151e-05 1.31585940046121
RC N2 K2 K1 8192 28672 8192 0.020773399999999997 0.029158549969834573 0.000670979 1.4036484143103476
RC N2 K1 K2 8192 28672 12288 0.0421687 0.05286852049931929 0.00164719 1.2537384481693599
RC N2 K2 K1 8192 28672 12288 0.026879 0.044072273210215056 1.22556e-05 1.6396544964550412
RC N2 K1 K2 8192 28672 16384 0.0468311 0.06744329548423657 5.33399e-05 1.4401390418810698
RC N2 K2 K1 8192 28672 16384 0.039738 0.05830809993966915 0.00214116 1.4673134012700475
RC N2 K1 K2 8192 28672 20480 0.0556887 0.08201807046915385 4.33283e-05 1.47279556658988
RC N2 K2 K1 8192 28672 20480 0.049071800000000006 0.07344778868369176 0.0030953499999999998 1.4967412787729766
RC N2 K1 K2 8192 28672 24576 0.0645168 0.09659284545407114 0.0001002 1.4971735339333498
RC N2 K2 K1 8192 28672 24576 0.0562055 0.08745764990950372 0.0034639000000000002 1.5560336605759886
RC N2 K1 K2 8192 28672 28672 0.0796642 0.11116762043898842 0.000468712 1.3954526680615436
RC N2 K2 K1 8192 28672 28672 0.0636819 0.10282330415716846 0.00456006 1.614639389797862
RC N2 K1 K2 8192 28672 32768 0.0828826 0.12574239542390572 0.00170093 1.5171145140705735
RC N2 K2 K1 8192 28672 32768 0.073089 0.11751106189390681 0.00417612 1.6077804032605016
RC N2 K1 K2 8192 32768 4096 0.0233009 0.027104109176553953 4.15749e-05 1.163221556959343
RC N2 K2 K1 8192 32768 4096 0.0105419 0.016795008841986685 1.3443500000000001e-05 1.593167156014256
RC N2 K1 K2 8192 32768 8192 0.035446 0.043760994873602285 0.00112157 1.23458203672071
RC N2 K2 K1 8192 32768 8192 0.0221077 0.03332277139409666 0.0015210900000000001 1.5072925448643077
RC N2 K1 K2 8192 32768 12288 0.0482386 0.06041788057065061 0.000921641 1.2524799760078156
RC N2 K2 K1 8192 32768 12288 0.0310648 0.05036702652596006 1.6228400000000002e-05 1.6213536390371115
RC N2 K1 K2 8192 32768 16384 0.0574148 0.07707476626769894 0.00268436 1.3424198336961712
RC N2 K2 K1 8192 32768 16384 0.0437952 0.06663654278819331 0.0030179200000000003 1.5215490005341523
RC N2 K1 K2 8192 32768 20480 0.071192 0.09373165196474727 0.00781095 1.3166037190238686
RC N2 K2 K1 8192 32768 20480 0.055857300000000006 0.08393904420993344 0.00420516 1.5027408093469148
RC N2 K1 K2 8192 32768 24576 0.0745134 0.11038853766179559 4.63438e-05 1.4814588739984431
RC N2 K2 K1 8192 32768 24576 0.0636172 0.09995031418228996 0.0035546 1.5711209261377421
RC N2 K1 K2 8192 32768 28672 0.0915908 0.12704542335884392 0.000919881 1.3870980858213262
RC N2 K2 K1 8192 32768 28672 0.0745602 0.11751106189390681 0.005127970000000001 1.576056151859931
RC N2 K1 K2 8192 32768 32768 0.0955666 0.14370230905589226 0.00191459 1.5036875755325843
RC N2 K2 K1 8192 32768 32768 0.0819135 0.13326408557638664 0.00010347399999999999 1.6268879437014245
RC N2 K1 K2 12288 4096 4096 0.00533625 0.005124918560279809 3.76919e-05 0.9603970129360148
RC N2 K2 K1 12288 4096 4096 0.00200695 0.0031563766578725037 3.35507e-06 1.5727231161077773
RC N2 K1 K2 12288 4096 8192 0.00792845 0.008223874038800427 8.6677e-05 1.037261260246382
RC N2 K2 K1 12288 4096 8192 0.00398046 0.006271472529510418 3.7858000000000002e-06 1.5755647662607886
RC N2 K1 K2 12288 4096 12288 0.0104206 0.01156493541408047 8.01436e-05 1.1098147337082769
RC N2 K2 K1 12288 4096 12288 0.0060569199999999995 0.009402708794265628 3.7321e-06 1.5523911153301726
RC N2 K1 K2 12288 4096 16384 0.0112378 0.01476073325130486 0.000115487 1.313489584376378
RC N2 K2 K1 12288 4096 16384 0.00801231 0.012533945059020836 3.36771e-06 1.5643360103416912
RC N2 K1 K2 12288 4096 20480 0.0147354 0.017956531088529248 5.61879e-05 1.2185981438257019
RC N2 K2 K1 12288 4096 20480 0.010804500000000002 0.015665181323776044 0.0008527869999999999 1.4498756373525885
RC N2 K1 K2 12288 4096 24576 0.0152385 0.021152328925753635 5.9615e-05 1.3880847147523467
RC N2 K2 K1 12288 4096 24576 0.011954900000000001 0.018796417588531254 5.34299e-06 1.572277274467478
RC N2 K1 K2 12288 4096 28672 0.0188837 0.024348126762978026 0.000639852 1.2893726739451499
RC N2 K2 K1 12288 4096 28672 0.015137399999999999 0.02192765385328646 0.00122845 1.4485746464575464
RC N2 K1 K2 12288 4096 32768 0.0191239 0.027543924600202413 4.99625e-05 1.4402880479505966
RC N2 K2 K1 12288 4096 32768 0.0158335 0.02505889011804167 6.95342e-06 1.5826500848227916
RC N2 K1 K2 12288 8192 4096 0.0101124 0.010226837120559617 6.39418e-05 1.0113165144337266
RC N2 K2 K1 12288 8192 4096 0.00439157 0.006271472529510418 0.00034755 1.4280707194717193
RC N2 K1 K2 12288 8192 8192 0.0134982 0.016424748077600856 3.57013e-05 1.2168102471144935
RC N2 K2 K1 12288 8192 8192 0.00798046 0.012501664272786246 5.5072e-06 1.5665342941116485
RC N2 K1 K2 12288 8192 12288 0.0191373 0.022816343752049634 0.000347897 1.1922446610571833
RC N2 K2 K1 12288 8192 12288 0.0129766 0.018747996409179367 0.0010542 1.4447541273661335
RC N2 K1 K2 12288 8192 16384 0.021009 0.02911109706779464 6.67532e-05 1.3856488679991736
RC N2 K2 K1 12288 8192 16384 0.0158358 0.02499432854557249 8.609729999999999e-06 1.5783432820301146
RC N2 K1 K2 12288 8192 20480 0.0265041 0.035405850383539654 0.00106413 1.3358631450809366
RC N2 K2 K1 12288 8192 20480 0.021178699999999998 0.031240660681965616 0.00155587 1.4750981260401073
RC N2 K1 K2 12288 8192 24576 0.0292138 0.04170060369928466 8.68224e-05 1.4274282599074635
RC N2 K2 K1 12288 8192 24576 0.0237178 0.03748699281835874 1.27917e-05 1.5805425806086035
RC N2 K1 K2 12288 8192 28672 0.0356241 0.04799535701502967 0.00143822 1.3472721279984525
RC N2 K2 K1 12288 8192 28672 0.0298015 0.043733324954751865 0.0023319 1.4674873732782532
RC N2 K1 K2 12288 8192 32768 0.0368289 0.054290110330774674 0.000182586 1.474117074655357
RC N2 K2 K1 12288 8192 32768 0.0314778 0.049979657091144984 2.10078e-05 1.58777478385227
RC N2 K1 K2 12288 12288 4096 0.014295 0.015280334501487544 0.000117961 1.0689286115066488
RC N2 K2 K1 12288 12288 4096 0.00641124 0.009402708794265628 0.000503442 1.4665975371793332
RC N2 K1 K2 12288 12288 8192 0.0191689 0.024625622116401284 8.28005e-05 1.284665375498922
RC N2 K2 K1 12288 12288 8192 0.0115968 0.018747996409179367 6.6654e-06 1.6166525601182538
RC N2 K1 K2 12288 12288 12288 0.0272012 0.0340677520900188 0.000789689 1.252435631149317
RC N2 K2 K1 12288 12288 12288 0.0191086 0.02819012638279688 0.00116146 1.4752585947058854
RC N2 K1 K2 12288 12288 16384 0.0304914 0.04346146088428443 7.10682e-05 1.4253678376291161
RC N2 K2 K1 12288 12288 16384 0.023029699999999997 0.03758383517706251 1.3882e-05 1.6319724172291659
RC N2 K1 K2 12288 12288 20480 0.0382644 0.05285516967855006 0.00162655 1.38131447712626
RC N2 K2 K1 12288 12288 20480 0.0311261 0.04697754397132814 0.00179082 1.509265342311698
RC N2 K1 K2 12288 12288 24576 0.042 0.06224887847281568 4.02336e-05 1.482116154114659
RC N2 K2 K1 12288 12288 24576 0.0343908 0.056371252765593766 6.73999e-06 1.6391375823067147
RC N2 K1 K2 12288 12288 28672 0.0514083 0.07164258726708131 0.00273771 1.3935996184873125
RC N2 K2 K1 12288 12288 28672 0.0439767 0.06576496155985939 0.0050507 1.4954501260863
RC N2 K1 K2 12288 12288 32768 0.0532904 0.08103629606134694 2.84721e-05 1.5206546781661787
RC N2 K2 K1 12288 12288 32768 0.0456101 0.07515867035412502 1.53795e-05 1.6478514704884448
RC N2 K1 K2 12288 16384 4096 0.0188942 0.020333831882415464 0.000256983 1.0761943814723811
RC N2 K2 K1 12288 16384 4096 0.00792643 0.012533945059020836 1.62044e-05 1.5812850247868002
RC N2 K1 K2 12288 16384 8192 0.0251571 0.03282649615520171 3.2226e-05 1.3048601053063233
RC N2 K2 K1 12288 16384 8192 0.015653900000000002 0.02499432854557249 4.38188e-05 1.596683800559125
RC N2 K1 K2 12288 16384 12288 0.03595 0.04531916042798796 0.00114623 1.2606164235879822
RC N2 K2 K1 12288 16384 12288 0.0251813 0.03758383517706251 0.0013831899999999999 1.492529582549849
RC N2 K1 K2 12288 16384 16384 0.0405669 0.0578118247007742 7.28124e-05 1.4250984102993869
RC N2 K2 K1 12288 16384 16384 0.0310702 0.049979657091144984 2.4011e-05 1.6086042925743955
RC N2 K1 K2 12288 16384 20480 0.0512722 0.07030448897356045 0.00246602 1.3712009426855187
RC N2 K2 K1 12288 16384 20480 0.0420162 0.06247232136393124 0.00229828 1.4868627187592225
RC N2 K1 K2 12288 16384 24576 0.0559356 0.08279715324634669 7.11004e-05 1.4802228499622188
RC N2 K2 K1 12288 16384 24576 0.0464143 0.07496498563671747 3.22835e-05 1.6151269250364106
RC N2 K1 K2 12288 16384 28672 0.0656256 0.09528981751913294 0.00267319 1.4520220389471934
RC N2 K2 K1 12288 16384 28672 0.055145400000000004 0.08745764990950372 0.0027023299999999997 1.5859464236274234
RC N2 K1 K2 12288 16384 32768 0.0711612 0.10778248179191918 6.36768e-05 1.5146242867169075
RC N2 K2 K1 12288 16384 32768 0.0621741 0.09995031418228996 0.00235 1.6075876318642321
RC N2 K1 K2 12288 20480 4096 0.0222031 0.025532592801399044 0.000619962 1.1499562133845744
RC N2 K2 K1 12288 20480 4096 0.00973461 0.015665181323776044 9.17988e-06 1.6092253643213283
RC N2 K1 K2 12288 20480 8192 0.0310721 0.04102737019400214 1.88592e-05 1.3203925770708174
RC N2 K2 K1 12288 20480 8192 0.0203896 0.031240660681965616 0.00140456 1.5321860498472561
RC N2 K1 K2 12288 20480 12288 0.0436719 0.057732677070402354 0.00153653 1.3219639418116078
RC N2 K2 K1 12288 20480 12288 0.0287981 0.04697754397132814 7.58222e-06 1.6312723398879836
RC N2 K1 K2 12288 20480 16384 0.0499111 0.0737116662565243 4.05795e-05 1.4768591807538662
RC N2 K2 K1 12288 20480 16384 0.040484 0.06247232136393124 0.0028022 1.5431360874402538
RC N2 K1 K2 12288 20480 20480 0.0611673 0.08969065544264623 0.00239941 1.4663170589946954
RC N2 K2 K1 12288 20480 20480 0.0474622 0.07828990661888022 2.58314e-05 1.6495212320305466
RC N2 K1 K2 12288 20480 24576 0.0688758 0.10566964462876818 7.10576e-05 1.5342056953061625
RC N2 K2 K1 12288 20480 24576 0.058558 0.09394608794265627 0.0032032799999999998 1.6043254199709054
RC N2 K1 K2 12288 20480 28672 0.0793434 0.12164863381489012 0.00210421 1.5331915926830728
RC N2 K2 K1 12288 20480 28672 0.06623699999999999 0.10960226926643231 3.34596e-05 1.6546985712884388
RC N2 K1 K2 12288 20480 32768 0.0873612 0.13762762300101208 9.34866e-05 1.5753861325280798
RC N2 K2 K1 12288 20480 32768 0.07691500000000001 0.12525845059020838 0.0032099000000000003 1.6285308534123168
RC N2 K1 K2 12288 24576 4096 0.0270889 0.030634511361678853 0.000758133 1.1308879785328623
RC N2 K2 K1 12288 24576 4096 0.011756399999999998 0.018796417588531254 1.18046e-05 1.5988242649562159
RC N2 K1 K2 12288 24576 8192 0.0373904 0.04922824423280257 9.34015e-05 1.3166011658822205
RC N2 K2 K1 12288 24576 8192 0.0248387 0.03748699281835874 0.00184705 1.5092171819925657
RC N2 K1 K2 12288 24576 12288 0.055761 0.06927461248448283 0.0033115 1.2423488187888099
RC N2 K2 K1 12288 24576 12288 0.0353315 0.056371252765593766 0.00158668 1.595495599269597
RC N2 K1 K2 12288 24576 16384 0.0602677 0.08844939950782915 0.000104751 1.4676086777466064
RC N2 K2 K1 12288 24576 16384 0.048482 0.07496498563671747 0.00329343 1.546243670572944
RC N2 K1 K2 12288 24576 20480 0.0802735 0.10762418653117549 0.00320721 1.3407187494151307
RC N2 K2 K1 12288 24576 20480 0.0626352 0.09394608794265627 0.00232047 1.499892838893406
RC N2 K1 K2 12288 24576 24576 0.0830874 0.1267989735545218 8.27386e-05 1.5260914838413742
RC N2 K2 K1 12288 24576 24576 0.0714073 0.11244297845507621 0.0045035299999999995 1.5746706352862552
RC N2 K1 K2 12288 24576 28672 0.134563 0.14597376057786815 0.000560512 1.0847986487954948
RC N2 K2 K1 12288 24576 28672 0.0824076 0.1311819748642556 0.00504127 1.591867435336736
RC N2 K1 K2 12288 24576 32768 0.106068 0.16514854760121447 0.000926545 1.5570063317986054
RC N2 K2 K1 12288 24576 32768 0.09342879999999999 0.14992097127343496 0.00471387 1.6046547881748987
RC N2 K1 K2 12288 28672 4096 0.0303525 0.03573642992195866 4.68084e-05 1.1773801143878975
RC N2 K2 K1 12288 28672 4096 0.0138003 0.02192765385328646 7.03633e-06 1.5889258822841867
RC N2 K1 K2 12288 28672 8192 0.0447658 0.057429118271603 0.00134382 1.282879302315674
RC N2 K2 K1 12288 28672 8192 0.0289805 0.043733324954751865 0.00203226 1.5090604011232334
RC N2 K1 K2 12288 28672 12288 0.0614651 0.0808165478985633 0.00407074 1.3148363526385427
RC N2 K2 K1 12288 28672 12288 0.0445338 0.06576496155985939 0.00410374 1.476742644011052
RC N2 K1 K2 12288 28672 16384 0.0720814 0.10318713275913402 0.002243 1.431536190461534
RC N2 K2 K1 12288 28672 16384 0.0554699 0.08745764990950372 0.00283394 1.5766686060278405
RC N2 K1 K2 12288 28672 20480 0.0927821 0.12555771761970472 0.00368545 1.3532536730652218
RC N2 K2 K1 12288 28672 20480 0.0799776 0.10960226926643231 0.00481208 1.3704120812131435
RC N2 K1 K2 12288 28672 24576 0.0977734 0.14792830248027547 0.00162451 1.5129708333787664
RC N2 K2 K1 12288 28672 24576 0.08194549999999999 0.1311819748642556 0.00329057 1.6008441569610974
RC N2 K1 K2 12288 28672 28672 0.156933 0.1702988873408462 0.0005219 1.0851693865588894
RC N2 K2 K1 12288 28672 28672 0.102791 0.15343957697300525 0.0121732 1.4927335756341047
RC N2 K1 K2 12288 28672 32768 0.123568 0.19266947220141692 0.000156758 1.5592181810939476
RC N2 K2 K1 12288 28672 32768 0.108767 0.1753582308262917 0.00449539 1.6122374509390873
RC N2 K1 K2 12288 32768 4096 0.0347341 0.04083834848223847 6.34495e-05 1.1757422383835616
RC N2 K2 K1 12288 32768 4096 0.016791399999999998 0.02505889011804167 0.00127526 1.4923645507844296
RC N2 K1 K2 12288 32768 8192 0.0497747 0.06562999231040342 4.02278e-05 1.3185411928229287
RC N2 K2 K1 12288 32768 8192 0.0321949 0.049979657091144984 0.00191324 1.5524091421667714
RC N2 K1 K2 12288 32768 12288 0.0779115 0.09235848331264376 0.00476366 1.1854281243801463
RC N2 K2 K1 12288 32768 12288 0.05085 0.07515867035412502 0.00413805 1.478046614633727
RC N2 K1 K2 12288 32768 16384 0.0800568 0.1156006494015484 5.32386e-05 1.443982889667691
RC N2 K2 K1 12288 32768 16384 0.06320490000000001 0.09995031418228996 0.00362129 1.5813697068152934
RC N2 K1 K2 12288 32768 20480 0.108634 0.1405859779471209 0.00197902 1.2941250248275946
RC N2 K2 K1 12288 32768 20480 0.0855757 0.12525845059020838 0.00587174 1.4637151737024456
RC N2 K1 K2 12288 32768 24576 0.110417 0.1655713064926934 4.66526e-05 1.4995091923589066
RC N2 K2 K1 12288 32768 24576 0.093425 0.14992097127343496 0.00469813 1.6047200564456512
RC N2 K1 K2 12288 32768 28672 0.179978 0.1905566350382659 0.0010137 1.0587773785588566
RC N2 K2 K1 12288 32768 28672 0.107169 0.1753582308262917 0.00352683 1.6362775693184755
RC N2 K1 K2 12288 32768 32768 0.140343 0.21554196358383837 0.000407297 1.535822688583245
RC N2 K2 K1 12288 32768 32768 0.121989 0.19989162836457994 0.00308628 1.6386037131592188
RC N2 K1 K2 16384 4096 4096 0.00647881 0.006825558080373079 0.000138705 1.0535203348104172
RC N2 K2 K1 16384 4096 4096 0.00260845 0.004205502210496672 2.59374e-06 1.6122610019347399
RC N2 K1 K2 16384 4096 8192 0.00981316 0.010957498718400571 3.51009e-05 1.116612662832418
RC N2 K2 K1 16384 4096 8192 0.00562279 0.008337442848524165 0.000454339 1.4827946354966421
RC N2 K1 K2 16384 4096 12288 0.0119615 0.015412247218773961 5.74696e-05 1.2884878333632037
RC N2 K2 K1 16384 4096 12288 0.00787451 0.012501664272786246 5.93809e-06 1.587611708256926
RC N2 K1 K2 16384 4096 16384 0.0162862 0.019285941566924734 0.000220609 1.184189164257146
RC N2 K2 K1 16384 4096 16384 0.0111681 0.016665885697048327 0.0008360539999999999 1.4922758300022678
RC N2 K1 K2 16384 4096 20480 0.0169747 0.023450162991186817 3.74923e-05 1.3814773157220344
RC N2 K2 K1 16384 4096 20480 0.0128401 0.02083010712131041 8.11958e-06 1.6222698515829634
RC N2 K1 K2 16384 4096 24576 0.0220045 0.027614384415448896 0.000101227 1.254942598807012
RC N2 K2 K1 16384 4096 24576 0.0167653 0.02499432854557249 0.0013672 1.4908369397250565
RC N2 K1 K2 16384 4096 28672 0.022007 0.031778605839710976 0.000160954 1.4440226218799008
RC N2 K2 K1 16384 4096 28672 0.017937 0.029158549969834573 1.03682e-05 1.6256090745294403
RC N2 K1 K2 16384 4096 32768 0.0273949 0.03594282726397306 0.000886242 1.3120262261944033
RC N2 K2 K1 16384 4096 32768 0.021278199999999997 0.03332277139409666 0.00148901 1.566052175188534
RC N2 K1 K2 16384 8192 4096 0.0120423 0.013628116160746155 3.83314e-05 1.1316871495267644
RC N2 K2 K1 16384 8192 4096 0.0052637 0.008337442848524165 5.30127e-06 1.5839509942671819
RC N2 K1 K2 16384 8192 8192 0.0183412 0.02189199743680114 0.000510558 1.193596789566721
RC N2 K2 K1 16384 8192 8192 0.0111423 0.016665885697048327 0.000831049 1.4957311952692287
RC N2 K1 K2 16384 8192 12288 0.0222381 0.030414125002732842 8.62478e-05 1.3676584331724762
RC N2 K2 K1 16384 8192 12288 0.0155128 0.02499432854557249 1.0361499999999999e-05 1.6112067805665315
RC N2 K1 K2 16384 8192 16384 0.0295372 0.03854888313384947 0.000806257 1.305096052904455
RC N2 K2 K1 16384 8192 16384 0.0220548 0.03332277139409666 0.00161693 1.510907892798695
RC N2 K1 K2 16384 8192 20480 0.0336191 0.04687732598237364 0.00015659 1.3943658807753223
RC N2 K2 K1 16384 8192 20480 0.0257095 0.041651214242620825 1.64605e-05 1.620070955974283
RC N2 K1 K2 16384 8192 24576 0.0415143 0.0552057688308978 0.00156745 1.3298012692228414
RC N2 K2 K1 16384 8192 24576 0.032845599999999996 0.049979657091144984 0.0022938 1.5216545622897737
RC N2 K1 K2 16384 8192 28672 0.0426012 0.06353421167942196 0.000165939 1.4913714092425086
RC N2 K2 K1 16384 8192 28672 0.035927799999999996 0.05830809993966915 1.82335e-05 1.6229243076300013
RC N2 K1 K2 16384 8192 32768 0.0487593 0.07186265452794612 0.00137216 1.4738245735264066
RC N2 K2 K1 16384 8192 32768 0.0430233 0.06663654278819331 0.00285948 1.5488477822062303
RC N2 K1 K2 16384 12288 4096 0.0174581 0.020366112668650058 2.98278e-05 1.1665709709905463
RC N2 K2 K1 16384 12288 4096 0.00861022 0.012501664272786246 0.000670373 1.4519564276855
RC N2 K1 K2 16384 12288 8192 0.0252232 0.03282649615520171 7.40483e-05 1.3014405846681512
RC N2 K2 K1 16384 12288 8192 0.0169451 0.02499432854557249 0.00136036 1.4750180610071637
RC N2 K1 K2 16384 12288 12288 0.0329422 0.045416002786691737 4.663e-05 1.3786572477458015
RC N2 K2 K1 16384 12288 12288 0.027444299999999998 0.03748699281835874 0.00156006 1.365930004349127
RC N2 K1 K2 16384 12288 16384 0.0405774 0.0578118247007742 3.26535e-05 1.4247296450924456
RC N2 K2 K1 16384 12288 16384 0.0325111 0.049979657091144984 0.0019636 1.537310552123582
RC N2 K1 K2 16384 12288 20480 0.048212 0.07030448897356045 7.8186e-05 1.4582363099137239
RC N2 K2 K1 16384 12288 20480 0.0431031 0.06247232136393124 0.00188499 1.4493695665493025
RC N2 K1 K2 16384 12288 24576 0.0559749 0.08279715324634669 5.57802e-05 1.479183584898708
RC N2 K2 K1 16384 12288 24576 0.0565135 0.07496498563671747 0.00367222 1.3264969544749037
RC N2 K1 K2 16384 12288 28672 0.0635784 0.09528981751913294 4.50106e-05 1.4987765895199148
RC N2 K2 K1 16384 12288 28672 0.0559447 0.08745764990950372 0.00348911 1.5632874947850952
RC N2 K1 K2 16384 12288 32768 0.071168 0.10778248179191918 4.18758e-05 1.5144795665456272
RC N2 K2 K1 16384 12288 32768 0.0619415 0.09995031418228996 0.00235977 1.6136243743256131
RC N2 K1 K2 16384 16384 4096 0.0248917 0.027104109176553953 0.000419525 1.0888814012925576
RC N2 K2 K1 16384 16384 4096 0.010685 0.016665885697048327 9.386159999999999e-06 1.559745970711121
RC N2 K1 K2 16384 16384 8192 0.0334225 0.043760994873602285 2.67144e-05 1.3093273954253057
RC N2 K2 K1 16384 16384 8192 0.0226097 0.03332277139409666 0.00176294 1.473826339761105
RC N2 K1 K2 16384 16384 12288 0.0469961 0.06041788057065061 0.00184423 1.285593497559385
RC N2 K2 K1 16384 16384 12288 0.0330634 0.049979657091144984 0.00206708 1.511630899760611
RC N2 K1 K2 16384 16384 16384 0.0538454 0.07707476626769894 3.88094e-05 1.4314085561199088
RC N2 K2 K1 16384 16384 16384 0.0441151 0.06663654278819331 0.00310088 1.5105155102945094
RC N2 K1 K2 16384 16384 20480 0.0673918 0.09373165196474727 0.00361286 1.3908465416378144
RC N2 K2 K1 16384 16384 20480 0.057575 0.08329342848524164 0.00304677 1.446694372301201
RC N2 K1 K2 16384 16384 24576 0.0742902 0.11038853766179559 9.28727e-05 1.4859098193543103
RC N2 K2 K1 16384 16384 24576 0.0672752 0.09995031418228996 0.00517949 1.485693304253127
RC N2 K1 K2 16384 16384 28672 0.0856342 0.12704542335884392 0.00181799 1.4835827666848518
RC N2 K2 K1 16384 16384 28672 0.07205370000000001 0.11660719987933829 8.93702e-05 1.6183374327666487
RC N2 K1 K2 16384 16384 32768 0.094567 0.14370230905589226 8.90771e-05 1.519581979505454
RC N2 K2 K1 16384 16384 32768 0.08517 0.13326408557638664 0.00492351 1.5646834046775466
RC N2 K1 K2 16384 20480 4096 0.0287553 0.03403579040186539 3.49601e-05 1.183635378586396
RC N2 K2 K1 16384 20480 4096 0.0129757 0.02083010712131041 1.08264e-05 1.6053166396657144
RC N2 K1 K2 16384 20480 8192 0.0412753 0.05469549359200286 2.19069e-05 1.325138608126479
RC N2 K2 K1 16384 20480 8192 0.0291021 0.041651214242620825 0.00121938 1.4312099210235971
RC N2 K1 K2 16384 20480 12288 0.0539865 0.0769692360938698 3.85045e-05 1.4257126521235828
RC N2 K2 K1 16384 20480 12288 0.0383601 0.06247232136393124 2.42526e-05 1.6285755606458594
RC N2 K1 K2 16384 20480 16384 0.0664366 0.09633770783462367 1.18666e-05 1.4500698084282408
RC N2 K2 K1 16384 20480 16384 0.0551259 0.08329342848524164 0.0035927 1.5109672311062794
RC N2 K1 K2 16384 20480 20480 0.0789623 0.11715881495593408 2.54806e-05 1.4837310331124358
RC N2 K2 K1 16384 20480 20480 0.06330129999999999 0.10411453560655205 3.5978999999999996e-05 1.6447456151224709
RC N2 K1 K2 16384 20480 24576 0.0915826 0.1379799220772445 9.30169e-05 1.5066172185245286
RC N2 K2 K1 16384 20480 24576 0.0792452 0.12493564272786246 0.0047473 1.576570476544478
RC N2 K1 K2 16384 20480 28672 0.104007 0.15880102919855493 4.66875e-05 1.5268302056453404
RC N2 K2 K1 16384 20480 28672 0.08836419999999999 0.1457567498491729 8.4388e-05 1.6495000220584004
RC N2 K1 K2 16384 20480 32768 0.117264 0.17962213631986534 0.00234714 1.5317756201380248
RC N2 K2 K1 16384 20480 32768 0.100861 0.1665778569704833 9.440740000000001e-05 1.651558649730652
RC N2 K1 K2 16384 24576 4096 0.0345273 0.04083834848223847 3.31692e-05 1.1827843035000847
RC N2 K2 K1 16384 24576 4096 0.0156074 0.02499432854557249 1.01955e-05 1.601440889935062
RC N2 K1 K2 16384 24576 8192 0.052405 0.06562999231040342 0.00213611 1.2523612691614048
RC N2 K2 K1 16384 24576 8192 0.0307308 0.049979657091144984 1.54573e-05 1.6263701918318099
RC N2 K1 K2 16384 24576 12288 0.0669181 0.09235848331264376 0.00400051 1.3801719312509437
RC N2 K2 K1 16384 24576 12288 0.0568053 0.07496498563671747 0.005560509999999999 1.3196829457236818
RC N2 K1 K2 16384 24576 16384 0.0829017 0.1156006494015484 0.00372397 1.394430384437815
RC N2 K2 K1 16384 24576 16384 0.07090479999999999 0.09995031418228996 0.00687934 1.4096410141808449
RC N2 K1 K2 16384 24576 20480 0.1195 0.1405859779471209 0.0028059 1.176451698302267
RC N2 K2 K1 16384 24576 20480 0.0908558 0.12493564272786246 0.0040383599999999995 1.3750981525435082
RC N2 K1 K2 16384 24576 24576 0.110235 0.1655713064926934 5.38418e-05 1.501984909445216
RC N2 K2 K1 16384 24576 24576 0.102557 0.14992097127343496 0.0114521 1.461830701692083
RC N2 K1 K2 16384 24576 28672 0.169982 0.1905566350382659 0.00506466 1.121040080939546
RC N2 K2 K1 16384 24576 28672 0.10903700000000001 0.17490629981900746 0.00577861 1.6041004413089819
RC N2 K1 K2 16384 24576 32768 0.140016 0.21554196358383837 7.58949e-05 1.5394095216535137
RC N2 K2 K1 16384 24576 32768 0.121222 0.19989162836457994 8.73656e-05 1.6489715428270442
RC N2 K1 K2 16384 28672 4096 0.0417115 0.04764090656261155 0.00103432 1.1421528010887059
RC N2 K2 K1 16384 28672 4096 0.0182704 0.029158549969834573 9.07965e-06 1.595944805249725
RC N2 K1 K2 16384 28672 8192 0.057907 0.076564491028804 8.36226e-05 1.3221975068438012
RC N2 K2 K1 16384 28672 8192 0.035957 0.05830809993966915 1.0788900000000001e-05 1.6216063614781306
RC N2 K1 K2 16384 28672 12288 0.0835222 0.10774773053141773 0.00216346 1.2900489993249427
RC N2 K2 K1 16384 28672 12288 0.06622750000000001 0.08745764990950372 0.0054094600000000005 1.3205639637537836
RC N2 K1 K2 16384 28672 16384 0.0933036 0.13486359096847314 6.56514e-05 1.4454275180000893
RC N2 K2 K1 16384 28672 16384 0.0715215 0.11660719987933829 3.49721e-05 1.630379674354401
RC N2 K1 K2 16384 28672 20480 0.142363 0.16401314093830774 0.00102065 1.152077020983737
RC N2 K2 K1 16384 28672 20480 0.100235 0.1457567498491729 0.00306968 1.4541502454150035
RC N2 K1 K2 16384 28672 24576 0.128703 0.1931626909081423 9.97036e-05 1.5008406246019308
RC N2 K2 K1 16384 28672 24576 0.132909 0.17490629981900746 0.013245900000000001 1.3159853720892298
RC N2 K1 K2 16384 28672 28672 0.201914 0.22231224087797688 0.000864082 1.1010244008735248
RC N2 K2 K1 16384 28672 28672 0.12432800000000001 0.20405584978884203 6.67533e-05 1.6412702672675665
RC N2 K1 K2 16384 28672 32768 0.163653 0.25146179084781145 0.000131704 1.5365547276726454
RC N2 K2 K1 16384 28672 32768 0.145387 0.2332053997586766 0.00722491 1.6040319956989044
RC N2 K1 K2 16384 32768 4096 0.0460708 0.05418521835310791 5.27385e-05 1.1761293129945194
RC N2 K2 K1 16384 32768 4096 0.0208864 0.03332277139409666 1.6169099999999997e-05 1.595429149786304
RC N2 K1 K2 16384 32768 8192 0.0685613 0.08749898974720456 0.00241474 1.2762154414692335
RC N2 K2 K1 16384 32768 8192 0.0433906 0.06663654278819331 0.0029175200000000003 1.5357368367386786
RC N2 K1 K2 16384 32768 12288 0.101168 0.12081276114130121 0.00146238 1.1941795937579196
RC N2 K2 K1 16384 32768 12288 0.0758934 0.09995031418228996 0.006370860000000001 1.3169829548062144
RC N2 K1 K2 16384 32768 16384 0.107772 0.15412653253539788 0.00183958 1.430116658644155
RC N2 K2 K1 16384 32768 16384 0.0830735 0.13326408557638664 0.00340457 1.6041708315694734
RC N2 K1 K2 16384 32768 20480 0.163422 0.18744030392949457 0.00203076 1.146971056097065
RC N2 K2 K1 16384 32768 20480 0.117003 0.1665778569704833 0.0046898 1.4237058619905756
RC N2 K1 K2 16384 32768 24576 0.147609 0.2207540753235912 0.000207969 1.4955326255417436
RC N2 K2 K1 16384 32768 24576 0.138824 0.19989162836457994 0.014508100000000001 1.4398924419738657
RC N2 K1 K2 16384 32768 28672 0.230727 0.25406784671768784 0.00144309 1.101162181789248
RC N2 K2 K1 16384 32768 28672 0.14737799999999998 0.2332053997586766 0.0136718 1.5823623590948217
RC N2 K1 K2 16384 32768 32768 0.187446 0.2873816181117845 0.000157114 1.5331435085933254
RC N2 K2 K1 16384 32768 32768 0.162276 0.26651917115277324 0.000163933 1.6423819366559025
RC N2 K1 K2 20480 4096 4096 0.00838046 0.00852619760046635 9.68162e-05 1.0173901671825114
RC N2 K2 K1 20480 4096 4096 0.00348616 0.00525462776312084 0.000278924 1.5072824434681256
RC N2 K1 K2 20480 4096 8192 0.0112037 0.013691123398000715 4.86613e-05 1.2220180295795777
RC N2 K2 K1 20480 4096 8192 0.00636518 0.010419553560655206 4.0151299999999995e-06 1.6369613366244484
RC N2 K1 K2 20480 4096 12288 0.0159925 0.01925955902346745 7.50594e-05 1.2042869484738128
RC N2 K2 K1 20480 4096 12288 0.0103537 0.01574588328936252 0.000841926 1.520797713799175
RC N2 K1 K2 20480 4096 16384 0.017441 0.024101676958655917 0.000100082 1.3818976525804665
RC N2 K2 K1 20480 4096 16384 0.0126503 0.02099151105248336 6.95773e-06 1.6593686357227386
RC N2 K1 K2 20480 4096 20480 0.0224575 0.029912218480882078 0.000749346 1.3319478339477715
RC N2 K2 K1 20480 4096 20480 0.0168585 0.0262371388156042 0.0012008700000000001 1.5563151416557939
RC N2 K1 K2 20480 4096 24576 0.0237874 0.035238548209589396 5.39384e-05 1.4813955375362333
RC N2 K2 K1 20480 4096 24576 0.018955100000000003 0.03148276657872504 1.21872e-05 1.6609127136614967
RC N2 K1 K2 20480 4096 28672 0.0299677 0.04056487793829671 0.00102309 1.3536199954716814
RC N2 K2 K1 20480 4096 28672 0.0235825 0.03672839434184588 0.00171088 1.5574427792577497
RC N2 K1 K2 20480 4096 32768 0.0300046 0.045891207667004025 2.41226e-05 1.529472403131654
RC N2 K2 K1 20480 4096 32768 0.0251247 0.04197402210496672 1.80894e-05 1.6706277927683404
RC N2 K1 K2 20480 8192 4096 0.0156783 0.017029395200932697 0.000207885 1.086176128848963
RC N2 K2 K1 20480 8192 4096 0.00702935 0.010419553560655206 0.00055577 1.4822926103630074
RC N2 K1 K2 20480 8192 8192 0.0210095 0.027359246796001428 5.1237e-05 1.3022321709703433
RC N2 K2 K1 20480 8192 8192 0.0127707 0.02083010712131041 8.05667e-06 1.631085776136814
RC N2 K1 K2 20480 8192 12288 0.0292347 0.03801190625341606 0.000816281 1.300232472144953
RC N2 K2 K1 20480 8192 12288 0.020771 0.031240660681965616 0.0016878 1.5040518358271442
RC N2 K1 K2 20480 8192 16384 0.0333878 0.04818035391731184 3.47937e-05 1.4430526694574617
RC N2 K2 K1 20480 8192 16384 0.02535 0.041651214242620825 1.4333399999999999e-05 1.6430459267306046
RC N2 K1 K2 20480 8192 20480 0.0446975 0.05899441730589942 0.00184965 1.3198594396979566
RC N2 K2 K1 20480 8192 20480 0.033551000000000004 0.05206176780327603 0.00224199 1.551720300535782
RC N2 K1 K2 20480 8192 24576 0.0474815 0.06948567283214109 7.16591e-05 1.4634262361581054
RC N2 K2 K1 20480 8192 24576 0.037968600000000005 0.06247232136393124 3.3553399999999996e-05 1.6453680505452197
RC N2 K1 K2 20480 8192 28672 0.0549679 0.07997692835838277 0.00260383 1.4549751465561314
RC N2 K2 K1 20480 8192 28672 0.0468067 0.07288287492458644 0.00355236 1.557103468618519
RC N2 K1 K2 20480 8192 32768 0.0585833 0.09046818388462445 0.000183974 1.5442657529470762
RC N2 K2 K1 20480 8192 32768 0.0518491 0.08329342848524164 0.00276493 1.6064585206925797
RC N2 K1 K2 20480 12288 4096 0.0215935 0.02545189083581257 4.96669e-05 1.178682975701603
RC N2 K2 K1 20480 12288 4096 0.0105586 0.01574588328936252 0.000841236 1.4912851409621086
RC N2 K1 K2 20480 12288 8192 0.0310752 0.04102737019400214 2.47541e-05 1.3202608573396837
RC N2 K2 K1 20480 12288 8192 0.0201536 0.031240660681965616 0.0011368700000000001 1.5501280506691417
RC N2 K1 K2 20480 12288 12288 0.0405208 0.05676425348336466 3.73465e-05 1.4008670481176249
RC N2 K2 K1 20480 12288 12288 0.0338252 0.04794596755836583 0.00182982 1.4174629435558646
RC N2 K1 K2 20480 12288 16384 0.0499521 0.07225903087596776 2.72514e-05 1.4465664281575301
RC N2 K2 K1 20480 12288 16384 0.0395984 0.06392495674448777 0.00225163 1.614331809984438
RC N2 K1 K2 20480 12288 20480 0.0593781 0.08807661613091675 0.000119991 1.4833181952759813
RC N2 K2 K1 20480 12288 20480 0.0551498 0.0799039459306097 0.00754179 1.4488528685618027
RC N2 K1 K2 20480 12288 24576 0.0688757 0.1037327974546928 6.96544e-05 1.506087015517705
RC N2 K2 K1 20480 12288 24576 0.0587208 0.09588293511673165 0.00325852 1.632861526354063
RC N2 K1 K2 20480 12288 28672 0.0782704 0.11938897877846884 0.000132326 1.5253400874209002
RC N2 K2 K1 20480 12288 28672 0.07875220000000001 0.11186192430285359 0.00839281 1.420429198204667
RC N2 K1 K2 20480 12288 32768 0.087475 0.1350451601022449 0.00010818 1.5438143481251205
RC N2 K2 K1 20480 12288 32768 0.0773613 0.12784091348897555 0.00402454 1.6525176475702394
RC N2 K1 K2 20480 16384 4096 0.0287601 0.03387438647069244 1.61101e-05 1.17782575410699
RC N2 K2 K1 20480 16384 4096 0.0141644 0.02099151105248336 0.0011101799999999999 1.4819908398861483
RC N2 K1 K2 20480 16384 8192 0.0413538 0.05469549359200286 2.66449e-05 1.3226231589842494
RC N2 K2 K1 20480 16384 8192 0.0272308 0.041651214242620825 0.00170122 1.5295626365226445
RC N2 K1 K2 20480 16384 12288 0.0539982 0.07551660071331327 3.66897e-05 1.3985021855045774
RC N2 K2 K1 20480 16384 12288 0.045956899999999995 0.06392495674448777 0.00258647 1.3909762569818194
RC N2 K1 K2 20480 16384 16384 0.0664711 0.09633770783462367 3.82536e-05 1.4493171894947376
RC N2 K2 K1 20480 16384 16384 0.0527609 0.08329342848524164 0.00288003 1.578696126966023
RC N2 K1 K2 20480 16384 20480 0.0790626 0.11715881495593408 2.79125e-05 1.4818487496734751
RC N2 K2 K1 20480 16384 20480 0.0742786 0.10411453560655205 0.010449199999999999 1.4016760629111487
RC N2 K1 K2 20480 16384 24576 0.0916379 0.1379799220772445 6.39427e-05 1.5057080321269312
RC N2 K2 K1 20480 16384 24576 0.07842199999999999 0.12493564272786246 0.0044211499999999996 1.5931198225990473
RC N2 K1 K2 20480 16384 28672 0.105033 0.15880102919855493 0.00204488 1.511915580803699
RC N2 K2 K1 20480 16384 28672 0.107759 0.1457567498491729 0.012728199999999999 1.352617877385396
RC N2 K1 K2 20480 16384 32768 0.116878 0.17962213631986534 0.0010642 1.5368344454890173
RC N2 K2 K1 20480 16384 32768 0.10091599999999999 0.1665778569704833 2.45764e-05 1.650658537501321
RC N2 K1 K2 20480 20480 4096 0.0367292 0.042538988002331746 0.000848675 1.1581789966111908
RC N2 K2 K1 20480 20480 4096 0.016220400000000003 0.0262371388156042 1.40798e-05 1.617539568420273
RC N2 K1 K2 20480 20480 8192 0.0531028 0.06836361699000357 0.00188069 1.2873825295465318
RC N2 K2 K1 20480 20480 8192 0.031932300000000004 0.05206176780327603 2.239e-05 1.630379515514887
RC N2 K1 K2 20480 20480 12288 0.0694524 0.09620579511733725 0.00269415 1.3852047606322784
RC N2 K2 K1 20480 20480 12288 0.0478055 0.0799039459306097 2.9391299999999998e-05 1.6714383476924142
RC N2 K1 K2 20480 20480 16384 0.0832332 0.1204163847932796 0.000621332 1.4467350143125532
RC N2 K2 K1 20480 20480 16384 0.0635433 0.10411453560655205 4.04093e-05 1.6384817220155714
RC N2 K1 K2 20480 20480 20480 0.0993912 0.14946909240441042 0.00178931 1.5038463405654667
RC N2 K2 K1 20480 20480 20480 0.0791003 0.13316724321768286 4.0209599999999995e-05 1.6835238705502111
RC N2 K1 K2 20480 20480 24576 0.115304 0.17610074104794698 0.00216293 1.5272734774851435
RC N2 K2 K1 20480 20480 24576 0.0964359 0.15979889186121943 0.00401882 1.65704775774602
RC N2 K1 K2 20480 20480 28672 0.129983 0.20273238969148355 2.3617e-05 1.5596838793648675
RC N2 K2 K1 20480 20480 28672 0.112572 0.18643054050475602 0.00532719 1.6561004557505952
RC N2 K1 K2 20480 20480 32768 0.145395 0.22936403833502012 0.000164616 1.5775235622615642
RC N2 K2 K1 20480 20480 32768 0.12748600000000002 0.21306218914829259 0.00510098 1.671259504167458
RC N2 K1 K2 20480 24576 4096 0.0430674 0.05104218560279809 8.10039e-05 1.1851698872650334
RC N2 K2 K1 20480 24576 4096 0.0210598 0.03148276657872504 0.00163351 1.4949223914151626
RC N2 K1 K2 20480 24576 8192 0.0619044 0.08203174038800429 2.43497e-05 1.3251358609081791
RC N2 K2 K1 20480 24576 8192 0.040411 0.06247232136393124 0.00267424 1.5459236684054152
RC N2 K1 K2 20480 24576 12288 0.102335 0.1154423541408047 0.00114706 1.1280828078448693
RC N2 K2 K1 20480 24576 12288 0.0660533 0.09588293511673165 0.00384808 1.4515994676531174
RC N2 K1 K2 20480 24576 16384 0.0996391 0.14449506175193552 8.08999e-05 1.450184332776345
RC N2 K2 K1 20480 24576 16384 0.0770042 0.12493564272786246 0.0024761799999999997 1.622452317248442
RC N2 K1 K2 20480 24576 20480 0.157489 0.17935831088529247 0.00125199 1.1388624658566153
RC N2 K2 K1 20480 24576 20480 0.09989490000000001 0.15979889186121943 0.0105551 1.5996701719629272
RC N2 K1 K2 20480 24576 24576 0.140447 0.21131628925753637 0.0061548 1.5045980993366637
RC N2 K2 K1 20480 24576 24576 0.113891 0.1873989640917937 8.44556e-05 1.6454238183157028
RC N2 K1 K2 20480 24576 28672 0.223042 0.24327426762978024 0.00085212 1.090710573030103
RC N2 K2 K1 20480 24576 28672 0.16358 0.21863062477375933 0.0209249 1.3365364028228348
RC N2 K1 K2 20480 24576 32768 0.174562 0.2752322460020241 0.000134674 1.5767019511808076
RC N2 K2 K1 20480 24576 32768 0.153144 0.24986228545572495 0.00609987 1.6315512553918203
RC N2 K1 K2 20480 28672 4096 0.050134 0.05954538320326444 4.80672e-05 1.1877245622384898
RC N2 K2 K1 20480 28672 4096 0.024270700000000003 0.03672839434184588 0.00171756 1.513281213226066
RC N2 K1 K2 20480 28672 8192 0.0721009 0.095699863786005 5.26372e-05 1.327304704740232
RC N2 K2 K1 20480 28672 8192 0.046299599999999996 0.07288287492458644 0.00260525 1.5741577664728517
RC N2 K1 K2 20480 28672 12288 0.113036 0.13467891316427216 0.00668218 1.1914692059544938
RC N2 K2 K1 20480 28672 12288 0.0789871 0.11186192430285359 0.00666331 1.4162049790770086
RC N2 K1 K2 20480 28672 16384 0.116183 0.16857373871059145 4.87092e-05 1.4509329136843725
RC N2 K2 K1 20480 28672 16384 0.0890015 0.1457567498491729 4.96029e-05 1.6376886889453874
RC N2 K1 K2 20480 28672 20480 0.166275 0.20924752936617458 0.0165202 1.2584425161099058
RC N2 K2 K1 20480 28672 20480 0.124174 0.18643054050475602 0.0193415 1.501365346246042
RC N2 K1 K2 20480 28672 24576 0.16048 0.24653183746712576 0.000600524 1.5362153381550707
RC N2 K2 K1 20480 28672 24576 0.132906 0.21863062477375933 0.00010404199999999999 1.6450019169470103
RC N2 K1 K2 20480 28672 28672 0.261239 0.283816145568077 0.000775888 1.0864233348316177
RC N2 K2 K1 20480 28672 28672 0.182911 0.2609991567066584 0.0218875 1.4269188660422742
RC N2 K1 K2 20480 28672 32768 0.203558 0.3211004536690282 7.87172e-05 1.5774396175489451
RC N2 K2 K1 20480 28672 32768 0.178352 0.2982834648076096 0.00609803 1.6724425002669416
RC N2 K1 K2 20480 32768 4096 0.0586132 0.06772577294138489 0.00120756 1.155469637238453
RC N2 K2 K1 20480 32768 4096 0.025938 0.04197402210496672 2.63922e-05 1.6182443559629394
RC N2 K1 K2 20480 32768 8192 0.0826343 0.10936798718400571 8.50044e-05 1.32351804497655
RC N2 K2 K1 20480 32768 8192 0.0538441 0.08329342848524164 0.00372712 1.5469369621786164
RC N2 K1 K2 20480 32768 12288 0.131956 0.15101020142662652 0.00652934 1.1443981435222843
RC N2 K2 K1 20480 32768 12288 0.092488 0.12784091348897555 0.00849498 1.3822432476534854
RC N2 K1 K2 20480 32768 16384 0.133038 0.19265241566924737 5.06703e-05 1.4481006604823237
RC N2 K2 K1 20480 32768 16384 0.104396 0.1665778569704833 0.00505771 1.5956344780497653
RC N2 K1 K2 20480 32768 20480 0.20833 0.2342946299118682 0.00454982 1.1246322176924506
RC N2 K2 K1 20480 32768 20480 0.15665199999999999 0.21306218914829259 0.0223733 1.3600987484889602
RC N2 K1 K2 20480 32768 24576 0.189093 0.275936844154489 0.0102223 1.459265251249327
RC N2 K2 K1 20480 32768 24576 0.15384899999999999 0.24986228545572495 0.006368039999999999 1.6240748100782259
RC N2 K1 K2 20480 32768 28672 0.297394 0.3175790583971098 0.001106 1.067873119152067
RC N2 K2 K1 20480 32768 28672 0.19856800000000002 0.2982834648076096 0.0262708 1.502172881872253
RC N2 K1 K2 20480 32768 32768 0.232981 0.35922127263973064 0.000100453 1.5418479302592514
RC N2 K2 K1 20480 32768 32768 0.201711 0.33314671394096657 9.92421e-05 1.6516040966579242
RC N2 K1 K2 24576 4096 4096 0.00906148 0.010226837120559617 6.01536e-05 1.1286056053271227
RC N2 K2 K1 24576 4096 4096 0.00436151 0.006303753315745008 0.00034878199999999995 1.4453144245330192
RC N2 K1 K2 24576 4096 8192 0.013482 0.016424748077600856 4.79269e-05 1.218272368906754
RC N2 K2 K1 24576 4096 8192 0.00795611 0.012501664272786246 3.71019e-06 1.5713287363782358
RC N2 K1 K2 24576 4096 12288 0.0183684 0.023106870828160937 0.000596937 1.2579686215544597
RC N2 K2 K1 24576 4096 12288 0.0126332 0.018893259947235022 0.000847564 1.4955244868469604
RC N2 K1 K2 24576 4096 16384 0.0212652 0.028917412350387098 4.74724e-05 1.3598467143684092
RC N2 K2 K1 24576 4096 16384 0.0158058 0.02518801326298003 9.563469999999999e-06 1.5935930647597738
RC N2 K1 K2 24576 4096 20480 0.026197 0.0358900621770585 0.000810266 1.3700065723960186
RC N2 K2 K1 24576 4096 20480 0.021420500000000002 0.03148276657872504 0.00170808 1.4697493792733616
RC N2 K1 K2 24576 4096 24576 0.0288677 0.04141007662317335 7.44857e-05 1.4344778636044213
RC N2 K2 K1 24576 4096 24576 0.0236933 0.03777751989447005 9.20923e-06 1.5944389297594699
RC N2 K1 K2 24576 4096 28672 0.0364003 0.047656408759566476 0.00138778 1.3092312085220859
RC N2 K2 K1 24576 4096 28672 0.0290322 0.044072273210215056 0.00178589 1.5180480022256342
RC N2 K1 K2 24576 4096 32768 0.0367943 0.053902740895959596 0.000197218 1.4649753058479056
RC N2 K2 K1 24576 4096 32768 0.031398499999999996 0.05036702652596006 1.09385e-05 1.604122060797811
RC N2 K1 K2 24576 8192 4096 0.0181656 0.020430674241119235 0.000342854 1.1246903070154157
RC N2 K2 K1 24576 8192 4096 0.00854038 0.012501664272786246 0.0006471980000000001 1.4638299786176079
RC N2 K1 K2 24576 8192 8192 0.0251518 0.03282649615520171 8.63204e-05 1.3051350660867895
RC N2 K2 K1 24576 8192 8192 0.015559900000000002 0.02499432854557249 8.369440000000001e-06 1.6063296387234165
RC N2 K1 K2 24576 8192 12288 0.0343947 0.04560968750409927 0.00102938 1.3260673157230407
RC N2 K2 K1 24576 8192 12288 0.024495 0.03748699281835874 0.00144873 1.5303936647625531
RC N2 K1 K2 24576 8192 16384 0.0405741 0.0578118247007742 5.58269e-05 1.4248455221625174
RC N2 K2 K1 24576 8192 16384 0.0308843 0.049979657091144984 1.36934e-05 1.6182868671507848
RC N2 K1 K2 24576 8192 20480 0.0508621 0.0707887007670793 0.00136394 1.3917769963701714
RC N2 K2 K1 24576 8192 20480 0.0398508 0.06247232136393124 0.00216132 1.567655388698125
RC N2 K1 K2 24576 8192 24576 0.0574359 0.08279715324634669 4.88143e-05 1.441557514487397
RC N2 K2 K1 24576 8192 24576 0.046253999999999997 0.07496498563671747 2.2751899999999998e-05 1.6207243835499086
RC N2 K1 K2 24576 8192 28672 0.0649615 0.09528981751913294 0.00212203 1.4668660286343902
RC N2 K2 K1 24576 8192 28672 0.0563749 0.08745764990950372 0.00407109 1.551357960892236
RC N2 K1 K2 24576 8192 32768 0.070781 0.10778248179191918 7.76993e-05 1.5227600880450853
RC N2 K2 K1 24576 8192 32768 0.0614071 0.09995031418228996 2.14254e-05 1.6276670642692777
RC N2 K1 K2 24576 12288 4096 0.0263051 0.030537669002975085 0.000602296 1.1609029809038964
RC N2 K2 K1 24576 12288 4096 0.0124291 0.018893259947235022 0.000823378 1.520082704880886
RC N2 K1 K2 24576 12288 8192 0.0373925 0.04922824423280257 6.14678e-05 1.3165272242509212
RC N2 K2 K1 24576 12288 8192 0.0232046 0.03748699281835874 1.36758e-05 1.6154983416373796
RC N2 K1 K2 24576 12288 12288 0.0497804 0.0681125041800376 0.00117512 1.3682594792335456
RC N2 K2 K1 24576 12288 12288 0.0425996 0.057533361070038994 0.00307775 1.3505610632503355
RC N2 K1 K2 24576 12288 16384 0.0601818 0.0867062370511613 5.5967e-05 1.44073851315782
RC N2 K2 K1 24576 12288 16384 0.0460839 0.07670814809338532 1.89549e-05 1.6645324743215162
RC N2 K1 K2 24576 12288 20480 0.0728613 0.1056873393571001 0.00195561 1.4505277747871654
RC N2 K2 K1 24576 12288 20480 0.0591683 0.09588293511673165 0.0032868 1.6205119146017657
RC N2 K1 K2 24576 12288 24576 0.0831017 0.12418422986952005 3.3618e-05 1.494364493981712
RC N2 K2 K1 24576 12288 24576 0.06885519999999999 0.11505772214007798 4.2358300000000004e-05 1.6710099184967584
RC N2 K1 K2 24576 12288 28672 0.0955389 0.1429232262786994 0.0020742 1.4959689328503827
RC N2 K2 K1 24576 12288 28672 0.08141469999999999 0.13423250916342433 0.0034273899999999998 1.6487502768348263
RC N2 K1 K2 24576 12288 32768 0.105547 0.16166222268787878 6.14581e-05 1.531660991670808
RC N2 K2 K1 24576 12288 32768 0.0923731 0.15340729618677065 0.0036904900000000003 1.6607356057853493
RC N2 K1 K2 24576 16384 4096 0.0360698 0.04064466376483093 0.000613429 1.1268336327018984
RC N2 K2 K1 24576 16384 4096 0.0156827 0.02518801326298003 2.06661e-05 1.6061018359708485
RC N2 K1 K2 24576 16384 8192 0.0496428 0.06562999231040342 4.60835e-05 1.3220445323471566
RC N2 K2 K1 24576 16384 8192 0.0326245 0.049979657091144984 0.00208134 1.531966990793575
RC N2 K1 K2 24576 16384 12288 0.0661635 0.0906153208559759 0.00171101 1.3695666168805445
RC N2 K2 K1 24576 16384 12288 0.055877899999999994 0.07670814809338532 0.0042274 1.3727815127874405
RC N2 K1 K2 24576 16384 16384 0.0798324 0.1156006494015484 3.96451e-05 1.4480417650170658
RC N2 K2 K1 24576 16384 16384 0.0619893 0.09995031418228996 0.00232154 1.6123801072489923
RC N2 K1 K2 24576 16384 20480 0.0955435 0.1405859779471209 0.00127696 1.471434246674247
RC N2 K2 K1 24576 16384 20480 0.0763698 0.12493564272786246 4.28694e-05 1.6359299451859566
RC N2 K1 K2 24576 16384 24576 0.110206 0.1655713064926934 0.000171557 1.50238014711262
RC N2 K2 K1 24576 16384 24576 0.0941094 0.14992097127343496 0.00480239 1.5930499107786784
RC N2 K1 K2 24576 16384 28672 0.125349 0.1905566350382659 0.000108599 1.5202086577337346
RC N2 K2 K1 24576 16384 28672 0.106575 0.17490629981900746 7.94025e-05 1.641156930039948
RC N2 K1 K2 24576 16384 32768 0.140183 0.21554196358383837 9.8321e-05 1.5375756231771212
RC N2 K2 K1 24576 16384 32768 0.122999 0.19989162836457994 0.00456297 1.625148402544573
RC N2 K1 K2 24576 20480 4096 0.0429549 0.05104218560279809 5.85857e-05 1.1882738780162005
RC N2 K2 K1 24576 20480 4096 0.019465 0.03148276657872504 1.79248e-05 1.6174038828011839
RC N2 K1 K2 24576 20480 8192 0.0629911 0.08203174038800429 0.00176317 1.3022750894650879
RC N2 K2 K1 24576 20480 8192 0.0397898 0.06247232136393124 0.00227228 1.570058692527513
RC N2 K1 K2 24576 20480 12288 0.08089 0.1154423541408047 7.52685e-05 1.4271523567907614
RC N2 K2 K1 24576 20480 12288 0.058149700000000006 0.09588293511673165 0.00219595 1.6488981906481315
RC N2 K1 K2 24576 20480 16384 0.099469 0.14449506175193552 6.26193e-05 1.4526642647652588
RC N2 K2 K1 24576 20480 16384 0.0783977 0.12493564272786246 0.00435109 1.5936136229489188
RC N2 K1 K2 24576 20480 20480 0.118335 0.17935831088529247 6.86518e-05 1.515682688006866
RC N2 K2 K1 24576 20480 20480 0.095988 0.15979889186121943 0.00375639 1.664779887706999
RC N2 K1 K2 24576 20480 24576 0.137259 0.20695838311586676 0.000148312 1.5077946299759344
RC N2 K2 K1 24576 20480 24576 0.1139 0.19175687023346333 0.000122597 1.683554611356131
RC N2 K1 K2 24576 20480 28672 0.155935 0.23819004379783237 0.000147561 1.5274957116608354
RC N2 K2 K1 24576 20480 28672 0.132553 0.2237148486057072 0.000133711 1.6877388561987068
RC N2 K1 K2 24576 20480 32768 0.174457 0.269421704479798 0.000213313 1.5443444773199013
RC N2 K2 K1 24576 20480 32768 0.15297300000000003 0.2556728269779511 0.00603702 1.6713591743507092
RC N2 K1 K2 24576 24576 4096 0.0516547 0.06124602272335771 8.54746e-05 1.185681510556788
RC N2 K2 K1 24576 24576 4096 0.025011600000000002 0.03777751989447005 0.00168629 1.5103999701926325
RC N2 K1 K2 24576 24576 8192 0.0744743 0.09843348846560512 6.07046e-05 1.3217108246147347
RC N2 K2 K1 24576 24576 8192 0.048378 0.07496498563671747 0.0030981800000000003 1.549567688550942
RC N2 K1 K2 24576 24576 12288 0.120387 0.13852622496896563 0.00444285 1.1506742835103927
RC N2 K2 K1 24576 24576 12288 0.0839292 0.11505772214007798 0.00697084 1.3708902520228714
RC N2 K1 K2 24576 24576 16384 0.120138 0.1733894741023226 0.000132589 1.4432525437606971
RC N2 K2 K1 24576 24576 16384 0.0931575 0.14992097127343496 0.00363049 1.6093279797486508
RC N2 K1 K2 24576 24576 20480 0.198379 0.21522537306235098 0.000778009 1.0849201430713482
RC N2 K2 K1 24576 24576 20480 0.114724 0.19175687023346333 5.12323e-05 1.6714625556419174
RC N2 K1 K2 24576 24576 24576 0.165829 0.2483454597390401 6.05411e-05 1.4975996944987915
RC N2 K2 K1 24576 24576 24576 0.137583 0.22487695691015244 5.87601e-05 1.634482144670144
RC N2 K1 K2 24576 24576 28672 0.26246 0.2858234525573988 0.000347812 1.0890171933147863
RC N2 K2 K1 24576 24576 28672 0.161213 0.26235494972851114 0.0046567 1.6273808546985116
RC N2 K1 K2 24576 24576 32768 0.21062 0.32330144537575756 4.40754e-05 1.534998791072821
RC N2 K2 K1 24576 24576 32768 0.184518 0.2998329425468699 0.0062422300000000005 1.6249522677834678
RC N2 K1 K2 24576 28672 4096 0.0602322 0.07144985984391733 3.26526e-05 1.1862402476402545
RC N2 K2 K1 24576 28672 4096 0.0291317 0.044072273210215056 0.00197994 1.5128630739096949
RC N2 K1 K2 24576 28672 8192 0.0867275 0.11483523654320599 3.75167e-05 1.3240925489977917
RC N2 K2 K1 24576 28672 8192 0.055230400000000006 0.08745764990950372 0.002577 1.5835056401819236
RC N2 K1 K2 24576 28672 12288 0.141618 0.1616100957971266 0.00262282 1.14116917197762
RC N2 K2 K1 24576 28672 12288 0.10568999999999999 0.13423250916342433 0.0064314 1.2700587488260415
RC N2 K1 K2 24576 28672 16384 0.139816 0.20228388645270973 9.27892e-05 1.4467863939227967
RC N2 K2 K1 24576 28672 16384 0.107253 0.17490629981900746 6.64154e-05 1.630782354050772
RC N2 K1 K2 24576 28672 20480 0.228473 0.2510924352394095 0.00600901 1.0990026621938238
RC N2 K2 K1 24576 28672 20480 0.133552 0.2237148486057072 8.19924e-05 1.675114177292045
RC N2 K1 K2 24576 28672 24576 0.19289 0.2897325363622134 0.000142253 1.5020609485313567
RC N2 K2 K1 24576 28672 24576 0.162047 0.26235494972851114 0.0054767900000000005 1.619005286913742
RC N2 K1 K2 24576 28672 28672 0.30571 0.3334568613169653 0.00186892 1.0907620336821344
RC N2 K2 K1 24576 28672 28672 0.191185 0.31319718804799007 0.015281000000000001 1.6381891259669434
RC N2 K1 K2 24576 28672 32768 0.245209 0.37718118627171715 0.000169137 1.5382028647876593
RC N2 K2 K1 24576 28672 32768 0.214094 0.3579383577691315 0.00603402 1.6718747735533528
RC N2 K1 K2 24576 32768 4096 0.0699872 0.08126632752966187 0.00162036 1.1611598625128863
RC N2 K2 K1 24576 32768 4096 0.0311811 0.05036702652596006 1.97254e-05 1.6153062761082855
RC N2 K1 K2 24576 32768 8192 0.0992435 0.13123698462080685 3.9621e-05 1.3223736025110648
RC N2 K2 K1 24576 32768 8192 0.0622585 0.09995031418228996 0.00234528 1.6054083246832151
RC N2 K1 K2 24576 32768 12288 0.161956 0.18120764171195183 0.00348262 1.118869580083182
RC N2 K2 K1 24576 32768 12288 0.113747 0.15340729618677065 0.0105667 1.3486711402214622
RC N2 K1 K2 24576 32768 16384 0.159948 0.23117829880309682 0.000120898 1.4453341011022132
RC N2 K2 K1 24576 32768 16384 0.123459 0.19989162836457994 0.00374107 1.6190932079846745
RC N2 K1 K2 24576 32768 20480 0.26016 0.2811489558942418 0.00586027 1.080677105989552
RC N2 K2 K1 24576 32768 20480 0.154447 0.2556728269779511 0.005885469999999999 1.6554081787147117
RC N2 K1 K2 24576 32768 24576 0.22062 0.3311196129853867 9.69134e-05 1.5008594551055512
RC N2 K2 K1 24576 32768 24576 0.184203 0.2998329425468699 0.00496171 1.6277310496944668
RC N2 K1 K2 24576 32768 28672 0.347516 0.38109027007653173 0.00200811 1.0966121562072875
RC N2 K2 K1 24576 32768 28672 0.214105 0.3579383577691315 0.005926 1.6717888782099042
RC N2 K1 K2 24576 32768 32768 0.280159 0.43106092716767674 7.01562e-05 1.5386295895105164
RC N2 K2 K1 24576 32768 32768 0.24265299999999998 0.39977425672915984 9.627429999999999e-05 1.6475141734458667
RC N2 K1 K2 28672 4096 4096 0.0116678 0.011927476640652888 6.229e-05 1.0222558357747722
RC N2 K2 K1 28672 4096 4096 0.00501502 0.007352878868369176 0.000401789 1.4661713948038444
RC N2 K1 K2 28672 4096 8192 0.0153445 0.019158372757200996 4.47756e-05 1.2485498228812275
RC N2 K2 K1 28672 4096 8192 0.00915097 0.014583774984917287 4.9341799999999996e-06 1.5936862414495172
RC N2 K1 K2 28672 4096 12288 0.0220169 0.02695418263285443 0.000563474 1.2242496733352302
RC N2 K2 K1 28672 4096 12288 0.0148502 0.022040636605107525 0.0011814899999999999 1.4841979640077256
RC N2 K1 K2 28672 4096 16384 0.0242383 0.03373314774211828 9.03483e-05 1.3917291122776052
RC N2 K2 K1 28672 4096 16384 0.0181799 0.029384515473476702 3.85876e-06 1.6163188726822868
RC N2 K1 K2 28672 4096 20480 0.0318116 0.04186790587323491 0.00112746 1.3161207192733124
RC N2 K2 K1 28672 4096 20480 0.0245408 0.03672839434184588 0.00191025 1.4966257963002787
RC N2 K1 K2 28672 4096 24576 0.0331651 0.048307922727035574 9.64282e-05 1.456589086932817
RC N2 K2 K1 28672 4096 24576 0.0272502 0.044072273210215056 8.090740000000001e-06 1.617319256747292
RC N2 K1 K2 28672 4096 28672 0.0394736 0.05678162911361539 0.00147363 1.43847100628307
RC N2 K2 K1 28672 4096 28672 0.03352 0.051416152078584236 0.00219713 1.5338947517477397
RC N2 K1 K2 28672 4096 32768 0.0422793 0.06423849073380564 0.000119415 1.5193839712059007
RC N2 K2 K1 28672 4096 32768 0.0361608 0.05876003094695341 4.59759e-05 1.6249649052828867
RC N2 K1 K2 28672 8192 4096 0.0213899 0.023831953281305773 0.000454676 1.1141685225880333
RC N2 K2 K1 28672 8192 4096 0.00986411 0.014583774984917287 0.000762347 1.4784684056561905
RC N2 K1 K2 28672 8192 8192 0.0290444 0.038293745514402 2.64936e-05 1.3184553826005012
RC N2 K2 K1 28672 8192 8192 0.0179572 0.029158549969834573 7.34353e-06 1.6237804317953006
RC N2 K1 K2 28672 8192 12288 0.0400822 0.05320746875478248 0.00159425 1.3274587910539462
RC N2 K2 K1 28672 8192 12288 0.028328199999999998 0.043733324954751865 0.00176992 1.543808817882953
RC N2 K1 K2 28672 8192 16384 0.04674 0.06744329548423657 2.97175e-05 1.4429459881094688
RC N2 K2 K1 28672 8192 16384 0.0356483 0.05830809993966915 3.61979e-05 1.6356488230762518
RC N2 K1 K2 28672 8192 20480 0.0599689 0.08258298422825917 0.00279444 1.377096865679697
RC N2 K2 K1 28672 8192 20480 0.046795699999999996 0.07288287492458644 0.00310033 1.5574694881065234
RC N2 K1 K2 28672 8192 24576 0.0663574 0.09659284545407114 5.48723e-05 1.455645420918709
RC N2 K2 K1 28672 8192 24576 0.053386699999999995 0.08745764990950372 5.14753e-05 1.6381917202131566
RC N2 K1 K2 28672 8192 28672 0.0742499 0.11195849970173588 0.00166631 1.5078606126302647
RC N2 K2 K1 28672 8192 28672 0.0635093 0.102032424894421 0.0028984899999999997 1.6065745472619128
RC N2 K1 K2 28672 8192 32768 0.0818432 0.12664625743847424 0.000123201 1.5474255336848295
RC N2 K2 K1 28672 8192 32768 0.0721452 0.11660719987933829 0.0030591499999999996 1.6162849348167068
RC N2 K1 K2 28672 12288 4096 0.0302917 0.035623447170137594 2.66701e-05 1.1760134680502445
RC N2 K2 K1 28672 12288 4096 0.0148174 0.022040636605107525 0.00109728 1.4874834049905872
RC N2 K1 K2 28672 12288 8192 0.0436558 0.057429118271603 2.50436e-05 1.3154980156497647
RC N2 K2 K1 28672 12288 8192 0.029243500000000002 0.043733324954751865 0.00222003 1.4954887395404743
RC N2 K1 K2 28672 12288 12288 0.0571123 0.07946075487671053 3.48443e-05 1.391307211873984
RC N2 K2 K1 28672 12288 12288 0.0435847 0.06712075458171216 0.00235662 1.540007263597367
RC N2 K1 K2 28672 12288 16384 0.0704624 0.10115344322635486 2.61989e-05 1.435566248472304
RC N2 K2 K1 28672 12288 16384 0.057290799999999996 0.08949133944228288 0.00377905 1.5620542817046172
RC N2 K1 K2 28672 12288 20480 0.0837918 0.12329806258328345 4.11701e-05 1.4714812497557452
RC N2 K2 K1 28672 12288 20480 0.0724995 0.11186192430285359 0.00483859 1.542933734754772
RC N2 K1 K2 28672 12288 24576 0.0972187 0.14487776818110673 0.000147808 1.4902253185972114
RC N2 K2 K1 28672 12288 24576 0.0822172 0.13423250916342433 0.00343578 1.6326572683504708
RC N2 K1 K2 28672 12288 28672 0.110632 0.1671353702898564 0.000177215 1.5107326116300563
RC N2 K2 K1 28672 12288 28672 0.113973 0.15660309402399505 0.015167400000000001 1.3740367808515617
RC N2 K1 K2 28672 12288 32768 0.123753 0.18905402414314285 0.000212659 1.5276722515263699
RC N2 K2 K1 28672 12288 32768 0.10828 0.17897367888456578 0.00420897 1.6528784529420555
RC N2 K1 K2 28672 16384 4096 0.0421993 0.047414941058969415 0.000863139 1.123595440184302
RC N2 K2 K1 28672 16384 4096 0.018322099999999997 0.029384515473476702 5.45697e-05 1.6037744294309444
RC N2 K1 K2 28672 16384 8192 0.0578873 0.076564491028804 3.2742e-05 1.3226474723955686
RC N2 K2 K1 28672 16384 8192 0.038326 0.05830809993966915 0.0026433200000000002 1.5213719130529968
RC N2 K1 K2 28672 16384 12288 0.0783835 0.10571404099863857 0.00310379 1.3486772215917708
RC N2 K2 K1 28672 16384 12288 0.060617199999999996 0.08949133944228288 0.00348277 1.476335750286765
RC N2 K1 K2 28672 16384 16384 0.0932116 0.13486359096847314 8.08608e-05 1.4468541572988032
RC N2 K2 K1 28672 16384 16384 0.0809896 0.11660719987933829 0.00650621 1.43977992087056
RC N2 K1 K2 28672 16384 20480 0.111642 0.16401314093830774 0.00149116 1.4690989138344686
RC N2 K2 K1 28672 16384 20480 0.10443300000000001 0.1457567498491729 0.00583895 1.3956962822974814
RC N2 K1 K2 28672 16384 24576 0.129639 0.1931626909081423 0.00252741 1.4900044809674735
RC N2 K2 K1 28672 16384 24576 0.108809 0.17490629981900746 0.00459647 1.6074616972769482
RC N2 K1 K2 28672 16384 28672 0.146369 0.22231224087797688 0.000114677 1.5188478494625015
RC N2 K2 K1 28672 16384 28672 0.147906 0.20405584978884203 0.019277100000000002 1.379631994569808
RC N2 K1 K2 28672 16384 32768 0.163689 0.25146179084781145 8.47038e-05 1.536216794334448
RC N2 K2 K1 28672 16384 32768 0.14397100000000002 0.2332053997586766 0.00589593 1.6198081541329614
RC N2 K1 K2 28672 20480 4096 0.050041 0.05954538320326444 3.89622e-05 1.1899319198909781
RC N2 K2 K1 28672 20480 4096 0.0245344 0.03672839434184588 0.00189619 1.497016203446829
RC N2 K1 K2 28672 20480 8192 0.0720249 0.095699863786005 3.39419e-05 1.328705264235077
RC N2 K2 K1 28672 20480 8192 0.045978700000000004 0.07288287492458644 0.0022855799999999997 1.5851443151847797
RC N2 K1 K2 28672 20480 12288 0.0942886 0.13467891316427216 3.07876e-05 1.4283689986305041
RC N2 K2 K1 28672 20480 12288 0.06817359999999999 0.11186192430285359 0.0028128199999999997 1.6408393322760366
RC N2 K1 K2 28672 20480 16384 0.116098 0.16857373871059145 0.000101837 1.4519951998362715
RC N2 K2 K1 28672 20480 16384 0.0911266 0.1457567498491729 0.00487437 1.5994972911221628
RC N2 K1 K2 28672 20480 20480 0.138042 0.20924752936617458 4.43947e-05 1.5158251066065007
RC N2 K2 K1 28672 20480 20480 0.11251399999999999 0.18643054050475602 0.00467999 1.6569541613022027
RC N2 K1 K2 28672 20480 24576 0.160455 0.2414476136351779 0.000922037 1.5047684000821284
RC N2 K2 K1 28672 20480 24576 0.132835 0.2237148486057072 8.6283e-05 1.684155897208621
RC N2 K1 K2 28672 20480 28672 0.181837 0.283816145568077 0.000199178 1.5608272550035307
RC N2 K2 K1 28672 20480 28672 0.154639 0.2609991567066584 9.881669999999999e-05 1.6877964595390451
RC N2 K1 K2 28672 20480 32768 0.203465 0.3211004536690282 0.000123777 1.5781606353379114
RC N2 K2 K1 28672 20480 32768 0.178356 0.2982834648076096 0.00608209 1.672404992305331
RC N2 K1 K2 28672 24576 4096 0.0602631 0.07144985984391733 7.07904e-05 1.185632001073913
RC N2 K2 K1 28672 24576 4096 0.0290826 0.044072273210215056 0.0019501 1.5154172326482176
RC N2 K1 K2 28672 24576 8192 0.086774 0.11483523654320599 8.19113e-05 1.3233830011663168
RC N2 K2 K1 28672 24576 8192 0.055220599999999995 0.08745764990950372 0.00270365 1.5837866649312708
RC N2 K1 K2 28672 24576 12288 0.145187 0.1616100957971266 0.00134709 1.113116847907365
RC N2 K2 K1 28672 24576 12288 0.0896097 0.13423250916342433 0.00572094 1.4979685141611268
RC N2 K1 K2 28672 24576 16384 0.140273 0.20228388645270973 0.000976777 1.4420728611543898
RC N2 K2 K1 28672 24576 16384 0.113493 0.17490629981900746 0.010144 1.5411197150397598
RC N2 K1 K2 28672 24576 20480 0.22154 0.2510924352394095 0.000841128 1.1333954827092603
RC N2 K2 K1 28672 24576 20480 0.145367 0.2237148486057072 0.007280109999999999 1.538965849234745
RC N2 K1 K2 28672 24576 24576 0.236683 0.2897325363622134 0.00170034 1.2241375019000664
RC N2 K2 K1 28672 24576 24576 0.16148400000000002 0.26235494972851114 0.00461325 1.6246498088263304
RC N2 K1 K2 28672 24576 28672 0.331061 0.34057477468169234 0.00161118 1.028737225712761
RC N2 K2 K1 28672 24576 28672 0.241853 0.306079274683263 0.0187303 1.2655591399869466
RC N2 K1 K2 28672 24576 32768 0.24516 0.3853159444028338 0.000127718 1.5716917294943458
RC N2 K2 K1 28672 24576 32768 0.214832 0.3498035996380149 0.00835373 1.628265806015933
RC N2 K1 K2 28672 28672 4096 0.0711222 0.08335433648457022 0.00185955 1.1719875999978941
RC N2 K2 K1 28672 28672 4096 0.0318708 0.051416152078584236 1.25124e-05 1.6132683233111262
RC N2 K1 K2 28672 28672 8192 0.100933 0.133970609300407 0.000132459 1.3273221770918036
RC N2 K2 K1 28672 28672 8192 0.06271220000000001 0.102032424894421 3.4873e-05 1.6269948254792685
RC N2 K1 K2 28672 28672 12288 0.164572 0.18854127842998103 0.00225902 1.1456461514108174
RC N2 K2 K1 28672 28672 12288 0.110707 0.15660309402399505 0.00544412 1.4145726469328503
RC N2 K1 K2 28672 28672 16384 0.162644 0.235994034194828 4.90233e-05 1.4509851835593566
RC N2 K2 K1 28672 28672 16384 0.129778 0.20405584978884203 0.00877446 1.5723454652471298
RC N2 K1 K2 28672 28672 20480 0.25587 0.2929373411126444 0.000813822 1.1448678669349452
RC N2 K2 K1 28672 28672 20480 0.163862 0.2609991567066584 0.0055046 1.5927985543119112
RC N2 K1 K2 28672 28672 24576 0.270506 0.338017459089249 0.00674054 1.2495747195598212
RC N2 K2 K1 28672 28672 24576 0.18835300000000002 0.306079274683263 0.00636249 1.62502999518597
RC N2 K1 K2 28672 28672 28672 0.383832 0.39733340379530774 0.00313361 1.0351752949084696
RC N2 K2 K1 28672 28672 28672 0.283976 0.36539521938932173 0.0172579 1.286711621367023
RC N2 K1 K2 28672 28672 32768 0.28514 0.4495314351366394 7.6734e-05 1.5765288459586146
RC N2 K2 K1 28672 28672 32768 0.247392 0.4175932507306534 9.637819999999999e-05 1.6879820314749603
RC N2 K1 K2 28672 32768 4096 0.0820287 0.09480688211793883 0.00201116 1.1557769673046
RC N2 K2 K1 28672 32768 4096 0.0384069 0.05876003094695341 0.00243458 1.5299342291867712
RC N2 K1 K2 28672 32768 8192 0.115778 0.15310598205760798 0.000129089 1.3224099747586586
RC N2 K2 K1 28672 32768 8192 0.07371939999999999 0.11660719987933829 0.00391634 1.581770875500049
RC N2 K1 K2 28672 32768 12288 0.190782 0.21140508199727714 0.00249301 1.1080976297411556
RC N2 K2 K1 28672 32768 12288 0.11374200000000001 0.17897367888456578 0.00689523 1.5735056433381316
RC N2 K1 K2 28672 32768 16384 0.186822 0.2697041819369463 8.53967e-05 1.4436425149979462
RC N2 K2 K1 28672 32768 16384 0.14432499999999998 0.2332053997586766 0.00495881 1.6158350927329057
RC N2 K1 K2 28672 32768 20480 0.295415 0.3280032818766154 0.000979822 1.1103135652442004
RC N2 K2 K1 28672 32768 20480 0.192615 0.2982834648076096 0.0169797 1.5485993552299124
RC N2 K1 K2 28672 32768 24576 0.310132 0.38630238181628457 0.00409954 1.245606328325631
RC N2 K2 K1 28672 32768 24576 0.21617599999999998 0.3498035996380149 0.00793906 1.6181426228536697
RC N2 K1 K2 28672 32768 28672 0.438499 0.4446014817559537 0.00713139 1.0139167518191687
RC N2 K2 K1 28672 32768 28672 0.270854 0.4175932507306534 0.026732500000000003 1.5417651233899201
RC N2 K1 K2 28672 32768 32768 0.32723 0.5029005816956229 0.000121147 1.5368413094631388
RC N2 K2 K1 28672 32768 32768 0.28354599999999996 0.46640179951735317 0.000153473 1.6448893636917934
RC N2 K1 K2 32768 4096 4096 0.0128289 0.013628116160746155 0.000179672 1.062298105117832
RC N2 K2 K1 32768 4096 4096 0.00566282 0.008402004420993344 0.000451637 1.483713842395369
RC N2 K1 K2 32768 4096 8192 0.017253 0.02189199743680114 6.65059e-05 1.268880625792682
RC N2 K2 K1 32768 4096 8192 0.0103438 0.016665885697048327 5.11468e-06 1.6111956628171782
RC N2 K1 K2 32768 4096 12288 0.0248689 0.03080149443754792 0.000199716 1.2385547586563106
RC N2 K2 K1 32768 4096 12288 0.016875699999999997 0.02518801326298003 0.00134446 1.4925610945311918
RC N2 K1 K2 32768 4096 16384 0.0271559 0.03854888313384947 0.000126276 1.419539883923916
RC N2 K2 K1 32768 4096 16384 0.020583200000000003 0.03332277139409666 9.50723e-06 1.618930554728937
RC N2 K1 K2 32768 4096 20480 0.0361991 0.04784574956941133 0.00116255 1.3217386501159236
RC N2 K2 K1 32768 4096 20480 0.028240400000000002 0.041651214242620825 0.00183738 1.4748804635423303
RC N2 K1 K2 32768 4096 24576 0.0378112 0.0552057688308978 3.55953e-05 1.4600374711963067
RC N2 K2 K1 32768 4096 24576 0.0318572 0.049979657091144984 2.3735200000000003e-05 1.5688653457034825
RC N2 K1 K2 32768 4096 28672 0.0450099 0.06489000470127473 0.00192304 1.441682934227242
RC N2 K2 K1 32768 4096 28672 0.037696 0.05830809993966915 0.00246236 1.5467980671601536
RC N2 K1 K2 32768 4096 32768 0.0476883 0.07186265452794612 0.000124854 1.50692422518618
RC N2 K2 K1 32768 4096 32768 0.0408129 0.06663654278819331 1.3843700000000001e-05 1.632732366192878
RC N2 K1 K2 32768 8192 4096 0.0236438 0.027233232321492308 0.000745158 1.151812835563332
RC N2 K2 K1 32768 8192 4096 0.0114135 0.016665885697048327 0.000900709 1.4601906248782868
RC N2 K1 K2 32768 8192 8192 0.0333636 0.043760994873602285 2.52505e-05 1.3116388781067476
RC N2 K2 K1 32768 8192 8192 0.0207439 0.03332277139409666 1.2218400000000001e-05 1.6063889333296373
RC N2 K1 K2 32768 8192 12288 0.0472766 0.06080525000546569 0.00173666 1.2861595378150223
RC N2 K2 K1 32768 8192 12288 0.033143500000000006 0.049979657091144984 0.0023816600000000003 1.5079776454250449
RC N2 K1 K2 32768 8192 16384 0.0539116 0.07707476626769894 6.53393e-05 1.4296508778759847
RC N2 K2 K1 32768 8192 16384 0.0411766 0.06663654278819331 1.86022e-05 1.6183109530216995
RC N2 K1 K2 32768 8192 20480 0.0677504 0.09437726768943906 0.00242183 1.393014176882189
RC N2 K2 K1 32768 8192 20480 0.053937 0.08329342848524164 0.00365338 1.5442725491822245
RC N2 K1 K2 32768 8192 24576 0.0764283 0.11038853766179559 4.80917e-05 1.4443411362256595
RC N2 K2 K1 32768 8192 24576 0.0616664 0.09995031418228996 3.19601e-05 1.620822914622711
RC N2 K1 K2 32768 8192 28672 0.0850574 0.12794928537341244 0.00168029 1.5042698856702936
RC N2 K2 K1 32768 8192 28672 0.0732491 0.11660719987933829 0.00316514 1.5919267250974865
RC N2 K1 K2 32768 8192 32768 0.0942035 0.14370230905589226 5.23485e-05 1.5254455413640924
RC N2 K2 K1 32768 8192 32768 0.0841625 0.13326408557638664 0.0046843399999999995 1.583414057049002
RC N2 K1 K2 32768 12288 4096 0.0359117 0.040709225337300106 0.000853578 1.1335922648412664
RC N2 K2 K1 32768 12288 4096 0.0156285 0.02518801326298003 8.37556e-06 1.6116718343398297
RC N2 K1 K2 32768 12288 8192 0.0495702 0.06562999231040342 4.76854e-05 1.32398078503624
RC N2 K2 K1 32768 12288 8192 0.0314725 0.049979657091144984 0.00157968 1.5880421666898081
RC N2 K1 K2 32768 12288 12288 0.0655551 0.09080900557338345 0.00148948 1.3852317451027218
RC N2 K2 K1 32768 12288 12288 0.060600900000000006 0.07670814809338532 0.00398159 1.26579222574888
RC N2 K1 K2 32768 12288 16384 0.0798853 0.1156006494015484 3.17163e-05 1.447082872587928
RC N2 K2 K1 32768 12288 16384 0.0628591 0.09995031418228996 0.00327683 1.590069125747743
RC N2 K1 K2 32768 12288 20480 0.0960807 0.1409087858094668 0.0018548 1.4665670192813625
RC N2 K2 K1 32768 12288 20480 0.102127 0.12493564272786246 0.007304560000000001 1.2233360690890995
RC N2 K1 K2 32768 12288 24576 0.1103 0.1655713064926934 0.000106874 1.5010997868784532
RC N2 K2 K1 32768 12288 24576 0.0948624 0.14992097127343496 0.00621214 1.580404578351749
RC N2 K1 K2 32768 12288 28672 0.125343 0.19100856604555014 0.000135967 1.5238869824844636
RC N2 K2 K1 32768 12288 28672 0.16075399999999998 0.17490629981900746 0.00512251 1.0880369995086123
RC N2 K1 K2 32768 12288 32768 0.140161 0.21554196358383837 0.000152996 1.5378169646609139
RC N2 K2 K1 32768 12288 32768 0.123038 0.19989162836457994 0.00506325 1.6246332707340818
RC N2 K1 K2 32768 16384 4096 0.0459676 0.05418521835310791 6.00907e-05 1.1787697933567973
RC N2 K2 K1 32768 16384 4096 0.0212242 0.03332277139409666 1.37415e-05 1.5700366277219713
RC N2 K1 K2 32768 16384 8192 0.0674864 0.08749898974720456 0.00175135 1.2965425589037873
RC N2 K2 K1 32768 16384 8192 0.0440643 0.06663654278819331 0.00311078 1.512256924271878
RC N2 K1 K2 32768 16384 12288 0.0865624 0.12081276114130121 7.66571e-05 1.3956724991601575
RC N2 K2 K1 32768 16384 12288 0.0709718 0.09995031418228996 0.006495669999999999 1.4083102610091607
RC N2 K1 K2 32768 16384 16384 0.106607 0.15412653253539788 0.000120473 1.445744956104176
RC N2 K2 K1 32768 16384 16384 0.0827287 0.13326408557638664 0.0024846300000000003 1.6108567592188276
RC N2 K1 K2 32768 16384 20480 0.127018 0.18744030392949457 0.00016243 1.475698750802993
RC N2 K2 K1 32768 16384 20480 0.116783 0.1665778569704833 0.00645052 1.4263878901080063
RC N2 K1 K2 32768 16384 24576 0.147722 0.2207540753235912 0.00115999 1.4943886172918808
RC N2 K2 K1 32768 16384 24576 0.123987 0.19989162836457994 0.00556465 1.6121982817922842
RC N2 K1 K2 32768 16384 28672 0.16753 0.25406784671768784 0.000180015 1.5165513443424332
RC N2 K2 K1 32768 16384 28672 0.198364 0.2332053997586766 0.00568483 1.1756437647893598
RC N2 K1 K2 32768 16384 32768 0.187305 0.2873816181117845 0.000152644 1.5342976328009637
RC N2 K2 K1 32768 16384 32768 0.16470500000000002 0.26651917115277324 0.00678385 1.6181607792888693
RC N2 K1 K2 32768 20480 4096 0.0572042 0.06804858080373079 4.42088e-05 1.1895731572809478
RC N2 K2 K1 32768 20480 4096 0.0277101 0.041651214242620825 0.00197605 1.5031058799001382
RC N2 K1 K2 32768 20480 8192 0.0823064 0.10936798718400571 4.86017e-05 1.3287908010070384
RC N2 K2 K1 32768 20480 8192 0.0525938 0.08329342848524164 0.00282068 1.5837119296426887
RC N2 K1 K2 32768 20480 12288 0.10781 0.15391547218773963 3.00522e-05 1.4276548760573196
RC N2 K2 K1 32768 20480 12288 0.0778814 0.12493564272786246 0.00320171 1.6041781828249422
RC N2 K1 K2 32768 20480 16384 0.132563 0.19265241566924737 4.41745e-05 1.4532894975916915
RC N2 K2 K1 32768 20480 16384 0.10331 0.1665778569704833 0.00444088 1.6124078692332136
RC N2 K1 K2 32768 20480 20480 0.15773 0.23913674784705666 0.000326234 1.5161145492110355
RC N2 K2 K1 32768 20480 20480 0.12662 0.20822007121310412 5.51362e-05 1.6444485169254786
RC N2 K1 K2 32768 20480 24576 0.182938 0.275936844154489 9.56325e-05 1.5083626373661514
RC N2 K2 K1 32768 20480 24576 0.152546 0.24986228545572495 0.0033692799999999997 1.6379471467998175
RC N2 K1 K2 32768 20480 28672 0.207812 0.32435802350637366 0.000111525 1.5608243196079805
RC N2 K2 K1 32768 20480 28672 0.17890199999999998 0.29150449969834574 0.007126960000000001 1.6294088366722885
RC N2 K1 K2 32768 20480 32768 0.232555 0.35922127263973064 0.000145212 1.544672325427235
RC N2 K2 K1 32768 20480 32768 0.203007 0.33314671394096657 0.00602336 1.641060229159421
RC N2 K1 K2 32768 24576 4096 0.068753 0.08165369696447694 4.38621e-05 1.1876383134478052
RC N2 K2 K1 32768 24576 4096 0.032815399999999995 0.049979657091144984 0.00203988 1.5230549403982578
RC N2 K1 K2 32768 24576 8192 0.0998979 0.13123698462080685 0.00155146 1.313711145287407
RC N2 K2 K1 32768 24576 8192 0.0614554 0.09995031418228996 1.66447e-05 1.6263878224255306
RC N2 K1 K2 32768 24576 12288 0.154737 0.18469396662528753 0.00616666 1.1935992466267764
RC N2 K2 K1 32768 24576 12288 0.122569 0.14992097127343496 0.00549691 1.2231557022855286
RC N2 K1 K2 32768 24576 16384 0.159641 0.23117829880309682 0.000130894 1.4481135723473093
RC N2 K2 K1 32768 24576 16384 0.138784 0.19989162836457994 0.021993 1.4403074444069919
RC N2 K1 K2 32768 24576 20480 0.244383 0.286959497416468 0.00481842 1.1742203730065839
RC N2 K2 K1 32768 24576 20480 0.18743600000000002 0.24986228545572495 0.0155043 1.3330538714853333
RC N2 K1 K2 32768 24576 24576 0.301843 0.3311196129853867 0.00081432 1.096992850539475
RC N2 K2 K1 32768 24576 24576 0.18780000000000002 0.2998329425468699 0.0122213 1.596554539653194
RC N2 K1 K2 32768 24576 28672 0.289045 0.38922502820764837 0.00238539 1.3465897289614017
RC N2 K2 K1 32768 24576 28672 0.315789 0.3498035996380149 0.014525600000000001 1.1077130604233045
RC N2 K1 K2 32768 24576 32768 0.279818 0.43106092716767674 0.000194034 1.5405046393286947
RC N2 K2 K1 32768 24576 32768 0.24717699999999998 0.39977425672915984 0.0148424 1.6173602589608251
RC N2 K1 K2 32768 28672 4096 0.0801243 0.09525881312522311 6.22875e-05 1.188887929444914
RC N2 K2 K1 32768 28672 4096 0.0383445 0.05830809993966915 0.0024048 1.5206378995597585
RC N2 K1 K2 32768 28672 8192 0.115444 0.15310598205760798 0.000137007 1.3262359417345897
RC N2 K2 K1 32768 28672 8192 0.0728021 0.11660719987933829 0.00289135 1.6017010481749605
RC N2 K1 K2 32768 28672 12288 0.1858 0.21547246106283546 0.00145118 1.159701082146585
RC N2 K2 K1 32768 28672 12288 0.138744 0.17490629981900746 0.008478540000000001 1.2606404588234983
RC N2 K1 K2 32768 28672 16384 0.186457 0.2697041819369463 0.000379557 1.4464685259172156
RC N2 K2 K1 32768 28672 16384 0.143047 0.2332053997586766 0.000103551 1.630271167928559
RC N2 K1 K2 32768 28672 20480 0.291846 0.3347822469858793 0.00286191 1.1471195321706629
RC N2 K2 K1 32768 28672 20480 0.237975 0.29150449969834574 0.0112693 1.2249374921665963
RC N2 K1 K2 32768 28672 24576 0.351093 0.38630238181628457 0.00151307 1.1002850578515795
RC N2 K2 K1 32768 28672 24576 0.21549600000000002 0.3498035996380149 0.00665676 1.6232486897112468
RC N2 K1 K2 32768 28672 28672 0.383931 0.4540920329089231 0.00571393 1.182743859987662
RC N2 K2 K1 32768 28672 28672 0.371603 0.408102699577684 0.0242175 1.098222295238962
RC N2 K1 K2 32768 28672 32768 0.326763 0.5029005816956229 0.000100421 1.5390377175372452
RC N2 K2 K1 32768 28672 32768 0.28362099999999996 0.46640179951735317 0.000109677 1.6444543934241584
RC N2 K1 K2 32768 32768 4096 0.0924049 0.1083474367062158 0.00129264 1.1725291267694224
RC N2 K2 K1 32768 32768 4096 0.043818800000000005 0.06663654278819331 0.00287717 1.5207295222186208
RC N2 K1 K2 32768 32768 8192 0.13211 0.17497497949440913 0.000125187 1.3244643062176151
RC N2 K2 K1 32768 32768 8192 0.082824 0.13326408557638664 0.0032575599999999996 1.6090032548100388
RC N2 K1 K2 32768 32768 12288 0.213695 0.24160252228260243 0.00164902 1.1305951111752846
RC N2 K2 K1 32768 32768 12288 0.15728399999999998 0.19989162836457994 0.011274300000000001 1.2708961392422622
RC N2 K1 K2 32768 32768 16384 0.212883 0.30823006507079576 3.77132e-05 1.4478848243908427
RC N2 K2 K1 32768 32768 16384 0.18037899999999998 0.26651917115277324 0.024578199999999998 1.4775509962510784
RC N2 K1 K2 32768 32768 20480 0.338833 0.3748576078589891 0.00207657 1.10631965557956
RC N2 K2 K1 32768 32768 20480 0.277158 0.33314671394096657 0.0224649 1.2020100951116928
RC N2 K1 K2 32768 32768 24576 0.399614 0.44148515064718236 0.00330182 1.1047789883417056
RC N2 K2 K1 32768 32768 24576 0.244606 0.39977425672915984 0.00533125 1.6343599777976003
RC N2 K1 K2 32768 32768 28672 0.382839 0.5081126934353757 0.0222187 1.3272229146857444
RC N2 K2 K1 32768 32768 28672 0.437154 0.46640179951735317 0.0091709 1.0669050254998311
RC N2 K1 K2 32768 32768 32768 0.372873 0.5747402362235691 4.2076e-05 1.541383356326602
RC N2 K2 K1 32768 32768 32768 0.322757 0.5330293423055465 7.175479999999999e-05 1.651488092606966
RC N4 K1 K4 4096 4096 4096 0.00234985 0.0015343452153040484 9.40724e-05 0.6529545355252668
RC N4 K2 K2 4096 4096 4096 0.00192748 0.0008813899566052822 0.000193742 0.4572757987658923
RC N4 K4 K1 4096 4096 4096 0.000377928 0.000533562776312084 2.85985e-06 1.4118106525901335
RC N4 K1 K4 4096 4096 8192 0.00308202 0.002058907991616132 9.4351e-05 0.6680384915140499
RC N4 K2 K2 4096 4096 8192 0.00220265 0.0014140229294760135 0.00022006 0.6419644198924085
RC N4 K4 K1 4096 4096 8192 0.000704179 0.0010581255526241678 1.737e-06 1.5026371883060528
RC N4 K1 K4 4096 4096 12288 0.00362451 0.002583470767928216 8.122e-05 0.7127779390671334
RC N4 K2 K2 4096 4096 12288 0.00277506 0.001946655902346745 0.000232953 0.7014824552790732
RC N4 K4 K1 4096 4096 12288 0.00103276 0.0015826883289362518 3.5663499999999997e-06 1.5324841482399123
RC N4 K1 K4 4096 4096 16384 0.00383843 0.0031080335442403 0.000135245 0.8097147907452527
RC N4 K2 K2 4096 4096 16384 0.00311308 0.0024792888752174767 0.000231269 0.7964102673935385
RC N4 K4 K1 4096 4096 16384 0.0013492900000000002 0.0021072511052483357 3.1696799999999998e-06 1.5617481084483955
RC N4 K1 K4 4096 4096 20480 0.00433445 0.003632596320552384 9.82409e-05 0.838075492981205
RC N4 K2 K2 4096 4096 20480 0.00351641 0.003011921848088208 0.00010304 0.8565331824469297
RC N4 K4 K1 4096 4096 20480 0.00165805 0.00263181388156042 3.20921e-06 1.5872946422366152
RC N4 K1 K4 4096 4096 24576 0.00444819 0.004157159096864468 9.61403e-05 0.9345731852426421
RC N4 K2 K2 4096 4096 24576 0.003961 0.0035445548209589394 0.000152595 0.8948636255892298
RC N4 K4 K1 4096 4096 24576 0.00198007 0.0031563766578725037 2.6045299999999998e-06 1.5940732690624593
RC N4 K1 K4 4096 4096 28672 0.00514926 0.004681721873176552 5.12224e-05 0.9092028511235695
RC N4 K2 K2 4096 4096 28672 0.00422397 0.004077187793829671 0.000160158 0.965250177872871
RC N4 K4 K1 4096 4096 28672 0.00230093 0.003680939434184588 2.53051e-06 1.5997615895244912
RC N4 K1 K4 4096 4096 32768 0.00506317 0.005206284649488637 0.000134275 1.0282658195337382
RC N4 K2 K2 4096 4096 32768 0.00472345 0.0046098207667004025 9.8492e-05 0.9759435934963645
RC N4 K4 K1 4096 4096 32768 0.00259525 0.004205502210496672 3.1973399999999997e-06 1.6204613083505144
RC N4 K1 K4 4096 8192 4096 0.00401904 0.0030356904306080962 5.37849e-05 0.7553272499422987
RC N4 K2 K2 4096 8192 4096 0.00250551 0.0017236395200932694 0.000107635 0.687939589182749
RC N4 K4 K1 4096 8192 4096 0.000747817 0.0010581255526241678 3.33058e-06 1.4149525253159099
RC N4 K1 K4 4096 8192 8192 0.00477938 0.004084815983232264 8.59355e-05 0.8546748706385063
RC N4 K2 K2 4096 8192 8192 0.0035678 0.002772765072717437 0.000244673 0.777163818800784
RC N4 K4 K1 4096 8192 8192 0.00143219 0.002091110712131041 3.10106e-06 1.4600791180856176
RC N4 K1 K4 4096 8192 12288 0.00570946 0.005133941535856432 0.000143683 0.8991991424506751
RC N4 K2 K2 4096 8192 12288 0.00457115 0.0038218906253416054 0.000109418 0.8360895234988143
RC N4 K4 K1 4096 8192 12288 0.0021251000000000004 0.0031321660681965613 3.68409e-06 1.4738911430975299
RC N4 K1 K4 4096 8192 16384 0.00640686 0.0061830670884806 8.77575e-05 0.9650697983849499
RC N4 K2 K2 4096 8192 16384 0.00518465 0.004871016177965774 0.000146115 0.9395072334614244
RC N4 K4 K1 4096 8192 16384 0.0028107099999999997 0.0041732214242620825 3.57392e-06 1.4847570273212403
RC N4 K1 K4 4096 8192 20480 0.0074477 0.007232192641104768 6.69896e-05 0.9710639044409373
RC N4 K2 K2 4096 8192 20480 0.00617441 0.005920141730589942 0.000174167 0.9588190176211074
RC N4 K4 K1 4096 8192 20480 0.00339753 0.005214276780327603 3.99212e-06 1.5347257508624215
RC N4 K1 K4 4096 8192 24576 0.00812262 0.008281318193728937 0.00027275 1.0195378084569924
RC N4 K2 K2 4096 8192 24576 0.00684717 0.00696926728321411 9.0866e-05 1.0178317879085972
RC N4 K4 K1 4096 8192 24576 0.00404402 0.006255332136393123 3.75083e-06 1.5468103858025242
RC N4 K1 K4 4096 8192 28672 0.00912568 0.009330443746353105 0.000163283 1.0224381905077873
RC N4 K2 K2 4096 8192 28672 0.00792279 0.008018392835838278 0.000108296 1.012066814321505
RC N4 K4 K1 4096 8192 28672 0.00471496 0.007296387492458644 4.86249e-06 1.5474972200100625
RC N4 K1 K4 4096 8192 32768 0.00979421 0.010379569298977272 5.29326e-05 1.0597658513527148
RC N4 K2 K2 4096 8192 32768 0.00843989 0.009067518388462445 7.03239e-05 1.0743645223412206
RC N4 K4 K1 4096 8192 32768 0.00535151 0.008337442848524165 4.84388e-06 1.5579608089163925
RC N4 K1 K4 4096 12288 4096 0.00557482 0.004537035645912144 0.000111747 0.8138443296666339
RC N4 K2 K2 4096 12288 4096 0.00336909 0.002573959280139904 9.42672e-05 0.7639924371684651
RC N4 K4 K1 4096 12288 4096 0.00102717 0.0015826883289362518 2.30467e-06 1.5408241371304183
RC N4 K1 K4 4096 12288 8192 0.00679924 0.006110723974848397 0.000100261 0.8987363256552786
RC N4 K2 K2 4096 12288 8192 0.00455445 0.0041315072159588614 0.000263234 0.9071363646453164
RC N4 K4 K1 4096 12288 8192 0.00201048 0.0031321660681965613 2.25631e-06 1.55791953573105
RC N4 K1 K4 4096 12288 12288 0.0080419 0.007684412303784648 9.82538e-05 0.95554686128709
RC N4 K2 K2 4096 12288 12288 0.00595024 0.005697125348336466 0.000201702 0.9574614382506363
RC N4 K4 K1 4096 12288 12288 0.0031543499999999998 0.004802696755836583 4.64618e-06 1.5225630497048785
RC N4 K1 K4 4096 12288 16384 0.00916375 0.0092581006327209 8.52424e-05 1.0102960723198362
RC N4 K2 K2 4096 12288 16384 0.00703053 0.0072627434807140704 0.000110623 1.0330292994573766
RC N4 K4 K1 4096 12288 16384 0.0041585 0.0064005956744487775 6.98282e-06 1.5391597149089282
RC N4 K1 K4 4096 12288 20480 0.00998235 0.010831788961657153 5.11408e-05 1.0850940872296757
RC N4 K2 K2 4096 12288 20480 0.00802982 0.008828361613091676 5.50336e-05 1.0994470128958902
RC N4 K4 K1 4096 12288 20480 0.00496316 0.007998494593060972 4.85813e-06 1.6115729883906567
RC N4 K1 K4 4096 12288 24576 0.0113956 0.012405477290593405 9.64858e-05 1.0886199314290959
RC N4 K2 K2 4096 12288 24576 0.00927753 0.010393979745469281 0.000270722 1.1203391145562753
RC N4 K4 K1 4096 12288 24576 0.00594992 0.009596393511673166 5.488630000000001e-06 1.6128609311844808
RC N4 K1 K4 4096 12288 28672 0.0124585 0.013979165619529657 5.78881e-05 1.1220584837283505
RC N4 K2 K2 4096 12288 28672 0.0107264 0.011959597877846884 0.000100105 1.1149684775737325
RC N4 K4 K1 4096 12288 28672 0.00692975 0.011194292430285361 5.84346e-06 1.6153962885075739
RC N4 K1 K4 4096 12288 32768 0.0137192 0.015552853948465908 0.000191888 1.1336560403278548
RC N4 K2 K2 4096 12288 32768 0.0114332 0.01352521601022449 0.000212978 1.1829772950901314
RC N4 K4 K1 4096 12288 32768 0.007903170000000001 0.012792191348897555 6.1037e-06 1.6186152327354153
RC N4 K1 K4 4096 16384 4096 0.00709902 0.006038380861216193 0.000102289 0.8505935835109907
RC N4 K2 K2 4096 16384 4096 0.00429306 0.0034242790401865387 0.000101253 0.7976313026574375
RC N4 K4 K1 4096 16384 4096 0.00141045 0.0021072511052483357 4.29057e-06 1.4940275126720803
RC N4 K1 K4 4096 16384 8192 0.00872295 0.008136631966464528 6.3021e-05 0.9327844326133393
RC N4 K2 K2 4096 16384 8192 0.00598212 0.005490249359200286 2.30719e-05 0.9177765339378492
RC N4 K4 K1 4096 16384 8192 0.0026832500000000003 0.0041732214242620825 8.51651e-06 1.5552860986721633
RC N4 K1 K4 4096 16384 12288 0.0102343 0.010234883071712865 0.000101781 1.0000569723100619
RC N4 K2 K2 4096 16384 12288 0.00720795 0.0075723600713313265 8.04075e-05 1.050556686898678
RC N4 K4 K1 4096 16384 12288 0.00397218 0.0064005956744487775 1.01521e-05 1.6113558988889674
RC N4 K1 K4 4096 16384 16384 0.0117601 0.012333134176961202 5.56384e-05 1.04872698165502
RC N4 K2 K2 4096 16384 16384 0.00892312 0.009654470783462368 0.000117367 1.081961330057465
RC N4 K4 K1 4096 16384 16384 0.0052587400000000005 0.008337442848524165 6.19225e-06 1.5854449637221395
RC N4 K1 K4 4096 16384 20480 0.0132458 0.014431385282209538 0.000154664 1.0895065063801008
RC N4 K2 K2 4096 16384 20480 0.0105711 0.01173658149559341 0.000104349 1.1102516763244514
RC N4 K4 K1 4096 16384 20480 0.0065350700000000005 0.010419553560655206 6.796029999999999e-06 1.5944058075361405
RC N4 K1 K4 4096 16384 24576 0.0144341 0.01652963638745787 9.98055e-05 1.145179566960037
RC N4 K2 K2 4096 16384 24576 0.0117774 0.01381869220772445 0.000105891 1.1733228223312826
RC N4 K4 K1 4096 16384 24576 0.00782299 0.012501664272786246 7.908e-06 1.5980672700318224
RC N4 K1 K4 4096 16384 28672 0.0162155 0.01862788749270621 0.000145213 1.1487704660791347
RC N4 K2 K2 4096 16384 28672 0.0134036 0.01590080291985549 0.000290277 1.186308373858925
RC N4 K4 K1 4096 16384 28672 0.009093680000000002 0.014583774984917287 8.31047e-06 1.603726432524268
RC N4 K1 K4 4096 16384 32768 0.0175623 0.02072613859795454 0.00018843 1.1801494450017675
RC N4 K2 K2 4096 16384 32768 0.0151228 0.01798291363198653 3.65826e-05 1.1891259311758753
RC N4 K4 K1 4096 16384 32768 0.0103547 0.016665885697048327 7.7084e-06 1.6094996182456591
RC N4 K1 K4 4096 20480 4096 0.00850021 0.007539726076520242 0.00010523 0.8870046830043308
RC N4 K2 K2 4096 20480 4096 0.00501436 0.004274598800233174 0.000101813 0.8524714620077486
RC N4 K4 K1 4096 20480 4096 0.001624 0.00263181388156042 3.18202e-06 1.6205750502219334
RC N4 K1 K4 4096 20480 8192 0.0103251 0.010146399564963366 0.000129934 0.9826926194383944
RC N4 K2 K2 4096 20480 8192 0.00686253 0.006857061699000357 0.000110509 0.9992031654506948
RC N4 K4 K1 4096 20480 8192 0.0031966399999999997 0.005214276780327603 3.92095e-06 1.6311742267905063
RC N4 K1 K4 4096 20480 12288 0.0123549 0.01276114324996514 8.96169e-05 1.0328811443204833
RC N4 K2 K2 4096 20480 12288 0.00881922 0.009641279511733726 6.33829e-05 1.0932122695355968
RC N4 K4 K1 4096 20480 12288 0.00477288 0.007998494593060972 4.60151e-06 1.6758214313079256
RC N4 K1 K4 4096 20480 16384 0.0139827 0.015375886934966911 0.000115271 1.0996364747128173
RC N4 K2 K2 4096 20480 16384 0.0107586 0.012304444376087383 8.64832e-05 1.1436845292219604
RC N4 K4 K1 4096 20480 16384 0.00634422 0.010419553560655206 4.592030000000001e-06 1.6423695207062816
RC N4 K1 K4 4096 20480 20480 0.0158692 0.017990630619968685 0.000322185 1.1336822662748396
RC N4 K2 K2 4096 20480 20480 0.0125991 0.01496760924044104 0.000111183 1.1879903517267931
RC N4 K4 K1 4096 20480 20480 0.00790891 0.013324824321768286 5.69655e-06 1.684786439821453
RC N4 K1 K4 4096 20480 24576 0.018021 0.020605374304970454 0.000101971 1.143409039729785
RC N4 K2 K2 4096 20480 24576 0.0142908 0.017630774104794696 0.000440264 1.2337149848010396
RC N4 K4 K1 4096 20480 24576 0.00949127 0.015987989186121942 6.7543799999999995e-06 1.6844941916226113
RC N4 K1 K4 4096 20480 28672 0.0193919 0.023220117989972228 0.000588611 1.1974132493449443
RC N4 K2 K2 4096 20480 28672 0.0163095 0.020293938969148353 4.22412e-05 1.2443017240962844
RC N4 K4 K1 4096 20480 28672 0.0110471 0.0186511540504756 7.20347e-06 1.6883303356062314
RC N4 K1 K4 4096 20480 32768 0.0210099 0.025834861674974 0.000381913 1.229651815333438
RC N4 K2 K2 4096 20480 32768 0.0181955 0.02295710383350201 7.29382e-05 1.261691288148279
RC N4 K4 K1 4096 20480 32768 0.012612700000000001 0.021314318914829256 1.0867800000000001e-05 1.6899092910185174
RC N4 K1 K4 4096 24576 4096 0.0100524 0.009041071291824288 9.21114e-05 0.8993943030345279
RC N4 K2 K2 4096 24576 4096 0.00551167 0.005124918560279809 6.87402e-05 0.9298304434553971
RC N4 K4 K1 4096 24576 4096 0.0020280100000000002 0.0031563766578725037 2.61566e-06 1.556391071973266
RC N4 K1 K4 4096 24576 8192 0.012434 0.012156167163462205 5.63966e-05 0.9776553935549465
RC N4 K2 K2 4096 24576 8192 0.00826039 0.008223874038800427 4.04671e-05 0.9955793901741234
RC N4 K4 K1 4096 24576 8192 0.00399513 0.006255332136393123 4.581220000000001e-06 1.5657393217224778
RC N4 K1 K4 4096 24576 12288 0.0149695 0.015287403428217414 8.76551e-05 1.0212367432591212
RC N4 K2 K2 4096 24576 12288 0.0106676 0.01156493541408047 5.61011e-05 1.0841178347595026
RC N4 K4 K1 4096 24576 12288 0.00608063 0.009596393511673166 1.0477399999999999e-05 1.5781906663739063
RC N4 K1 K4 4096 24576 16384 0.0170045 0.01841863969297262 0.000347535 1.0831626741728733
RC N4 K2 K2 4096 24576 16384 0.0127359 0.01476073325130486 0.000271707 1.158986271194408
RC N4 K4 K1 4096 24576 16384 0.00804802 0.012501664272786246 6.90632e-06 1.553383847553342
RC N4 K1 K4 4096 24576 20480 0.0192664 0.02154987595772783 0.000324244 1.1185211538080717
RC N4 K2 K2 4096 24576 20480 0.0147393 0.017956531088529248 0.000735246 1.2182757043095158
RC N4 K4 K1 4096 24576 20480 0.010974500000000002 0.015987989186121942 7.355440000000001e-05 1.4568307609569402
RC N4 K1 K4 4096 24576 24576 0.0216501 0.02468111222248304 0.000132281 1.1399999178979794
RC N4 K2 K2 4096 24576 24576 0.0172359 0.021152328925753635 0.000571256 1.227225089827258
RC N4 K4 K1 4096 24576 24576 0.0130855 0.018747996409179367 0.00013264100000000002 1.4327306109189077
RC N4 K1 K4 4096 24576 28672 0.0237459 0.027812348487238247 0.000425989 1.1712484465629118
RC N4 K2 K2 4096 24576 28672 0.0200582 0.024348126762978026 0.000186445 1.2138739649110102
RC N4 K4 K1 4096 24576 28672 0.0153458 0.02187116247737593 0.000126055 1.4252213946080314
RC N4 K1 K4 4096 24576 32768 0.0260885 0.030943584751993457 9.08631e-05 1.186100571209286
RC N4 K2 K2 4096 24576 32768 0.0222321 0.027543924600202413 7.83347e-05 1.2389259044445828
RC N4 K4 K1 4096 24576 32768 0.0158917 0.02499432854557249 8.76285e-06 1.5727913656545547
RC N4 K1 K4 4096 28672 4096 0.0117324 0.010542416507128336 6.79109e-05 0.8985728842460482
RC N4 K2 K2 4096 28672 4096 0.00631432 0.005975238320326443 0.000177873 0.9462995730856915
RC N4 K4 K1 4096 28672 4096 0.00243635 0.003680939434184588 4.26656e-06 1.5108418060560216
RC N4 K1 K4 4096 28672 8192 0.0133559 0.014165934761961041 0.000334556 1.0606499570946952
RC N4 K2 K2 4096 28672 8192 0.00948482 0.0095906863786005 7.91354e-05 1.0111616644913135
RC N4 K4 K1 4096 28672 8192 0.00474404 0.007296387492458644 4.5933099999999996e-06 1.5380113768978854
RC N4 K1 K4 4096 28672 12288 0.0171138 0.017813663606469687 6.37761e-05 1.0408946935496317
RC N4 K2 K2 4096 28672 12288 0.0120884 0.013488591316427215 6.58851e-05 1.1158293336113312
RC N4 K4 K1 4096 28672 12288 0.0070043499999999995 0.011194292430285361 7.3760400000000004e-06 1.5981914710551817
RC N4 K1 K4 4096 28672 16384 0.0197146 0.02146139245097833 0.000160849 1.0886040016524978
RC N4 K2 K2 4096 28672 16384 0.0146859 0.017217022126522336 0.000113803 1.1723504944553849
RC N4 K4 K1 4096 28672 16384 0.00926663 0.014583774984917287 1.0138899999999999e-05 1.5737948946831035
RC N4 K1 K4 4096 28672 20480 0.0219538 0.025109121295486977 0.000392654 1.14372551883897
RC N4 K2 K2 4096 28672 20480 0.0173638 0.020945452936617454 4.76448e-05 1.206271261856129
RC N4 K4 K1 4096 28672 20480 0.0133553 0.0186511540504756 0.000138981 1.396535761119226
RC N4 K1 K4 4096 28672 24576 0.0248782 0.028756850139995623 0.000117105 1.1559055775737643
RC N4 K2 K2 4096 28672 24576 0.0196239 0.024673883746712574 0.000665073 1.2573384366365796
RC N4 K4 K1 4096 28672 24576 0.0160262 0.02187116247737593 0.00014452899999999998 1.3647129374010014
RC N4 K1 K4 4096 28672 28672 0.0262621 0.032404578984504266 0.000701691 1.2338913866181405
RC N4 K2 K2 4096 28672 28672 0.022163 0.02840231455680769 0.000790387 1.2815194042687224
RC N4 K4 K1 4096 28672 28672 0.0187856 0.026108015670665837 0.000191931 1.3897887568491738
RC N4 K1 K4 4096 28672 32768 0.0299805 0.03605230782901291 0.000592361 1.2025252357036378
RC N4 K2 K2 4096 28672 32768 0.0246293 0.032130745366902816 0.000866535 1.3045740385192766
RC N4 K4 K1 4096 28672 32768 0.0182856 0.029836446480760958 1.1800200000000001e-05 1.6316908649845212
RC N4 K1 K4 4096 32768 4096 0.0129393 0.012043761722432385 3.40069e-05 0.930789279360737
RC N4 K2 K2 4096 32768 4096 0.00708094 0.006825558080373079 6.40676e-05 0.9639338958348861
RC N4 K4 K1 4096 32768 4096 0.00263419 0.004205502210496672 2.5971700000000003e-06 1.5965067859557103
RC N4 K1 K4 4096 32768 8192 0.0160054 0.016175702360459877 9.22506e-05 1.0106403064253238
RC N4 K2 K2 4096 32768 8192 0.0103148 0.010957498718400571 4.75363e-05 1.0623084033040457
RC N4 K4 K1 4096 32768 8192 0.00519731 0.008337442848524165 4.4961300000000004e-06 1.6041842507997723
RC N4 K1 K4 4096 32768 12288 0.0189589 0.020339923784721957 0.000346157 1.0728430333364254
RC N4 K2 K2 4096 32768 12288 0.013795 0.015412247218773961 0.000114371 1.117234303644361
RC N4 K4 K1 4096 32768 12288 0.00790622 0.012792191348897555 5.70355e-06 1.6179908159521939
RC N4 K1 K4 4096 32768 16384 0.0217187 0.02450414520898404 0.000336726 1.1282510099123815
RC N4 K2 K2 4096 32768 16384 0.0166584 0.019285941566924734 5.56454e-05 1.1577307284567986
RC N4 K4 K1 4096 32768 16384 0.0104567 0.016665885697048327 1.0872e-05 1.59379973577212
RC N4 K1 K4 4096 32768 20480 0.0249127 0.028668366633246123 0.000451639 1.1507530951380671
RC N4 K2 K2 4096 32768 20480 0.0194746 0.023450162991186817 6.79417e-05 1.2041409318387446
RC N4 K4 K1 4096 32768 20480 0.012864599999999999 0.021314318914829256 7.21041e-06 1.656819404787499
RC N4 K1 K4 4096 32768 24576 0.0263597 0.0328325880575082 0.00086636 1.2455600047613669
RC N4 K2 K2 4096 32768 24576 0.0215816 0.027614384415448896 0.000712107 1.2795336960859667
RC N4 K4 K1 4096 32768 24576 0.015445 0.02499432854557249 1.03319e-05 1.6182796080008086
RC N4 K1 K4 4096 32768 28672 0.0292982 0.03699680948177028 0.00102086 1.2627673195544533
RC N4 K2 K2 4096 32768 28672 0.0255667 0.031778605839710976 8.4675e-05 1.242968620890102
RC N4 K4 K1 4096 32768 28672 0.017971800000000003 0.029836446480760958 1.17143e-05 1.6601813107624697
RC N4 K1 K4 4096 32768 32768 0.0314952 0.041161030906032375 0.00146164 1.3068985402865316
RC N4 K2 K2 4096 32768 32768 0.0276251 0.03594282726397306 0.00105139 1.301093109671026
RC N4 K4 K1 4096 32768 32768 0.0205057 0.03332277139409666 1.17885e-05 1.6250492006659931
RC N4 K1 K4 8192 4096 4096 0.00424236 0.0030356904306080962 6.93668e-05 0.7155664372208149
RC N4 K2 K2 8192 4096 4096 0.00268968 0.0017236395200932694 0.000154429 0.6408344189990145
RC N4 K4 K1 8192 4096 4096 0.0007503719999999999 0.0010581255526241678 2.24053e-06 1.4101346433824395
RC N4 K1 K4 8192 4096 8192 0.00541469 0.00406867559011497 0.00134155 0.7514143173690405
RC N4 K2 K2 8192 4096 8192 0.00349271 0.002772765072717437 0.000108223 0.7938721144089939
RC N4 K4 K1 8192 4096 8192 0.0014459599999999998 0.0021072511052483357 3.2568900000000003e-06 1.457337066895582
RC N4 K1 K4 8192 4096 12288 0.00571223 0.00510973094618049 5.51483e-05 0.8945247208499114
RC N4 K2 K2 8192 4096 12288 0.004411 0.0038218906253416054 0.000185543 0.8664453922787588
RC N4 K4 K1 8192 4096 12288 0.00212199 0.0031563766578725037 3.63186e-06 1.4874606656357965
RC N4 K1 K4 8192 4096 16384 0.00648705 0.006150786302246011 0.000101418 0.9481638498618032
RC N4 K2 K2 8192 4096 16384 0.00521247 0.004871016177965774 0.000150132 0.9344928945328748
RC N4 K4 K1 8192 4096 16384 0.0028056 0.004205502210496672 2.92835e-06 1.4989671408955916
RC N4 K1 K4 8192 4096 20480 0.00732359 0.007191841658311531 0.000110532 0.9820104154262502
RC N4 K2 K2 8192 4096 20480 0.00611368 0.005920141730589942 0.000135679 0.9683434086491184
RC N4 K4 K1 8192 4096 20480 0.00349682 0.00525462776312084 3.69318e-06 1.5026875169785234
RC N4 K1 K4 8192 4096 24576 0.00827025 0.008232897014377051 5.53179e-05 0.9954834514527434
RC N4 K2 K2 8192 4096 24576 0.00650984 0.00696926728321411 8.85235e-05 1.0705742818892798
RC N4 K4 K1 8192 4096 24576 0.004186359999999999 0.006303753315745008 3.15308e-06 1.505783858947871
RC N4 K1 K4 8192 4096 28672 0.0087909 0.009273952370442573 9.29296e-05 1.0549491372262876
RC N4 K2 K2 8192 4096 28672 0.00742069 0.008018392835838278 0.000196354 1.0805454527595517
RC N4 K4 K1 8192 4096 28672 0.00487195 0.007352878868369176 3.52434e-06 1.5092270791714153
RC N4 K1 K4 8192 4096 32768 0.00962048 0.010315007726508093 8.92908e-05 1.0721926272398146
RC N4 K2 K2 8192 4096 32768 0.00832017 0.009067518388462445 0.000199931 1.0898236921195654
RC N4 K4 K1 8192 4096 32768 0.00553864 0.008402004420993344 4.82596e-06 1.5169796955558303
RC N4 K1 K4 8192 8192 4096 0.00708329 0.006038380861216193 0.000130706 0.8524825132411906
RC N4 K2 K2 8192 8192 4096 0.00433078 0.0034242790401865387 8.26536e-05 0.7906841354644056
RC N4 K4 K1 8192 8192 4096 0.0013888499999999999 0.0021072511052483357 7.90101e-06 1.5172632791506182
RC N4 K1 K4 8192 8192 8192 0.00839315 0.00810435118022994 9.99971e-05 0.9655911285071682
RC N4 K2 K2 8192 8192 8192 0.00568911 0.005522530145434875 0.000181138 0.9707195229895142
RC N4 K4 K1 8192 8192 8192 0.00267617 0.0041732214242620825 3.80561e-06 1.5594007197831539
RC N4 K1 K4 8192 8192 12288 0.0102712 0.010186461892360981 3.13058e-05 0.9917499311045429
RC N4 K2 K2 8192 8192 12288 0.00734506 0.007620781250683211 0.000163001 1.0375383251713686
RC N4 K4 K1 8192 8192 12288 0.0039641500000000005 0.006255332136393123 3.9781900000000004e-06 1.5779756407787602
RC N4 K1 K4 8192 8192 16384 0.0117504 0.01226857260449202 8.9668e-05 1.0440982949084305
RC N4 K2 K2 8192 8192 16384 0.0090452 0.009719032355931547 3.60628e-05 1.0744961256723509
RC N4 K4 K1 8192 8192 16384 0.00523387 0.008337442848524165 4.35079e-06 1.592978589174772
RC N4 K1 K4 8192 8192 20480 0.0131902 0.014350683316623064 0.000125465 1.0879807217952013
RC N4 K2 K2 8192 8192 20480 0.0104609 0.011817283461179884 7.6081e-05 1.1296622146450004
RC N4 K4 K1 8192 8192 20480 0.0065221 0.010419553560655206 4.9283799999999996e-06 1.5975764800685677
RC N4 K1 K4 8192 8192 24576 0.0148438 0.016432794028754104 7.84436e-05 1.1070476581976383
RC N4 K2 K2 8192 8192 24576 0.0118602 0.013915534566428219 0.000210785 1.173296788117251
RC N4 K4 K1 8192 8192 24576 0.0077963699999999995 0.012501664272786246 4.68339e-06 1.6035237261425825
RC N4 K1 K4 8192 8192 28672 0.0156632 0.018514904740885144 0.000116962 1.182063993365669
RC N4 K2 K2 8192 8192 28672 0.013648 0.016013785671676554 6.46444e-05 1.1733430298707908
RC N4 K4 K1 8192 8192 28672 0.00907084 0.014583774984917287 5.07793e-06 1.607764549360069
RC N4 K1 K4 8192 8192 32768 0.0177447 0.020597015453016183 4.85727e-05 1.1607418244893508
RC N4 K2 K2 8192 8192 32768 0.0150172 0.018112036776924887 7.19881e-05 1.2060861396881501
RC N4 K4 K1 8192 8192 32768 0.010323 0.016665885697048327 5.70088e-06 1.6144420901916425
RC N4 K1 K4 8192 12288 4096 0.010004 0.009041071291824288 8.93948e-05 0.9037456309300568
RC N4 K2 K2 8192 12288 4096 0.00584075 0.005124918560279809 5.76439e-05 0.8774418628223788
RC N4 K4 K1 8192 12288 4096 0.00202376 0.0031563766578725037 2.4490599999999997e-06 1.5596595732065581
RC N4 K1 K4 8192 12288 8192 0.0124682 0.012140026770344908 3.09897e-05 0.9736791814652401
RC N4 K2 K2 8192 12288 8192 0.00799406 0.008240014431917724 6.72735e-05 1.0307671485975491
RC N4 K4 K1 8192 12288 8192 0.00399561 0.006255332136393123 1.2614e-05 1.5655512265694407
RC N4 K1 K4 8192 12288 12288 0.014923 0.01526319283854147 6.34835e-05 1.0227965448329068
RC N4 K2 K2 8192 12288 12288 0.0107557 0.011371250696672934 5.77603e-05 1.057230184615872
RC N4 K4 K1 8192 12288 12288 0.00615219 0.009596393511673166 5.6898399999999996e-06 1.5598337359010637
RC N4 K1 K4 8192 12288 16384 0.0170794 0.01838635890673803 0.000317206 1.076522530459971
RC N4 K2 K2 8192 12288 16384 0.0125424 0.01450248696142814 0.000571668 1.1562768657855067
RC N4 K4 K1 8192 12288 16384 0.008121 0.012792191348897555 6.33636e-06 1.5751990332345223
RC N4 K1 K4 8192 12288 20480 0.0192803 0.021509524974934593 0.000120735 1.1156219029234293
RC N4 K2 K2 8192 12288 20480 0.0154256 0.01763372322618335 9.68822e-05 1.1431466669810801
RC N4 K4 K1 8192 12288 20480 0.0101046 0.015987989186121942 6.11019e-06 1.5822485982742456
RC N4 K1 K4 8192 12288 24576 0.0217172 0.024632691043131153 0.000273076 1.13424801738397
RC N4 K2 K2 8192 12288 24576 0.0176856 0.02076495949093856 7.54493e-05 1.174116766801158
RC N4 K4 K1 8192 12288 24576 0.0120679 0.01918378702334633 8.031770000000001e-06 1.5896541256843635
RC N4 K1 K4 8192 12288 28672 0.023887 0.027755857111327716 0.000409428 1.161964964680693
RC N4 K2 K2 8192 12288 28672 0.0195594 0.023896195755693767 0.000704568 1.221724375783192
RC N4 K4 K1 8192 12288 28672 0.014041 0.02237958486057072 9.91199e-06 1.5938740018923667
RC N4 K1 K4 8192 12288 32768 0.0258709 0.030879023179524276 0.000630624 1.1935813280374583
RC N4 K2 K2 8192 12288 32768 0.0219416 0.027027432020448976 0.000543779 1.2317894784541226
RC N4 K4 K1 8192 12288 32768 0.0159098 0.025575382697795107 7.41687e-06 1.6075238342276523
RC N4 K1 K4 8192 16384 4096 0.0126512 0.012043761722432385 0.00016696 0.9519857185430936
RC N4 K2 K2 8192 16384 4096 0.00721443 0.006825558080373079 5.71944e-05 0.9460980396750788
RC N4 K4 K1 8192 16384 4096 0.0026414 0.004205502210496672 5.01657e-06 1.5921489401441176
RC N4 K1 K4 8192 16384 8192 0.0156874 0.016175702360459877 9.01706e-05 1.0311270421140455
RC N4 K2 K2 8192 16384 8192 0.00981205 0.010957498718400571 0.000275131 1.1167389809877215
RC N4 K4 K1 8192 16384 8192 0.00521226 0.008337442848524165 1.22565e-05 1.5995830692490713
RC N4 K1 K4 8192 16384 12288 0.0191711 0.020339923784721957 0.00014742 1.0609680083418247
RC N4 K2 K2 8192 16384 12288 0.0132816 0.015121720142662652 0.000364783 1.1385465713967182
RC N4 K4 K1 8192 16384 12288 0.00798173 0.012792191348897555 4.0389399999999997e-05 1.6026840483075167
RC N4 K1 K4 8192 16384 16384 0.0217542 0.02450414520898404 0.000320761 1.126409852303649
RC N4 K2 K2 8192 16384 16384 0.0163767 0.019285941566924734 0.000293143 1.1776451645890034
RC N4 K4 K1 8192 16384 16384 0.0105923 0.016665885697048327 1.05285e-05 1.5733963064724683
RC N4 K1 K4 8192 16384 20480 0.0249184 0.028668366633246123 0.000398637 1.1504898642467463
RC N4 K2 K2 8192 16384 20480 0.0190333 0.023450162991186817 0.000509671 1.2320597579603545
RC N4 K4 K1 8192 16384 20480 0.0128956 0.02083010712131041 7.60904e-06 1.6152879370723665
RC N4 K1 K4 8192 16384 24576 0.0273208 0.0328325880575082 0.000527023 1.2017432892707463
RC N4 K2 K2 8192 16384 24576 0.0205447 0.027614384415448896 0.00127966 1.3441123216911854
RC N4 K4 K1 8192 16384 24576 0.015483 0.02499432854557249 1.16822e-05 1.614307856718497
RC N4 K1 K4 8192 16384 28672 0.0300126 0.03699680948177028 0.000921417 1.232709244842842
RC N4 K2 K2 8192 16384 28672 0.0246578 0.031778605839710976 0.000710532 1.2887851243708268
RC N4 K4 K1 8192 16384 28672 0.0180077 0.029158549969834573 7.96477e-06 1.619226773537685
RC N4 K1 K4 8192 16384 32768 0.0328364 0.041161030906032375 0.000812474 1.253518379177753
RC N4 K2 K2 8192 16384 32768 0.027576 0.03594282726397306 0.00093142 1.3034097499264963
RC N4 K4 K1 8192 16384 32768 0.020509199999999998 0.03332277139409666 1.3853700000000001e-05 1.624771877698626
RC N4 K1 K4 8192 20480 4096 0.0156591 0.01503031175992319 0.000149953 0.9598451865000664
RC N4 K2 K2 8192 20480 4096 0.00874112 0.00852619760046635 0.000104111 0.9754124872403479
RC N4 K4 K1 8192 20480 4096 0.00324447 0.00525462776312084 3.5791299999999997e-06 1.619564293434934
RC N4 K1 K4 8192 20480 8192 0.0193069 0.02021137795057485 0.000208318 1.0468473939666572
RC N4 K2 K2 8192 20480 8192 0.0124917 0.013691123398000715 9.83126e-05 1.0960176275447469
RC N4 K4 K1 8192 20480 8192 0.006386790000000001 0.010419553560655206 4.5653300000000006e-06 1.6314226020669547
RC N4 K1 K4 8192 20480 12288 0.0227729 0.025416654730902453 0.000484819 1.1160921415762795
RC N4 K2 K2 8192 20480 12288 0.0160521 0.019017453126708026 0.000328016 1.1847330334789856
RC N4 K4 K1 8192 20480 12288 0.00954607 0.015987989186121942 4.99078e-06 1.6748242141658234
RC N4 K1 K4 8192 20480 16384 0.0256938 0.030621931511230056 0.00065074 1.1918023613179076
RC N4 K2 K2 8192 20480 16384 0.0198623 0.024263080889828866 3.58223e-05 1.2215645161853796
RC N4 K4 K1 8192 20480 16384 0.0127134 0.02083010712131041 6.34409e-06 1.6384371703329095
RC N4 K1 K4 8192 20480 20480 0.0301232 0.03582720829155766 0.000684201 1.1893559877953757
RC N4 K2 K2 8192 20480 20480 0.0218266 0.029508708652949706 0.00119362 1.3519608483662002
RC N4 K4 K1 8192 20480 20480 0.0158018 0.02664064864353657 9.00888e-06 1.68592493535778
RC N4 K1 K4 8192 20480 24576 0.0330944 0.04103248507188526 0.000770294 1.2398618821276488
RC N4 K2 K2 8192 20480 24576 0.0268912 0.03475433641607055 0.000791721 1.2924055607808707
RC N4 K4 K1 8192 20480 24576 0.018954799999999997 0.03196697837224389 1.07738e-05 1.686484604018185
RC N4 K1 K4 8192 20480 28672 0.0362338 0.046237761852212865 0.00120833 1.2760947472308417
RC N4 K2 K2 8192 20480 28672 0.0302393 0.03999996417919139 0.00107052 1.32278075812573
RC N4 K4 K1 8192 20480 28672 0.0220882 0.0372933081009512 9.30524e-06 1.688381493329072
RC N4 K1 K4 8192 20480 32768 0.0394347 0.05144303863254047 0.00146281 1.304511981390513
RC N4 K2 K2 8192 20480 32768 0.0330158 0.04524559194231223 0.00123805 1.3704224020715001
RC N4 K4 K1 8192 20480 32768 0.025193899999999998 0.04261963782965852 9.943310000000001e-06 1.6916649597584543
RC N4 K1 K4 8192 24576 4096 0.018764 0.01801686179741399 7.22632e-05 0.9601823597001701
RC N4 K2 K2 8192 24576 4096 0.0104066 0.010226837120559617 4.67913e-05 0.9827260700478174
RC N4 K4 K1 8192 24576 4096 0.004052399999999999 0.006303753315745008 3.18629e-06 1.5555604865622863
RC N4 K1 K4 8192 24576 8192 0.0231555 0.024247053540689817 0.000381807 1.0471401412489394
RC N4 K2 K2 8192 24576 8192 0.0147803 0.016424748077600856 0.000172915 1.1112594519462295
RC N4 K4 K1 8192 24576 8192 0.00797933 0.012501664272786246 5.85194e-06 1.5667561402757182
RC N4 K1 K4 8192 24576 12288 0.0275989 0.03049338567708294 0.00049702 1.104876849333957
RC N4 K2 K2 8192 24576 12288 0.0194136 0.022816343752049634 0.000530906 1.1752762883777164
RC N4 K4 K1 8192 24576 12288 0.0119291 0.01918378702334633 5.74369e-06 1.608150407268472
RC N4 K1 K4 8192 24576 16384 0.03154 0.03673971781347606 0.000734616 1.164861059400002
RC N4 K2 K2 8192 24576 16384 0.0236631 0.02911109706779464 0.000688401 1.2302317561010452
RC N4 K4 K1 8192 24576 16384 0.0158873 0.02499432854557249 5.72707e-06 1.5732269514374682
RC N4 K1 K4 8192 24576 20480 0.0356498 0.04298604994986919 0.00109434 1.2057865668213898
RC N4 K2 K2 8192 24576 20480 0.0281637 0.035405850383539654 0.00090249 1.2571448489914199
RC N4 K4 K1 8192 24576 20480 0.0197465 0.03196697837224389 1.0295500000000002e-05 1.6188680714174102
RC N4 K1 K4 8192 24576 24576 0.0400321 0.04923238208626231 0.00114031 1.2298226195044053
RC N4 K2 K2 8192 24576 24576 0.0328203 0.04170060369928466 0.000971401 1.2705735078376694
RC N4 K4 K1 8192 24576 24576 0.0236849 0.03748699281835874 1.2027899999999999e-05 1.5827380659558934
RC N4 K1 K4 8192 24576 28672 0.0448669 0.055478714222655434 0.00155359 1.2365176605171169
RC N4 K2 K2 8192 24576 28672 0.035841 0.04799535701502967 0.00132322 1.3391188029081127
RC N4 K4 K1 8192 24576 28672 0.0276083 0.043733324954751865 1.17311e-05 1.5840643920397803
RC N4 K1 K4 8192 24576 32768 0.0473563 0.06172504635904856 0.00188965 1.303417842167749
RC N4 K2 K2 8192 24576 32768 0.041413 0.054290110330774674 0.00150393 1.3109436730199375
RC N4 K4 K1 8192 24576 32768 0.0314821 0.049979657091144984 2.2056099999999997e-05 1.5875579167572997
RC N4 K1 K4 8192 28672 4096 0.0213771 0.02100341183490479 0.000175684 0.9825192301530512
RC N4 K2 K2 8192 28672 4096 0.0116522 0.011927476640652888 6.8436e-05 1.0236244349266994
RC N4 K4 K1 8192 28672 4096 0.00467703 0.007352878868369176 4.42832e-06 1.5721256584561518
RC N4 K1 K4 8192 28672 8192 0.0257227 0.02828272913080479 0.000586706 1.0995241219158483
RC N4 K2 K2 8192 28672 8192 0.0171138 0.019158372757200996 5.41563e-05 1.1194692445395527
RC N4 K4 K1 8192 28672 8192 0.00918143 0.014583774984917287 5.2969999999999994e-06 1.5883990821601086
RC N4 K1 K4 8192 28672 12288 0.0306792 0.03557011662326343 0.00072346 1.1594212568536153
RC N4 K2 K2 8192 28672 12288 0.0226205 0.026615234377391238 2.23371e-05 1.1765979698676525
RC N4 K4 K1 8192 28672 12288 0.0137277 0.02237958486057072 7.17008e-06 1.6302501409974517
RC N4 K1 K4 8192 28672 16384 0.0369741 0.042857504115722075 0.00094045 1.1591223076619057
RC N4 K2 K2 8192 28672 16384 0.0267356 0.03395911324576041 0.000798963 1.270183322826509
RC N4 K4 K1 8192 28672 16384 0.018283999999999998 0.029158549969834573 7.56307e-06 1.5947577100106418
RC N4 K1 K4 8192 28672 20480 0.0416063 0.050144891608180725 0.00109511 1.2052235264414457
RC N4 K2 K2 8192 28672 20480 0.031885 0.04130299211412959 0.000997431 1.2953737529913625
RC N4 K4 K1 8192 28672 20480 0.0227159 0.0372933081009512 9.84426e-06 1.641727076671019
RC N4 K1 K4 8192 28672 24576 0.0458546 0.05743227910063937 0.00165355 1.2524867537965518
RC N4 K2 K2 8192 28672 24576 0.0359951 0.048646870982498765 0.00148947 1.3514859239868415
RC N4 K4 K1 8192 28672 24576 0.0272515 0.043733324954751865 2.4700199999999998e-05 1.6048043210374425
RC N4 K1 K4 8192 28672 28672 0.0514473 0.06471966659309801 0.00191485 1.257979847204771
RC N4 K2 K2 8192 28672 28672 0.0400486 0.055990749850867945 0.00160165 1.398070091110999
RC N4 K4 K1 8192 28672 28672 0.0317655 0.05220703134133168 1.2083e-05 1.643513602535193
RC N4 K1 K4 8192 28672 32768 0.0556947 0.07200705408555665 0.0024904 1.292888804240918
RC N4 K2 K2 8192 28672 32768 0.0456225 0.06333462871923712 0.002275 1.3882323134251107
RC N4 K4 K1 8192 28672 32768 0.036206699999999994 0.05966389296152192 2.15747e-05 1.647868846415772
RC N4 K1 K4 8192 32768 4096 0.0240677 0.023989961872395594 0.000215922 0.9967700225777948
RC N4 K2 K2 8192 32768 4096 0.0132191 0.013628116160746155 0.000125486 1.0309413016579159
RC N4 K4 K1 8192 32768 4096 0.00527278 0.008402004420993344 5.045499999999999e-06 1.5934676624083204
RC N4 K1 K4 8192 32768 8192 0.0298188 0.032318404720919756 0.000493629 1.0838264692381905
RC N4 K2 K2 8192 32768 8192 0.0191929 0.02189199743680114 0.000340849 1.1406299953004049
RC N4 K4 K1 8192 32768 8192 0.010375400000000002 0.016665885697048327 8.29424e-06 1.606288499436005
RC N4 K1 K4 8192 32768 12288 0.0351853 0.04064684756944392 0.000889157 1.155222424405758
RC N4 K2 K2 8192 32768 12288 0.0252595 0.030414125002732842 0.000464959 1.2040667868616892
RC N4 K4 K1 8192 32768 12288 0.0155144 0.025575382697795107 7.41468e-06 1.6484931868325625
RC N4 K1 K4 8192 32768 16384 0.041065 0.04897529041796809 0.00124805 1.1926285259458929
RC N4 K2 K2 8192 32768 16384 0.0305736 0.03854888313384947 0.000741942 1.2608552193346374
RC N4 K4 K1 8192 32768 16384 0.0206535 0.03332277139409666 8.38734e-06 1.6134200689518317
RC N4 K1 K4 8192 32768 20480 0.0457244 0.057303733266492254 0.00158987 1.253241885437365
RC N4 K2 K2 8192 32768 20480 0.0344081 0.04687732598237364 0.0011669 1.362392168773447
RC N4 K4 K1 8192 32768 20480 0.0256939 0.04261963782965852 1.6472400000000002e-05 1.6587453765157691
RC N4 K1 K4 8192 32768 24576 0.0512115 0.06563217611501641 0.0022532 1.281590582486676
RC N4 K2 K2 8192 32768 24576 0.0409969 0.0552057688308978 0.00187877 1.3465839814936689
RC N4 K4 K1 8192 32768 24576 0.0308156 0.049979657091144984 1.5524e-05 1.6218946602092768
RC N4 K1 K4 8192 32768 28672 0.0557336 0.07396061896354059 0.00175553 1.3270382491628134
RC N4 K2 K2 8192 32768 28672 0.0457172 0.06353421167942196 0.00216529 1.3897222856916425
RC N4 K4 K1 8192 32768 28672 0.0359313 0.05966389296152192 2.12478e-05 1.6604991459123917
RC N4 K1 K4 8192 32768 32768 0.0604717 0.08228906181206475 0.00193146 1.3607863151203743
RC N4 K2 K2 8192 32768 32768 0.0509265 0.07186265452794612 0.00249538 1.4111053091798202
RC N4 K4 K1 8192 32768 32768 0.0409526 0.06663654278819331 1.4717e-05 1.6271626902368423
RC N4 K1 K4 12288 4096 4096 0.00552706 0.004537035645912144 0.000156979 0.8208768578434364
RC N4 K2 K2 12288 4096 4096 0.00338957 0.002573959280139904 0.000166968 0.7593763457134397
RC N4 K4 K1 12288 4096 4096 0.00100539 0.0015826883289362518 2.86111e-06 1.574203372757091
RC N4 K1 K4 12288 4096 8192 0.00677157 0.006086513385172454 7.7265e-05 0.898833414580733
RC N4 K2 K2 12288 4096 8192 0.00467949 0.0041315072159588614 0.000157621 0.882896900294447
RC N4 K4 K1 12288 4096 8192 0.00199144 0.0031563766578725037 2.8065e-06 1.584972009135351
RC N4 K1 K4 12288 4096 12288 0.00787436 0.007757044072812476 9.16994e-05 0.9851015286083536
RC N4 K2 K2 12288 4096 12288 0.00590352 0.005697125348336466 8.42295e-05 0.9650387139090689
RC N4 K4 K1 12288 4096 12288 0.00303149 0.004730064986808756 3.6586499999999997e-06 1.5603102721133029
RC N4 K1 K4 12288 4096 16384 0.00908913 0.00935494299142467 7.78346e-05 1.029245152333025
RC N4 K2 K2 12288 4096 16384 0.00707325 0.0072627434807140704 5.62071e-05 1.0267901573836737
RC N4 K4 K1 12288 4096 16384 0.00400931 0.006303753315745008 4.0313e-06 1.572278849913079
RC N4 K1 K4 12288 4096 20480 0.0102849 0.010952841910036865 3.83431e-05 1.0649439382042476
RC N4 K2 K2 12288 4096 20480 0.00815734 0.008828361613091676 7.87935e-05 1.08225985592015
RC N4 K4 K1 12288 4096 20480 0.004993330000000001 0.00787744164468126 3.6741799999999998e-06 1.5775928377818529
RC N4 K1 K4 12288 4096 24576 0.0114401 0.012550740828649059 9.51689e-05 1.0970831398894292
RC N4 K2 K2 12288 4096 24576 0.0095537 0.010393979745469281 3.4065e-05 1.0879533317426004
RC N4 K4 K1 12288 4096 24576 0.00598142 0.009451129973617512 4.106e-06 1.5800813140721621
RC N4 K1 K4 12288 4096 28672 0.0123909 0.014148639747261254 0.000209486 1.1418573103859488
RC N4 K2 K2 12288 4096 28672 0.0105308 0.011959597877846884 3.89076e-05 1.1356779995676383
RC N4 K4 K1 12288 4096 28672 0.0069598 0.011024818302553764 4.05093e-06 1.5840711374685714
RC N4 K1 K4 12288 4096 32768 0.0136031 0.015746538665873448 0.000198168 1.1575698675944048
RC N4 K2 K2 12288 4096 32768 0.0116308 0.01352521601022449 0.000302236 1.1628792525212788
RC N4 K4 K1 12288 4096 32768 0.00791446 0.012598506631490015 4.50593e-06 1.5918340141323621
RC N4 K1 K4 12288 8192 4096 0.010119 0.009041071291824288 7.12876e-05 0.8934747793086558
RC N4 K2 K2 12288 8192 4096 0.00576269 0.005124918560279809 0.000119919 0.8893274773204543
RC N4 K4 K1 12288 8192 4096 0.0020263200000000003 0.0031563766578725037 3.09032e-06 1.55768913985575
RC N4 K1 K4 12288 8192 8192 0.0121413 0.012140026770344908 8.75284e-05 0.9998951323453754
RC N4 K2 K2 12288 8192 8192 0.00793608 0.008240014431917724 0.00021975 1.0382978034391948
RC N4 K4 K1 12288 8192 8192 0.00399054 0.006255332136393123 3.82155e-06 1.5675402668293321
RC N4 K1 K4 12288 8192 12288 0.0145771 0.01548108814562495 0.000123764 1.062014265225933
RC N4 K2 K2 12288 8192 12288 0.0105181 0.011371250696672934 0.000116278 1.0811126245874192
RC N4 K4 K1 12288 8192 12288 0.006091129999999999 0.009378498204589684 5.9789600000000004e-06 1.539697593810949
RC N4 K1 K4 12288 8192 16384 0.0172543 0.01867688598284934 0.000106293 1.082448200323939
RC N4 K2 K2 12288 8192 16384 0.012802 0.01450248696142814 0.000194082 1.13282978920701
RC N4 K4 K1 12288 8192 16384 0.008044180000000001 0.012501664272786246 6.10716e-06 1.5541253767054248
RC N4 K1 K4 12288 8192 20480 0.019233 0.021872683820073728 0.000160051 1.1372476379178353
RC N4 K2 K2 12288 8192 20480 0.0153398 0.01763372322618335 0.000172558 1.1495406215324417
RC N4 K4 K1 12288 8192 20480 0.0100143 0.015624830340982809 7.62033e-06 1.5602518739185773
RC N4 K1 K4 12288 8192 24576 0.0212703 0.025068481657298115 5.13363e-05 1.1785673759795638
RC N4 K2 K2 12288 8192 24576 0.0175416 0.02076495949093856 0.000194157 1.1837551586479318
RC N4 K4 K1 12288 8192 24576 0.0119906 0.018747996409179367 9.32148e-06 1.5635578210581094
RC N4 K1 K4 12288 8192 28672 0.0234236 0.028264279494522506 0.000246471 1.2066582205349523
RC N4 K2 K2 12288 8192 28672 0.0196748 0.023896195755693767 0.000513661 1.2145585091433595
RC N4 K4 K1 12288 8192 28672 0.0139465 0.02187116247737593 1.05046e-05 1.568218727091093
RC N4 K1 K4 12288 8192 32768 0.0261162 0.03146007733174689 0.000526851 1.2046192528678326
RC N4 K2 K2 12288 8192 32768 0.0221302 0.027027432020448976 0.000112963 1.2212918103066839
RC N4 K4 K1 12288 8192 32768 0.0158499 0.02499432854557249 8.95932e-06 1.5769391949206297
RC N4 K1 K4 12288 12288 4096 0.0143817 0.013545106937736435 0.000116639 0.9418293343440924
RC N4 K2 K2 12288 12288 4096 0.00794127 0.007651667250743772 8.65496e-05 0.9635319351619793
RC N4 K4 K1 12288 12288 4096 0.00302982 0.004730064986808756 3.60735e-06 1.5611702961921026
RC N4 K1 K4 12288 12288 8192 0.0178903 0.018193540155517364 0.000204569 1.0169499759935474
RC N4 K2 K2 12288 12288 8192 0.0116414 0.012348521647876585 5.54379e-05 1.0607419767275916
RC N4 K4 K1 12288 12288 8192 0.00599977 0.009378498204589684 1.37733e-05 1.5631429545782063
RC N4 K1 K4 12288 12288 12288 0.0211699 0.023059868680381776 0.000253666 1.0892762214456269
RC N4 K2 K2 12288 12288 12288 0.0149304 0.0170453760450094 0.000253093 1.1416556853807935
RC N4 K4 K1 12288 12288 12288 0.00898918 0.014244826729454095 5.19848e-06 1.5846636433416725
RC N4 K1 K4 12288 12288 16384 0.0244883 0.02780514425686647 0.000352748 1.135446080653474
RC N4 K2 K2 12288 12288 16384 0.0183485 0.021742230442142213 5.07082e-05 1.1849595575737641
RC N4 K4 K1 12288 12288 16384 0.0117348 0.01899010230593879 8.73556e-06 1.618272344304018
RC N4 K1 K4 12288 12288 20480 0.0273491 0.03255041983335117 0.000659627 1.1901824862006856
RC N4 K2 K2 12288 12288 20480 0.0218503 0.026439084839275026 0.0001857 1.2100101526878362
RC N4 K4 K1 12288 12288 20480 0.0146034 0.02373537788242349 9.03296e-06 1.6253323118194043
RC N4 K1 K4 12288 12288 24576 0.0307708 0.03729569540983586 0.0008734 1.2120482863570614
RC N4 K2 K2 12288 12288 24576 0.0244532 0.03113593923640784 0.000808571 1.2732869005450345
RC N4 K4 K1 12288 12288 24576 0.0174481 0.028480653458908187 8.37612e-06 1.6323068677339185
RC N4 K1 K4 12288 12288 28672 0.0341556 0.04204097098632057 0.00101759 1.230866124041755
RC N4 K2 K2 12288 12288 28672 0.0278807 0.03583279363354066 0.00102343 1.2852185789288166
RC N4 K4 K1 12288 12288 28672 0.0207795 0.03322592903539289 1.00746e-05 1.5989763485835988
RC N4 K1 K4 12288 12288 32768 0.0367796 0.046786246562805264 0.00120322 1.2720705652808966
RC N4 K2 K2 12288 12288 32768 0.0287225 0.04052964803067347 0.0013243 1.411076613479797
RC N4 K4 K1 12288 12288 32768 0.0236916 0.037971204611877585 8.67723e-06 1.6027285878487558
RC N4 K1 K4 12288 16384 4096 0.018498 0.01804914258364858 0.000118414 0.9757348136905926
RC N4 K2 K2 12288 16384 4096 0.0103708 0.010194556334325028 6.43262e-05 0.9830057791419204
RC N4 K4 K1 12288 16384 4096 0.00405366 0.006303753315745008 7.81491e-06 1.5550769713653854
RC N4 K1 K4 12288 16384 8192 0.0225915 0.024247053540689817 0.00057376 1.0732821433145128
RC N4 K2 K2 12288 16384 8192 0.0149198 0.016424748077600856 0.000221399 1.1008691857532176
RC N4 K4 K1 12288 16384 8192 0.008008330000000001 0.012501664272786246 1.52503e-05 1.561082556885923
RC N4 K1 K4 12288 16384 12288 0.0274519 0.030638649215138595 0.000552285 1.1160848325667292
RC N4 K2 K2 12288 16384 12288 0.0195067 0.02267108021399398 0.000393906 1.162220171222912
RC N4 K4 K1 12288 16384 12288 0.012029999999999999 0.01899010230593879 4.77912e-05 1.5785621201944133
RC N4 K1 K4 12288 16384 16384 0.0321033 0.036933402530883605 0.000702141 1.1504550164900058
RC N4 K2 K2 12288 16384 16384 0.0232882 0.028917412350387098 0.000489292 1.2417195124735745
RC N4 K4 K1 12288 16384 16384 0.0159222 0.02499432854557249 1.7917200000000002e-05 1.5697785824554702
RC N4 K1 K4 12288 16384 20480 0.0362672 0.04322815584662862 0.00093591 1.191935298193095
RC N4 K2 K2 12288 16384 20480 0.0276972 0.035163744486780224 0.00069421 1.2695775922035522
RC N4 K4 K1 12288 16384 20480 0.0198428 0.031240660681965616 1.34658e-05 1.5744078800353587
RC N4 K1 K4 12288 16384 24576 0.0393481 0.04952290916237362 0.00112563 1.2585845101129056
RC N4 K2 K2 12288 16384 24576 0.0318976 0.04141007662317335 0.001135 1.2982191959010507
RC N4 K4 K1 12288 16384 24576 0.0238116 0.03748699281835874 1.18421e-05 1.5743164179794193
RC N4 K1 K4 12288 16384 28672 0.04385 0.05581766247811863 0.00168107 1.272922747505556
RC N4 K2 K2 12288 16384 28672 0.0361943 0.047656408759566476 0.0014883 1.3166827030655788
RC N4 K4 K1 12288 16384 28672 0.0277035 0.043733324954751865 2.15904e-05 1.5786209307398655
RC N4 K1 K4 12288 16384 32768 0.0488453 0.06211241579386363 0.00193865 1.2716149925144002
RC N4 K2 K2 12288 16384 32768 0.03925 0.053902740895959596 0.0018669 1.3733182393875056
RC N4 K4 K1 12288 16384 32768 0.0315512 0.049979657091144984 3.75232e-05 1.5840810204095244
RC N4 K1 K4 12288 20480 4096 0.0229533 0.02252896763988478 6.01333e-05 0.9815132307722542
RC N4 K2 K2 12288 20480 4096 0.0124537 0.012737445417906286 8.7176e-05 1.022784025462817
RC N4 K4 K1 12288 20480 4096 0.0048622100000000005 0.00787744164468126 3.64136e-06 1.6201360378678131
RC N4 K1 K4 12288 20480 8192 0.0276879 0.030300566925862273 0.000172938 1.0943613248336737
RC N4 K2 K2 12288 20480 8192 0.0177207 0.02052518509700107 0.000453865 1.1582604015079017
RC N4 K4 K1 12288 20480 8192 0.00957983 0.015624830340982809 6.69685e-06 1.6310133207982616
RC N4 K1 K4 12288 20480 12288 0.0332103 0.038217429749895414 0.000719374 1.1507703859915572
RC N4 K2 K2 12288 20480 12288 0.0224138 0.02839362674168233 0.000711238 1.2667921879236153
RC N4 K4 K1 12288 20480 12288 0.014378199999999999 0.02373537788242349 6.82088e-06 1.650789242215541
RC N4 K1 K4 12288 20480 16384 0.0368719 0.04606166080490074 0.00108683 1.2492348049571826
RC N4 K2 K2 12288 20480 16384 0.0283855 0.03622171740357036 0.000874169 1.2760640962311869
RC N4 K4 K1 12288 20480 16384 0.0190195 0.031240660681965616 1.1949899999999999e-05 1.6425595142861595
RC N4 K1 K4 12288 20480 20480 0.0444524 0.053905891859906054 0.00144175 1.2126654997234356
RC N4 K2 K2 12288 20480 20480 0.0324775 0.04404980806545838 0.000986509 1.3563176988825612
RC N4 K4 K1 12288 20480 20480 0.023755400000000003 0.039552963137372485 1.13533e-05 1.6650093510263975
RC N4 K1 K4 12288 20480 24576 0.0489051 0.06175012291491137 0.00202161 1.2626520120582796
RC N4 K2 K2 12288 20480 24576 0.0383011 0.051877898727346404 0.00128147 1.354475425701779
RC N4 K4 K1 12288 20480 24576 0.0284759 0.047461755764846986 1.11994e-05 1.6667341774920894
RC N4 K1 K4 12288 20480 28672 0.0519353 0.06959435396991669 0.00180684 1.3400202553930889
RC N4 K2 K2 12288 20480 28672 0.0435369 0.05970598938923442 0.00173035 1.371388164734614
RC N4 K4 K1 12288 20480 28672 0.033141199999999996 0.05537054839232148 1.45787e-05 1.6707466353759517
RC N4 K1 K4 12288 20480 32768 0.0571981 0.077438585024922 0.00226741 1.353866387605917
RC N4 K2 K2 12288 20480 32768 0.045265 0.06753408005112244 0.00125316 1.4919712813679982
RC N4 K4 K1 12288 20480 32768 0.0377971 0.06327934101979597 1.46079e-05 1.6741850835063001
RC N4 K1 K4 12288 24576 4096 0.0266769 0.027008792696120987 0.000232961 1.0124412017933488
RC N4 K2 K2 12288 24576 4096 0.0146585 0.015280334501487544 6.99933e-05 1.0424214279419821
RC N4 K4 K1 12288 24576 4096 0.005876559999999999 0.009451129973617512 4.18616e-06 1.608275925646554
RC N4 K1 K4 12288 24576 8192 0.033597 0.03635408031103472 0.000469485 1.0820632887172879
RC N4 K2 K2 12288 24576 8192 0.0212837 0.024625622116401284 3.88026e-05 1.157017911190314
RC N4 K4 K1 12288 24576 8192 0.0115719 0.018747996409179367 5.37843e-06 1.6201312152005607
RC N4 K1 K4 12288 24576 12288 0.0390194 0.045796210284652236 0.00104503 1.1736779726149615
RC N4 K2 K2 12288 24576 12288 0.027593 0.0340677520900188 0.000328871 1.234651980213054
RC N4 K4 K1 12288 24576 12288 0.0173936 0.028480653458908187 1.71739e-05 1.6374214342578988
RC N4 K1 K4 12288 24576 16384 0.0447506 0.055189919078917876 0.00110339 1.233277745525599
RC N4 K2 K2 12288 24576 16384 0.0336299 0.04346146088428443 0.00116671 1.2923458257171276
RC N4 K4 K1 12288 24576 16384 0.022976299999999998 0.03748699281835874 7.5505e-06 1.6315504593149786
RC N4 K1 K4 12288 24576 20480 0.0520246 0.0645836278731835 0.00174693 1.2414055633908478
RC N4 K2 K2 12288 24576 20480 0.0382307 0.05285516967855006 0.00133907 1.382532092756608
RC N4 K4 K1 12288 24576 20480 0.028715699999999997 0.047461755764846986 1.1032200000000001e-05 1.6528155596014373
RC N4 K1 K4 12288 24576 24576 0.0580786 0.07397733666744913 0.002375 1.2737451775257862
RC N4 K2 K2 12288 24576 24576 0.0459092 0.06224887847281568 0.00188598 1.3559129427830519
RC N4 K4 K1 12288 24576 24576 0.0344081 0.05622598922753811 1.5168299999999998e-05 1.6340916594504815
RC N4 K1 K4 12288 24576 28672 0.0634743 0.08337104546171475 0.00277737 1.3134614396962985
RC N4 K2 K2 12288 24576 28672 0.0482427 0.07164258726708131 0.00126723 1.4850451418988015
RC N4 K4 K1 12288 24576 28672 0.0400672 0.06559548743212779 3.63869e-05 1.6371367959859384
RC N4 K1 K4 12288 24576 32768 0.067526 0.09276475425598038 0.00179544 1.3737635022951216
RC N4 K2 K2 12288 24576 32768 0.0563136 0.08103629606134694 0.00277087 1.4390182133862324
RC N4 K4 K1 12288 24576 32768 0.045662100000000004 0.07496498563671747 4.0945099999999995e-05 1.6417332018614443
RC N4 K1 K4 12288 28672 4096 0.0314523 0.03148861775235719 0.000311544 1.0011546930544726
RC N4 K2 K2 12288 28672 4096 0.0168145 0.017823223585068798 0.000289536 1.0599912923410626
RC N4 K4 K1 12288 28672 4096 0.00690643 0.011024818302553764 5.42266e-06 1.5963121761248233
RC N4 K1 K4 12288 28672 8192 0.0387004 0.04240759369620718 0.000652772 1.0957921286655223
RC N4 K2 K2 12288 28672 8192 0.0247997 0.028726059135801497 8.26138e-05 1.1583228480909646
RC N4 K4 K1 12288 28672 8192 0.0135829 0.02187116247737593 5.818880000000001e-06 1.6101982991390593
RC N4 K1 K4 12288 28672 12288 0.0453187 0.053374990819409066 0.00109012 1.177769680494124
RC N4 K2 K2 12288 28672 12288 0.0318711 0.039741877438355264 0.000916131 1.2469565668695233
RC N4 K4 K1 12288 28672 12288 0.0204053 0.03322592903539289 1.83057e-05 1.6282989730801747
RC N4 K1 K4 12288 28672 16384 0.0520147 0.064318177352935 0.0012343 1.2365384661054473
RC N4 K2 K2 12288 28672 16384 0.0381774 0.05070120436499849 0.00142676 1.3280423592229562
RC N4 K4 K1 12288 28672 16384 0.0269566 0.043733324954751865 1.167e-05 1.622360570500429
RC N4 K1 K4 12288 28672 20480 0.0589926 0.07526136388646093 0.00180033 1.2757763496855696
RC N4 K2 K2 12288 28672 20480 0.0461703 0.06166053129164173 0.00183293 1.3355020714970822
RC N4 K4 K1 12288 28672 20480 0.033665799999999996 0.05537054839232148 9.973680000000001e-06 1.6447120933505661
RC N4 K1 K4 12288 28672 24576 0.0670904 0.08620455041998687 0.00268143 1.2849014228561295
RC N4 K2 K2 12288 28672 24576 0.0522782 0.07261985821828496 0.00270848 1.3891040284149982
RC N4 K4 K1 12288 28672 24576 0.0403511 0.06559548743212779 9.949370000000001e-06 1.6256183209906987
RC N4 K1 K4 12288 28672 28672 0.0723571 0.09714773695351281 0.00265259 1.3426151262766586
RC N4 K2 K2 12288 28672 28672 0.0611127 0.08357918514492818 0.0077676 1.3676238350609313
RC N4 K4 K1 12288 28672 28672 0.046966299999999996 0.07751516774925006 1.8051e-05 1.6504422905200127
RC N4 K1 K4 12288 28672 32768 0.0800084 0.10809092348703875 0.00330343 1.3509946891456242
RC N4 K2 K2 12288 28672 32768 0.0652248 0.0945385120715714 0.00348138 1.4494258636526507
RC N4 K4 K1 12288 28672 32768 0.053549 0.08858747742771436 2.81087e-05 1.6543255229362708
RC N4 K1 K4 12288 32768 4096 0.0354914 0.03596844280859339 0.00033559 1.0134410817435602
RC N4 K2 K2 12288 32768 4096 0.0191992 0.020366112668650058 0.000150321 1.0607792339602722
RC N4 K4 K1 12288 32768 4096 0.00789723 0.012598506631490015 9.30852e-06 1.5953070420248638
RC N4 K1 K4 12288 32768 8192 0.0439941 0.04846110708137963 0.000681754 1.1015365033352116
RC N4 K2 K2 12288 32768 8192 0.026199 0.03282649615520171 0.00116396 1.252967523768148
RC N4 K4 K1 12288 32768 8192 0.0155643 0.02499432854557249 8.52463e-06 1.605875532184068
RC N4 K1 K4 12288 32768 12288 0.0521908 0.06095377135416588 0.00143751 1.1679026064778826
RC N4 K2 K2 12288 32768 12288 0.0350436 0.045416002786691737 0.00112861 1.2959856517792616
RC N4 K4 K1 12288 32768 12288 0.0233816 0.037971204611877585 9.95477e-06 1.6239780259639027
RC N4 K1 K4 12288 32768 16384 0.059831 0.07344643562695213 0.00176537 1.227564901588677
RC N4 K2 K2 12288 32768 16384 0.0431571 0.0578118247007742 0.00178867 1.3395669472873342
RC N4 K4 K1 12288 32768 16384 0.030895099999999998 0.049979657091144984 1.76972e-05 1.6177211626162398
RC N4 K1 K4 12288 32768 20480 0.0661389 0.08593909989973839 0.000668007 1.2993729847296884
RC N4 K2 K2 12288 32768 20480 0.0504165 0.07030448897356045 0.00210302 1.3944738126121499
RC N4 K4 K1 12288 32768 20480 0.0386428 0.06327934101979597 2.00519e-05 1.6375454423539697
RC N4 K1 K4 12288 32768 24576 0.074776 0.09843176417252461 0.00250358 1.3163550360078717
RC N4 K2 K2 12288 32768 24576 0.0586794 0.08279715324634669 0.0026209 1.411008859094447
RC N4 K4 K1 12288 32768 24576 0.046309499999999997 0.07496498563671747 2.0374e-05 1.6187820131229547
RC N4 K1 K4 12288 32768 28672 0.0820217 0.11092442844531086 0.00140313 1.3523790465853653
RC N4 K2 K2 12288 32768 28672 0.0652427 0.09528981751913294 0.00228791 1.460543746949972
RC N4 K4 K1 12288 32768 28672 0.0539054 0.08858747742771436 5.24151e-05 1.6433878132379012
RC N4 K1 K4 12288 32768 32768 0.0894931 0.1234170927180971 0.00172656 1.379068249039279
RC N4 K2 K2 12288 32768 32768 0.0726554 0.10778248179191918 0.00184727 1.483475168974628
RC N4 K4 K1 12288 32768 32768 0.0614165 0.09995031418228996 7.110769999999999e-05 1.6274179444007713
RC N4 K1 K4 16384 4096 4096 0.00714565 0.006038380861216193 0.000172647 0.845042908792929
RC N4 K2 K2 16384 4096 4096 0.00426833 0.0034242790401865387 0.000104362 0.8022526468634193
RC N4 K4 K1 16384 4096 4096 0.0013756900000000002 0.0021072511052483357 2.27547e-06 1.5317775845200121
RC N4 K1 K4 16384 4096 8192 0.00851049 0.00810435118022994 9.32135e-05 0.9522778571186781
RC N4 K2 K2 16384 4096 8192 0.00595069 0.005490249359200286 8.94849e-05 0.9226239913691162
RC N4 K4 K1 16384 4096 8192 0.00268675 0.004205502210496672 3.51632e-06 1.5652748527018414
RC N4 K1 K4 16384 4096 12288 0.0102205 0.010331725430416635 8.6996e-05 1.0108825821062213
RC N4 K2 K2 16384 4096 12288 0.0071943 0.0075723600713313265 8.49547e-05 1.0525499452804759
RC N4 K4 K1 16384 4096 12288 0.0039429 0.006303753315745008 4.08139e-06 1.598760637029853
RC N4 K1 K4 16384 4096 16384 0.0115408 0.01226857260449202 7.17605e-05 1.063060845391309
RC N4 K2 K2 16384 4096 16384 0.00892689 0.009654470783462368 0.000108341 1.0815043966557634
RC N4 K4 K1 16384 4096 16384 0.00521356 0.008402004420993344 4.8994399999999995e-06 1.6115676085042359
RC N4 K1 K4 16384 4096 20480 0.0130948 0.014350683316623064 0.000125279 1.095907025431703
RC N4 K2 K2 16384 4096 20480 0.0103018 0.01173658149559341 2.82459e-05 1.1392748350378972
RC N4 K4 K1 16384 4096 20480 0.00649244 0.01050025552624168 4.53628e-06 1.6173049772106758
RC N4 K1 K4 16384 4096 24576 0.0147652 0.016432794028754104 0.000115992 1.1129408357999964
RC N4 K2 K2 16384 4096 24576 0.0115686 0.01381869220772445 0.00030601 1.1944999574472666
RC N4 K4 K1 16384 4096 24576 0.0077775 0.012598506631490015 4.73888e-06 1.619865847828996
RC N4 K1 K4 16384 4096 28672 0.016144 0.018514904740885144 8.52419e-05 1.1468598080330243
RC N4 K2 K2 16384 4096 28672 0.0136065 0.01590080291985549 7.70609e-05 1.1686181545478622
RC N4 K4 K1 16384 4096 28672 0.00904979 0.014696757736738352 5.3245599999999996e-06 1.6239888148496653
RC N4 K1 K4 16384 4096 32768 0.0174008 0.020597015453016183 0.000325353 1.1836820981228553
RC N4 K2 K2 16384 4096 32768 0.0150679 0.01798291363198653 8.27281e-05 1.1934585198990257
RC N4 K4 K1 16384 4096 32768 0.010286400000000001 0.016795008841986685 4.79525e-06 1.6327392325776446
RC N4 K1 K4 16384 8192 4096 0.0129441 0.012043761722432385 5.36573e-05 0.9304441191301354
RC N4 K2 K2 16384 8192 4096 0.0072066 0.006825558080373079 8.62994e-05 0.9471259790154968
RC N4 K4 K1 16384 8192 4096 0.0026337799999999996 0.004205502210496672 2.49807e-06 1.5967553138442363
RC N4 K1 K4 16384 8192 8192 0.0159231 0.016175702360459877 0.000157533 1.0158638933662338
RC N4 K2 K2 16384 8192 8192 0.0103465 0.010957498718400571 8.34408e-05 1.059053662436628
RC N4 K4 K1 16384 8192 8192 0.00519054 0.008337442848524165 4.308979999999999e-06 1.6062765817283295
RC N4 K1 K4 16384 8192 12288 0.0192201 0.020630450860833267 5.55532e-05 1.0733789554077902
RC N4 K2 K2 16384 8192 12288 0.0134945 0.015121720142662652 0.000269856 1.1205839521777503
RC N4 K4 K1 16384 8192 12288 0.007916890000000001 0.012501664272786246 5.17664e-06 1.5791130447418424
RC N4 K1 K4 16384 8192 16384 0.0218573 0.02450414520898404 0.000287917 1.1210966225921792
RC N4 K2 K2 16384 8192 16384 0.016284 0.019285941566924734 9.29109e-05 1.1843491505112216
RC N4 K4 K1 16384 8192 16384 0.010455399999999998 0.016665885697048327 6.16801e-06 1.5939979051062925
RC N4 K1 K4 16384 8192 20480 0.0249929 0.028668366633246123 0.000219618 1.1470604304921048
RC N4 K2 K2 16384 8192 20480 0.0190614 0.023450162991186817 0.000378658 1.230243475882507
RC N4 K4 K1 16384 8192 20480 0.0135744 0.02083010712131041 0.000303372 1.534514020605729
RC N4 K1 K4 16384 8192 24576 0.0278425 0.0328325880575082 0.000522208 1.1792255744817528
RC N4 K2 K2 16384 8192 24576 0.0216325 0.027614384415448896 0.000709752 1.2765230285657643
RC N4 K4 K1 16384 8192 24576 0.015427 0.02499432854557249 1.18468e-05 1.620167793191968
RC N4 K1 K4 16384 8192 28672 0.0309453 0.03699680948177028 0.000631434 1.195555043310948
RC N4 K2 K2 16384 8192 28672 0.0245967 0.031778605839710976 0.000816928 1.2919865607870558
RC N4 K4 K1 16384 8192 28672 0.0185914 0.029158549969834573 0.00118971 1.5683891460478807
RC N4 K1 K4 16384 8192 32768 0.0326078 0.041161030906032375 0.000982675 1.2623062857976428
RC N4 K2 K2 16384 8192 32768 0.0266562 0.03594282726397306 0.00101571 1.3483852636149587
RC N4 K4 K1 16384 8192 32768 0.0204359 0.03332277139409666 9.220600000000001e-06 1.6305996503259783
RC N4 K1 K4 16384 12288 4096 0.0184321 0.01804914258364858 0.000293553 0.9792233431702617
RC N4 K2 K2 16384 12288 4096 0.0104249 0.010194556334325028 4.5685e-05 0.9779044724002175
RC N4 K4 K1 16384 12288 4096 0.0040573 0.006303753315745008 3.63129e-06 1.5536818366265763
RC N4 K1 K4 16384 12288 8192 0.0227023 0.024247053540689817 0.000420108 1.0680439224523426
RC N4 K2 K2 16384 12288 8192 0.0151281 0.016424748077600856 5.31171e-05 1.0857112312584432
RC N4 K4 K1 16384 12288 8192 0.0079975 0.012501664272786246 5.33505e-06 1.563196533014848
RC N4 K1 K4 16384 12288 12288 0.0278481 0.030735491573842363 0.000400384 1.1036836112281398
RC N4 K2 K2 16384 12288 12288 0.0191834 0.02267108021399398 0.000587944 1.181807198619326
RC N4 K4 K1 16384 12288 12288 0.011984999999999999 0.018893259947235022 6.7434699999999995e-06 1.5764088399862348
RC N4 K1 K4 16384 12288 16384 0.0315299 0.03673971781347606 0.000833591 1.1652342003455787
RC N4 K2 K2 16384 12288 16384 0.0241968 0.028917412350387098 0.000239625 1.1950924233942959
RC N4 K4 K1 16384 12288 16384 0.0158343 0.02518801326298003 1.65257e-05 1.590724772360005
RC N4 K1 K4 16384 12288 20480 0.0365433 0.04298604994986919 0.000953308 1.1763045469311526
RC N4 K2 K2 16384 12288 20480 0.0275515 0.035163744486780224 0.000758338 1.2762914718538092
RC N4 K4 K1 16384 12288 20480 0.0198392 0.03148276657872504 8.54912e-06 1.5868969806607645
RC N4 K1 K4 16384 12288 24576 0.0402745 0.04923238208626231 0.00138825 1.2224206901702643
RC N4 K2 K2 16384 12288 24576 0.0320719 0.04141007662317335 0.00109567 1.2911638107868055
RC N4 K4 K1 16384 12288 24576 0.023785399999999998 0.03777751989447005 1.0004499999999999e-05 1.5882650657323423
RC N4 K1 K4 16384 12288 28672 0.0436754 0.055478714222655434 0.00164003 1.2702508556911998
RC N4 K2 K2 16384 12288 28672 0.0362505 0.047656408759566476 0.00141335 1.3146414190029512
RC N4 K4 K1 16384 12288 28672 0.0277091 0.044072273210215056 1.1023599999999999e-05 1.5905342725030787
RC N4 K1 K4 16384 12288 32768 0.0482772 0.06172504635904856 0.0020099 1.2785548117755081
RC N4 K2 K2 16384 12288 32768 0.0395646 0.053902740895959596 0.00186486 1.3623982271009842
RC N4 K4 K1 16384 12288 32768 0.0315981 0.05036702652596006 1.3094899999999999e-05 1.593989085608314
RC N4 K1 K4 16384 16384 4096 0.0242637 0.02405452344486477 0.000245525 0.9913790330767679
RC N4 K2 K2 16384 16384 4096 0.012903 0.013563554588276978 0.000143781 1.0511938764843043
RC N4 K4 K1 16384 16384 4096 0.0052917 0.008402004420993344 9.52535e-06 1.5877703613193008
RC N4 K1 K4 16384 16384 8192 0.0302976 0.032318404720919756 0.000400095 1.0666985081630147
RC N4 K2 K2 16384 16384 8192 0.0191241 0.02189199743680114 5.03876e-05 1.1447334743491793
RC N4 K4 K1 16384 16384 8192 0.0104822 0.016665885697048327 6.04933e-06 1.5899225064440983
RC N4 K1 K4 16384 16384 12288 0.0356328 0.04084053228685146 0.0006786 1.146149959780075
RC N4 K2 K2 16384 16384 12288 0.0247988 0.030220440285325303 0.000668365 1.2186251062682592
RC N4 K4 K1 16384 16384 12288 0.015582700000000001 0.02518801326298003 2.0011500000000003e-05 1.6164087907089288
RC N4 K1 K4 16384 16384 16384 0.0415562 0.04897529041796809 0.00103122 1.1785314927247459
RC N4 K2 K2 16384 16384 16384 0.0297961 0.03854888313384947 0.00107535 1.2937559994042669
RC N4 K4 K1 16384 16384 16384 0.020735 0.03332277139409666 1.43562e-05 1.6070784371399403
RC N4 K1 K4 16384 16384 20480 0.0458757 0.057303733266492254 0.00159522 1.249108640663625
RC N4 K2 K2 16384 16384 20480 0.0360259 0.04687732598237364 0.0012477 1.3012117943583266
RC N4 K4 K1 16384 16384 20480 0.0261921 0.041651214242620825 0.000848254 1.5902204955929775
RC N4 K1 K4 16384 16384 24576 0.0526867 0.06563217611501641 0.00207144 1.245706717540032
RC N4 K2 K2 16384 16384 24576 0.0413717 0.0552057688308978 0.00161922 1.3343848290231681
RC N4 K4 K1 16384 16384 24576 0.0309376 0.049979657091144984 1.06581e-05 1.615498845778114
RC N4 K1 K4 16384 16384 28672 0.0563139 0.07396061896354059 0.00222272 1.3133634673418213
RC N4 K2 K2 16384 16384 28672 0.0456599 0.06353421167942196 0.00222568 1.3914662905398818
RC N4 K4 K1 16384 16384 28672 0.0359953 0.05830809993966915 2.10594e-05 1.6198809272229748
RC N4 K1 K4 16384 16384 32768 0.0625504 0.08228906181206475 0.0028211 1.3155641180882094
RC N4 K2 K2 16384 16384 32768 0.0519232 0.07186265452794612 0.00334361 1.3840182139765291
RC N4 K4 K1 16384 16384 32768 0.040982700000000004 0.06663654278819331 2.1326500000000003e-05 1.6259676104354595
RC N4 K1 K4 16384 20480 4096 0.0294287 0.030027623519846378 0.000253293 1.0203516811767552
RC N4 K2 K2 16384 20480 4096 0.016057 0.016948693235346222 6.64429e-05 1.0555329909289546
RC N4 K4 K1 16384 20480 4096 0.00648805 0.01050025552624168 5.3030200000000004e-06 1.618399291966258
RC N4 K1 K4 16384 20480 8192 0.0364628 0.040389755901149696 0.000617075 1.1076975959374953
RC N4 K2 K2 16384 20480 8192 0.0234234 0.027359246796001428 0.000389573 1.1680305504752269
RC N4 K4 K1 16384 20480 8192 0.012778000000000001 0.02083010712131041 7.57298e-06 1.630153945946972
RC N4 K1 K4 16384 20480 12288 0.0436807 0.050945572999860564 0.000740496 1.1663176872133587
RC N4 K2 K2 16384 20480 12288 0.0294242 0.037769800356656634 0.000714049 1.28363049315382
RC N4 K4 K1 16384 20480 12288 0.0191039 0.03148276657872504 1.21399e-05 1.6479758886261466
RC N4 K1 K4 16384 20480 16384 0.049963 0.06121086302246011 0.00144403 1.225123852099756
RC N4 K2 K2 16384 20480 16384 0.0371531 0.04818035391731184 0.00142796 1.2968057555711863
RC N4 K4 K1 16384 20480 16384 0.0254326 0.041651214242620825 1.09724e-05 1.63770964205865
RC N4 K1 K4 16384 20480 20480 0.0580738 0.07162141658311531 0.00205303 1.2332827640539332
RC N4 K2 K2 16384 20480 20480 0.0435162 0.058590907477967046 0.001634 1.346415989400891
RC N4 K4 K1 16384 20480 20480 0.0316461 0.0524652776312084 1.68887e-05 1.6578749871614005
RC N4 K1 K4 16384 20480 24576 0.0639633 0.08203197014377052 0.00224367 1.282484958464784
RC N4 K2 K2 16384 20480 24576 0.0500572 0.06900146103862226 0.00247423 1.3784522713739933
RC N4 K4 K1 16384 20480 24576 0.0379499 0.06295653315745008 1.90921e-05 1.6589380514164747
RC N4 K1 K4 16384 20480 28672 0.0672413 0.09244252370442572 0.001118 1.3747878715079231
RC N4 K2 K2 16384 20480 28672 0.0562847 0.07941201459927745 0.00288223 1.410898780650469
RC N4 K4 K1 16384 20480 28672 0.0441594 0.07344778868369176 1.95472e-05 1.6632424508415367
RC N4 K1 K4 16384 20480 32768 0.0742263 0.10285307726508093 0.00172378 1.3856689241560058
RC N4 K2 K2 16384 20480 32768 0.0607127 0.08982256815993266 0.00244219 1.4794691746526287
RC N4 K4 K1 16384 20480 32768 0.050396500000000004 0.08393904420993344 2.28145e-05 1.6655728911716772
RC N4 K1 K4 16384 24576 4096 0.0354097 0.03600072359482798 0.000407582 1.016691008249942
RC N4 K2 K2 16384 24576 4096 0.0190766 0.020333831882415464 8.76556e-05 1.0659044002817832
RC N4 K4 K1 16384 24576 4096 0.00790008 0.012598506631490015 6.21468e-06 1.5947315256921468
RC N4 K1 K4 16384 24576 8192 0.0433518 0.04846110708137963 0.000763102 1.1178568613386208
RC N4 K2 K2 16384 24576 8192 0.0278184 0.03282649615520171 0.000524497 1.180028188364597
RC N4 K4 K1 16384 24576 8192 0.0155663 0.02499432854557249 8.13446e-06 1.6056692049859305
RC N4 K1 K4 16384 24576 12288 0.0516665 0.061050613712869656 0.00150194 1.1816285932445523
RC N4 K2 K2 16384 24576 12288 0.0383179 0.04531916042798796 0.000932452 1.182715139086118
RC N4 K4 K1 16384 24576 12288 0.0232835 0.03777751989447005 9.58902e-06 1.6225017671084696
RC N4 K1 K4 16384 24576 16384 0.0592087 0.07344643562695213 0.0016738 1.2404669521025142
RC N4 K2 K2 16384 24576 16384 0.0441743 0.0578118247007742 0.00189233 1.308720787896451
RC N4 K4 K1 16384 24576 16384 0.031000299999999998 0.049979657091144984 1.56e-05 1.6122314007007992
RC N4 K1 K4 16384 24576 20480 0.067578 0.08593909989973839 0.00211487 1.2717023276767347
RC N4 K2 K2 16384 24576 20480 0.0546711 0.07030448897356045 0.00364641 1.2859534374388013
RC N4 K4 K1 16384 24576 20480 0.0392174 0.06295653315745008 0.00139992 1.6053214429679192
RC N4 K1 K4 16384 24576 24576 0.0755945 0.09843176417252461 0.00254844 1.302102192256376
RC N4 K2 K2 16384 24576 24576 0.0590279 0.08279715324634669 0.00288505 1.4026782800395523
RC N4 K4 K1 16384 24576 24576 0.0462618 0.07496498563671747 9.60781e-06 1.6204511202918492
RC N4 K1 K4 16384 24576 28672 0.0830535 0.11092442844531086 0.0030275 1.3355780123090641
RC N4 K2 K2 16384 24576 28672 0.0651496 0.09528981751913294 0.00211187 1.4626308913505677
RC N4 K4 K1 16384 24576 28672 0.0561346 0.08745764990950372 0.0045540599999999995 1.557998986534218
RC N4 K1 K4 16384 24576 32768 0.0892663 0.1234170927180971 0.00188783 1.382572064912482
RC N4 K2 K2 16384 24576 32768 0.0730742 0.10778248179191918 0.00256356 1.4749731340462047
RC N4 K4 K1 16384 24576 32768 0.0614055 0.09995031418228996 3.30757e-05 1.6277094752471677
RC N4 K1 K4 16384 28672 4096 0.0410766 0.04197382366980958 0.000398996 1.0218426955933448
RC N4 K2 K2 16384 28672 4096 0.0218276 0.023718970529484712 0.000291074 1.0866504118402716
RC N4 K4 K1 16384 28672 4096 0.009130240000000001 0.014696757736738352 5.84418e-06 1.6096792347997808
RC N4 K1 K4 16384 28672 8192 0.0503153 0.056532458261609575 0.000993097 1.1235639708321241
RC N4 K2 K2 16384 28672 8192 0.0310686 0.038293745514402 0.000884432 1.232554589341071
RC N4 K4 K1 16384 28672 8192 0.0179786 0.029158549969834573 9.25081e-06 1.6218476394065484
RC N4 K1 K4 16384 28672 12288 0.0592491 0.07115565442587875 0.00115723 1.2009575575979845
RC N4 K2 K2 16384 28672 12288 0.0426308 0.05286852049931929 0.000771965 1.2401484489927304
RC N4 K4 K1 16384 28672 12288 0.0268778 0.044072273210215056 9.53467e-06 1.6397277013079588
RC N4 K1 K4 16384 28672 16384 0.0685411 0.08568200823144415 0.0017778 1.2500821876428034
RC N4 K2 K2 16384 28672 16384 0.0484325 0.06744329548423657 0.00148045 1.3925214573733868
RC N4 K4 K1 16384 28672 16384 0.0357948 0.05830809993966915 3.5340200000000004e-05 1.6289544833235317
RC N4 K1 K4 16384 28672 20480 0.0775403 0.10025678321636143 0.00240897 1.2929635714120453
RC N4 K2 K2 16384 28672 20480 0.0576072 0.08201807046915385 0.00224431 1.4237468661756492
RC N4 K4 K1 16384 28672 20480 0.050329900000000004 0.07344778868369176 0.00277937 1.4593271332486604
RC N4 K1 K4 16384 28672 24576 0.0865763 0.11483155820127872 0.00221959 1.3263625056889556
RC N4 K2 K2 16384 28672 24576 0.0682113 0.09659284545407114 0.00368042 1.4160827524775388
RC N4 K4 K1 16384 28672 24576 0.053398299999999996 0.08745764990950372 3.41865e-05 1.6378358470120533
RC N4 K1 K4 16384 28672 28672 0.0947025 0.12940633318619602 0.00202622 1.366451077703292
RC N4 K2 K2 16384 28672 28672 0.0815448 0.11116762043898842 0.00459617 1.3632705020919595
RC N4 K4 K1 16384 28672 28672 0.0643515 0.10282330415716846 0.00502731 1.597838498825489
RC N4 K1 K4 16384 28672 32768 0.102744 0.1439811081711133 6.6576e-05 1.4013578230467305
RC N4 K2 K2 16384 28672 32768 0.0822222 0.12574239542390572 0.000126406 1.5292998171285337
RC N4 K4 K1 16384 28672 32768 0.0708961 0.11751106189390681 7.95642e-05 1.6575109476248595
RC N4 K1 K4 16384 32768 4096 0.046902 0.04794692374479118 5.9818e-05 1.0222788739241648
RC N4 K2 K2 16384 32768 4096 0.0243917 0.027104109176553953 0.000522044 1.1112021374711052
RC N4 K4 K1 16384 32768 4096 0.010541 0.016795008841986685 6.18466e-06 1.5933031820497756
RC N4 K1 K4 16384 32768 8192 0.0573002 0.06460380944183952 0.00106201 1.1274621980698063
RC N4 K2 K2 16384 32768 8192 0.0361142 0.043760994873602285 0.00106299 1.2117392846470996
RC N4 K4 K1 16384 32768 8192 0.0207588 0.03332277139409666 8.81444e-06 1.60523591894024
RC N4 K1 K4 16384 32768 12288 0.0682593 0.08126069513888784 0.00132177 1.1904706778254075
RC N4 K2 K2 16384 32768 12288 0.0487473 0.06041788057065061 0.00128995 1.2394097841449805
RC N4 K4 K1 16384 32768 12288 0.0310585 0.05036702652596006 1.33566e-05 1.6216825193090478
RC N4 K1 K4 16384 32768 16384 0.0783773 0.09791758083593616 0.00181141 1.2493104615231216
RC N4 K2 K2 16384 32768 16384 0.057221 0.07707476626769894 0.0026078 1.3469664330874842
RC N4 K4 K1 16384 32768 16384 0.0413241 0.06663654278819331 1.39352e-05 1.6125346417270625
RC N4 K1 K4 16384 32768 20480 0.0885561 0.1145744665329845 0.00292154 1.2938065986756926
RC N4 K2 K2 16384 32768 20480 0.0728791 0.09373165196474727 0.00558034 1.2861252672542234
RC N4 K4 K1 16384 32768 20480 0.053686700000000004 0.08393904420993344 0.00335119 1.5634979279771979
RC N4 K1 K4 16384 32768 24576 0.0978194 0.13123135223003282 0.000422209 1.341567748626886
RC N4 K2 K2 16384 32768 24576 0.0756257 0.11038853766179559 0.00180075 1.4596696316436817
RC N4 K4 K1 16384 32768 24576 0.061723 0.09995031418228996 2.35112e-05 1.6193366197736656
RC N4 K1 K4 16384 32768 28672 0.107735 0.14788823792708114 0.000605938 1.3727037446241346
RC N4 K2 K2 16384 32768 28672 0.0902878 0.12704542335884392 0.00358522 1.4071161702781982
RC N4 K4 K1 16384 32768 28672 0.0737683 0.11751106189390681 0.00509528 1.5929750569540957
RC N4 K1 K4 16384 32768 32768 0.11839 0.16454512362412949 0.00139358 1.3898566063360882
RC N4 K2 K2 16384 32768 32768 0.0979035 0.14370230905589226 0.00492131 1.4677954215721833
RC N4 K4 K1 16384 32768 32768 0.081891 0.13326408557638664 4.9967e-05 1.6273349400591839
RC N4 K1 K4 20480 4096 4096 0.00848774 0.007539726076520242 0.000158294 0.888307850678772
RC N4 K2 K2 20480 4096 4096 0.00491447 0.004274598800233174 0.000163439 0.8697985337652228
RC N4 K4 K1 20480 4096 4096 0.00161049 0.00263181388156042 2.2598000000000004e-06 1.6341696511995851
RC N4 K1 K4 20480 4096 8192 0.0103403 0.010122188975287424 6.72169e-05 0.9789067024445542
RC N4 K2 K2 20480 4096 8192 0.00688575 0.006857061699000357 0.000105351 0.995833670842008
RC N4 K4 K1 20480 4096 8192 0.0031871900000000003 0.005238487370003545 3.48858e-06 1.6436068668650268
RC N4 K1 K4 20480 4096 12288 0.0122833 0.012906406788020793 3.33191e-05 1.0507279630083766
RC N4 K2 K2 20480 4096 12288 0.00875516 0.009641279511733726 0.000154789 1.1012111157001958
RC N4 K4 K1 20480 4096 12288 0.004850920000000001 0.007853231055005318 3.93011e-06 1.6189158046319703
RC N4 K1 K4 20480 4096 16384 0.0136597 0.015327465755615027 0.000254296 1.1220938787539279
RC N4 K2 K2 20480 4096 16384 0.0107225 0.012304444376087383 0.000195077 1.1475350315772799
RC N4 K4 K1 20480 4096 16384 0.00641526 0.01046797474000709 4.397210000000001e-06 1.631730395963233
RC N4 K1 K4 20480 4096 20480 0.0158979 0.018232736516728108 8.12118e-05 1.1468644611381444
RC N4 K2 K2 20480 4096 20480 0.0121842 0.01496760924044104 0.00036822 1.2284441522989644
RC N4 K4 K1 20480 4096 20480 0.00801205 0.013082718425008863 4.72446e-06 1.6328802772085627
RC N4 K1 K4 20480 4096 24576 0.0177244 0.020895901381081765 0.000145021 1.1789342026292435
RC N4 K2 K2 20480 4096 24576 0.0144525 0.017630774104794696 5.53526e-05 1.2199117180276557
RC N4 K4 K1 20480 4096 24576 0.00959288 0.015697462110010635 5.9589100000000005e-06 1.6363659411991638
RC N4 K1 K4 20480 4096 28672 0.0196683 0.02355906624543542 6.28321e-05 1.1978191427543519
RC N4 K2 K2 20480 4096 28672 0.0158614 0.020293938969148353 0.000522335 1.2794544598300497
RC N4 K4 K1 20480 4096 28672 0.01115 0.018312205795012405 6.334379999999999e-06 1.6423502955168077
RC N4 K1 K4 20480 4096 32768 0.0212218 0.02622223110978908 0.000268948 1.235627096183598
RC N4 K2 K2 20480 4096 32768 0.0178783 0.02295710383350201 0.000123118 1.2840764409089236
RC N4 K4 K1 20480 4096 32768 0.012671799999999999 0.020926949480014178 5.7207999999999995e-06 1.651458315315439
RC N4 K1 K4 20480 8192 4096 0.0155083 0.015046452153040485 0.00010084 0.9702193117904919
RC N4 K2 K2 20480 8192 4096 0.00838909 0.00852619760046635 8.36071e-05 1.0163435605609608
RC N4 K4 K1 20480 8192 4096 0.00324131 0.005238487370003545 3.811e-06 1.6161636406278774
RC N4 K1 K4 20480 8192 8192 0.019298 0.02021137795057485 0.00020798 1.0473301870958054
RC N4 K2 K2 20480 8192 8192 0.0123385 0.013691123398000715 0.00011067 1.1096262428983032
RC N4 K4 K1 20480 8192 8192 0.00638663 0.010419553560655206 4.42309e-06 1.6314634730139692
RC N4 K1 K4 20480 8192 12288 0.0228568 0.025779813576041588 0.000381458 1.1278837622082527
RC N4 K2 K2 20480 8192 12288 0.0156397 0.019017453126708026 0.000339371 1.2159730126989665
RC N4 K4 K1 20480 8192 12288 0.00954467 0.015624830340982809 5.0733e-06 1.6370215356825129
RC N4 K1 K4 20480 8192 16384 0.0266989 0.030621931511230056 0.000428043 1.1469360726932591
RC N4 K2 K2 20480 8192 16384 0.0197202 0.024263080889828866 0.000431459 1.2303668771021017
RC N4 K4 K1 20480 8192 16384 0.0126744 0.02083010712131041 5.18501e-06 1.6434787541272493
RC N4 K1 K4 20480 8192 20480 0.0300682 0.03643247303345622 0.000667726 1.211661257855682
RC N4 K2 K2 20480 8192 20480 0.0234048 0.029508708652949706 0.000572825 1.2607973002524997
RC N4 K4 K1 20480 8192 20480 0.0158213 0.026035383901638013 7.07018e-06 1.6455906848133852
RC N4 K1 K4 20480 8192 24576 0.033296 0.04175880276216353 0.000710589 1.254168751866997
RC N4 K2 K2 20480 8192 24576 0.0269381 0.03475433641607055 0.000515539 1.2901554458581173
RC N4 K4 K1 20480 8192 24576 0.0189782 0.031240660681965616 6.77675e-06 1.646134021243617
RC N4 K1 K4 20480 8192 28672 0.0367254 0.047085132490870846 0.00114163 1.2820863078651519
RC N4 K2 K2 20480 8192 28672 0.02955 0.03999996417919139 0.00104378 1.353636689651147
RC N4 K4 K1 20480 8192 28672 0.022109999999999998 0.03644593746229322 8.565879999999999e-06 1.6483915631973418
RC N4 K1 K4 20480 8192 32768 0.0387548 0.05241146221957816 0.00154344 1.3523863423260645
RC N4 K2 K2 20480 8192 32768 0.0336702 0.04524559194231223 0.00122521 1.343787442376708
RC N4 K4 K1 20480 8192 32768 0.025186800000000002 0.041651214242620825 9.255269999999999e-06 1.6536921817229986
RC N4 K1 K4 20480 12288 4096 0.0229146 0.022553178229560725 0.000109209 0.9842274458013984
RC N4 K2 K2 20480 12288 4096 0.0123654 0.012737445417906286 0.000153959 1.0300876168911872
RC N4 K4 K1 20480 12288 4096 0.00486327 0.007853231055005318 4.763060000000001e-06 1.6148046592118714
RC N4 K1 K4 20480 12288 8192 0.0274284 0.030300566925862273 0.000492946 1.1047150736412723
RC N4 K2 K2 20480 12288 8192 0.017473 0.02052518509700107 0.000437381 1.1746800833858566
RC N4 K4 K1 20480 12288 8192 0.00958211 0.015624830340982809 9.93353e-06 1.6306252319147672
RC N4 K1 K4 20480 12288 12288 0.0326893 0.038411114467302956 0.000706068 1.1750363105757222
RC N4 K2 K2 20480 12288 12288 0.0228461 0.02839362674168233 0.000714144 1.2428216081380334
RC N4 K4 K1 20480 12288 12288 0.0147337 0.02354169316501595 0.00034360600000000004 1.5978127126937531
RC N4 K1 K4 20480 12288 16384 0.0376789 0.04591639726684508 0.00100795 1.2186236133975534
RC N4 K2 K2 20480 12288 16384 0.0282244 0.03622171740357036 0.000613763 1.283347649677951
RC N4 K4 K1 20480 12288 16384 0.019084599999999997 0.031385924220021275 7.89921e-06 1.6445680925993356
RC N4 K1 K4 20480 12288 20480 0.0431815 0.05422869972225195 0.0014121 1.255831773381007
RC N4 K2 K2 20480 12288 20480 0.0338932 0.04404980806545838 0.00105109 1.2996650674901862
RC N4 K4 K1 20480 12288 20480 0.023735600000000003 0.03923015527502659 9.22466e-06 1.6527981291826026
RC N4 K1 K4 20480 12288 24576 0.0497417 0.06213749234972645 0.00181413 1.2492032308852825
RC N4 K2 K2 20480 12288 24576 0.0361821 0.051877898727346404 0.00154566 1.4338001035690686
RC N4 K4 K1 20480 12288 24576 0.0285037 0.04707438633003191 1.06841e-05 1.6515184460274248
RC N4 K1 K4 20480 12288 28672 0.0529385 0.07004628497720095 0.00225963 1.3231633872739301
RC N4 K2 K2 20480 12288 28672 0.0441256 0.05970598938923442 0.00170987 1.3530918421332383
RC N4 K4 K1 20480 12288 28672 0.0331334 0.05491861738503723 1.1922e-05 1.657500207797486
RC N4 K1 K4 20480 12288 32768 0.057723 0.07795507760467543 0.00249455 1.3505028776168155
RC N4 K2 K2 20480 12288 32768 0.0481707 0.06753408005112244 0.00235351 1.4019742302088705
RC N4 K4 K1 20480 12288 32768 0.0377654 0.06276284844004254 2.68417e-05 1.6619140387773608
RC N4 K1 K4 20480 16384 4096 0.0293694 0.030059904306080965 0.000225154 1.0235110116679593
RC N4 K2 K2 20480 16384 4096 0.0156212 0.016948693235346222 0.000107252 1.0849802342551291
RC N4 K4 K1 20480 16384 4096 0.00655527 0.01046797474000709 1.8092400000000003e-05 1.5968792650809334
RC N4 K1 K4 20480 16384 8192 0.0365973 0.040389755901149696 0.000552151 1.1036266582821601
RC N4 K2 K2 20480 16384 8192 0.0236088 0.027359246796001428 6.49387e-05 1.1588580019315438
RC N4 K4 K1 20480 16384 8192 0.012841100000000001 0.02083010712131041 1.26637e-05 1.6221435174019678
RC N4 K1 K4 20480 16384 12288 0.0439262 0.051042415358564325 0.000934811 1.1620038919497777
RC N4 K2 K2 20480 16384 12288 0.0300146 0.037769800356656634 0.000863119 1.2583809331677462
RC N4 K4 K1 20480 16384 12288 0.0194585 0.031385924220021275 0.00038068600000000003 1.6129673006666123
RC N4 K1 K4 20480 16384 16384 0.0502581 0.06121086302246011 0.00147104 1.2179303042188245
RC N4 K2 K2 20480 16384 16384 0.0363179 0.04818035391731184 0.00142068 1.3266282994697336
RC N4 K4 K1 20480 16384 16384 0.0255242 0.041651214242620825 3.52175e-05 1.63183230983227
RC N4 K1 K4 20480 16384 20480 0.0575787 0.07202492641104769 0.00193636 1.2508953208573255
RC N4 K2 K2 20480 16384 20480 0.0420298 0.058590907477967046 0.00169991 1.3940325073630389
RC N4 K4 K1 20480 16384 20480 0.031734200000000004 0.05206176780327603 1.64593e-05 1.6405571214423564
RC N4 K1 K4 20480 16384 24576 0.0634523 0.08251618193728937 0.00204953 1.3004443012670834
RC N4 K2 K2 20480 16384 24576 0.0488539 0.06900146103862226 0.00248038 1.412404353360167
RC N4 K4 K1 20480 16384 24576 0.038082 0.06247232136393124 1.7100400000000003e-05 1.6404684986064608
RC N4 K1 K4 20480 16384 28672 0.0695874 0.09300743746353105 0.00305405 1.3365557193332565
RC N4 K2 K2 20480 16384 28672 0.0562625 0.07941201459927745 0.00300622 1.4114554916556756
RC N4 K4 K1 20480 16384 28672 0.044285200000000004 0.07288287492458644 3.1776199999999996e-05 1.6457614490752313
RC N4 K1 K4 20480 16384 32768 0.0750346 0.10349869298977273 0.00289327 1.3793462348006482
RC N4 K2 K2 20480 16384 32768 0.0626549 0.08982256815993266 0.00355026 1.433608036401505
RC N4 K4 K1 20480 16384 32768 0.050462200000000006 0.08329342848524164 3.14169e-05 1.650610327834332
RC N4 K1 K4 20480 20480 4096 0.0365857 0.037526279399807974 0.00025737 1.0257089354531408
RC N4 K2 K2 20480 20480 4096 0.0193207 0.02128099400116587 0.000358985 1.1014608166974214
RC N4 K4 K1 20480 20480 4096 0.00811425 0.013082718425008863 6.54248e-06 1.6123139446047217
RC N4 K1 K4 20480 20480 8192 0.0452236 0.05047894487643712 0.000761852 1.1162080169742594
RC N4 K2 K2 20480 20480 8192 0.027898 0.03419330849500178 0.000813325 1.2256544732597958
RC N4 K4 K1 20480 20480 8192 0.0159774 0.026035383901638013 6.275700000000001e-06 1.6295131812208503
RC N4 K1 K4 20480 20480 12288 0.0541519 0.0636737162498257 0.00136684 1.1758353123311591
RC N4 K2 K2 20480 20480 12288 0.0366855 0.04811439755866863 0.0011651 1.31153718931645
RC N4 K4 K1 20480 20480 12288 0.0238748 0.03923015527502659 1.25537e-05 1.6431616296273304
RC N4 K1 K4 20480 20480 16384 0.0615981 0.07650532877807514 0.00189269 1.2420079317069055
RC N4 K2 K2 20480 20480 16384 0.0437966 0.06143022188043692 0.00188366 1.402625360882738
RC N4 K4 K1 20480 20480 16384 0.0317679 0.05206176780327603 1.01641e-05 1.6388167868595667
RC N4 K1 K4 20480 20480 20480 0.0716629 0.08982115309984341 0.00255234 1.2533842908931039
RC N4 K2 K2 20480 20480 20480 0.0510425 0.0747460462022052 0.00165494 1.4643884253750346
RC N4 K4 K1 20480 20480 20480 0.0395395 0.0653775921250443 1.6489400000000002e-05 1.6534754391189648
RC N4 K1 K4 20480 20480 24576 0.0800864 0.10289487152485227 0.0030854 1.2847983118838189
RC N4 K2 K2 20480 20480 24576 0.0592028 0.08806187052397348 0.00194469 1.4874612437920753
RC N4 K4 K1 20480 20480 24576 0.0474516 0.07845131055005317 1.69968e-05 1.6532911545670361
RC N4 K1 K4 20480 20480 28672 0.0844737 0.11596858994986113 0.00200508 1.3728366337672095
RC N4 K2 K2 20480 20480 28672 0.0677041 0.10137769484574177 0.00345826 1.4973641898458405
RC N4 K4 K1 20480 20480 28672 0.0552101 0.09152502897506203 2.2332000000000002e-05 1.6577587973045154
RC N4 K1 K4 20480 20480 32768 0.0910258 0.12904230837487002 0.000356462 1.4176454189347418
RC N4 K2 K2 20480 20480 32768 0.0735653 0.11469351916751006 0.000742556 1.5590709093487018
RC N4 K4 K1 20480 20480 32768 0.06297180000000001 0.1045987474000709 3.6112199999999996e-05 1.6610410914102962
RC N4 K1 K4 20480 24576 4096 0.0435048 0.04499265449353497 0.000513402 1.034199777806931
RC N4 K2 K2 20480 24576 4096 0.0228633 0.025532592801399044 0.00045807 1.1167501105001922
RC N4 K4 K1 20480 24576 4096 0.00973501 0.015697462110010635 5.88264e-06 1.6124751910897508
RC N4 K1 K4 20480 24576 8192 0.0538434 0.06056813385172454 0.00112548 1.124894301840607
RC N4 K2 K2 20480 24576 8192 0.0319516 0.04102737019400214 0.000819911 1.2840474403160451
RC N4 K4 K1 20480 24576 8192 0.019162199999999997 0.031240660681965616 1.2527699999999999e-05 1.6303274510215748
RC N4 K1 K4 20480 24576 12288 0.0632934 0.07630501714108706 0.0011037 1.2055762076470384
RC N4 K2 K2 20480 24576 12288 0.0487374 0.057732677070402354 0.00157855 1.1845662072741334
RC N4 K4 K1 20480 24576 12288 0.0293669 0.04707438633003191 0.0006912660000000001 1.602974312236971
RC N4 K1 K4 20480 24576 16384 0.07237 0.09179979453369017 0.000857301 1.2684785758420638
RC N4 K2 K2 20480 24576 16384 0.053356 0.0737116662565243 0.00246639 1.3815066020039788
RC N4 K4 K1 20480 24576 16384 0.0381378 0.06247232136393124 1.60217e-05 1.6380683039905615
RC N4 K1 K4 20480 24576 20480 0.0833917 0.10761737978863914 0.00282445 1.2905046879802085
RC N4 K2 K2 20480 24576 20480 0.0627436 0.08969065544264623 0.00331711 1.429478949927104
RC N4 K4 K1 20480 24576 20480 0.0474582 0.07845131055005317 2.10205e-05 1.6530612317798223
RC N4 K1 K4 20480 24576 24576 0.0913697 0.12327356111241519 0.00151566 1.3491733157974164
RC N4 K2 K2 20480 24576 24576 0.0697655 0.10566964462876818 0.00138035 1.5146403971700653
RC N4 K4 K1 20480 24576 24576 0.056972 0.09370398204589685 4.17477e-05 1.64473745078103
RC N4 K1 K4 20480 24576 28672 0.100669 0.13892974243619124 0.00171544 1.3800647909107198
RC N4 K2 K2 20480 24576 28672 0.109361 0.12164863381489012 0.000681741 1.1123584624764782
RC N4 K4 K1 20480 24576 28672 0.0667164 0.10931981238687966 0.0024828000000000003 1.6385748089956842
RC N4 K1 K4 20480 24576 32768 0.110353 0.1545859237599673 0.00241579 1.4008311850150634
RC N4 K2 K2 20480 24576 32768 0.0878546 0.13762762300101208 0.00107596 1.5665386103973165
RC N4 K4 K1 20480 24576 32768 0.0756052 0.12493564272786246 7.546e-05 1.6524742045237957
RC N4 K1 K4 20480 28672 4096 0.0510219 0.052459029587261986 0.00060263 1.028166916309702
RC N4 K2 K2 20480 28672 4096 0.026373 0.029784191601632218 0.000580157 1.1293440868172835
RC N4 K4 K1 20480 28672 4096 0.0113697 0.018312205795012405 7.29722e-06 1.6106146859646608
RC N4 K1 K4 20480 28672 8192 0.0620837 0.07065732282701198 0.000963422 1.1380978071057617
RC N4 K2 K2 20480 28672 8192 0.0389363 0.0478614318930025 0.00103447 1.2292239348115384
RC N4 K4 K1 20480 28672 8192 0.0223717 0.03644593746229322 8.304779999999999e-06 1.6291089842208335
RC N4 K1 K4 20480 28672 12288 0.0735893 0.08893631803234844 0.000812326 1.2085495857733182
RC N4 K2 K2 20480 28672 12288 0.0574711 0.06735095658213608 0.00135582 1.171909996191757
RC N4 K4 K1 20480 28672 12288 0.034259300000000006 0.05491861738503723 0.000749282 1.6030280065569704
RC N4 K1 K4 20480 28672 16384 0.0852408 0.10709426028930519 0.00184628 1.2563732425001313
RC N4 K2 K2 20480 28672 16384 0.0613336 0.08599311063261168 0.00304762 1.4020554905078404
RC N4 K4 K1 20480 28672 16384 0.0445237 0.07288287492458644 1.87459e-05 1.6369456025574343
RC N4 K1 K4 20480 28672 20480 0.0949801 0.12541360647743488 0.00195677 1.3204198192825116
RC N4 K2 K2 20480 28672 20480 0.0714587 0.10463526468308729 0.00280704 1.4642760739152445
RC N4 K4 K1 20480 28672 20480 0.055385399999999994 0.09152502897506203 2.02875e-05 1.6525118347987382
RC N4 K1 K4 20480 28672 24576 0.105981 0.1436522506999781 0.000504956 1.3554528707973892
RC N4 K2 K2 20480 28672 24576 0.0804519 0.12327741873356288 0.000257347 1.5323120862722057
RC N4 K4 K1 20480 28672 24576 0.0664782 0.10931981238687966 2.12409e-05 1.6444460347434144
RC N4 K1 K4 20480 28672 28672 0.117242 0.16189089492252137 0.000519697 1.3808267934914227
RC N4 K2 K2 20480 28672 28672 0.127264 0.1419195727840385 0.00062972 1.115158825622631
RC N4 K4 K1 20480 28672 28672 0.07733469999999999 0.12813144056508685 2.5531499999999998e-05 1.6568427958611964
RC N4 K1 K4 20480 28672 32768 0.128516 0.1801295391450646 0.00156013 1.4016117770944054
RC N4 K2 K2 20480 28672 32768 0.10309 0.16056172683451408 0.00251737 1.5574908025464553
RC N4 K4 K1 20480 28672 32768 0.08823600000000001 0.14643464636009926 5.38709e-05 1.6595793821127345
RC N4 K1 K4 20480 32768 4096 0.0583383 0.05992540468098899 3.48279e-05 1.0272051924891363
RC N4 K2 K2 20480 32768 4096 0.0304634 0.03403579040186539 0.000674124 1.11726827609083
RC N4 K4 K1 20480 32768 4096 0.012972200000000001 0.020926949480014178 8.76495e-06 1.6132151431533723
RC N4 K1 K4 20480 32768 8192 0.0714034 0.0807465118022994 0.00107898 1.1308496766582459
RC N4 K2 K2 20480 32768 8192 0.0419778 0.05469549359200286 0.00107424 1.3029623656314255
RC N4 K4 K1 20480 32768 8192 0.0255549 0.041651214242620825 1.40605e-05 1.6298719322956
RC N4 K1 K4 20480 32768 12288 0.0842566 0.10156761892360981 0.00141037 1.2054559396368927
RC N4 K2 K2 20480 32768 12288 0.0616759 0.0769692360938698 0.00447347 1.2479629173448592
RC N4 K4 K1 20480 32768 12288 0.0388712 0.06276284844004254 0.000996953 1.6146362458592103
RC N4 K1 K4 20480 32768 16384 0.0960174 0.12238872604492021 0.000979264 1.2746515323776753
RC N4 K2 K2 20480 32768 16384 0.0672797 0.09633770783462367 0.00106842 1.4318985939982443
RC N4 K4 K1 20480 32768 16384 0.0508431 0.08329342848524164 2.2936000000000002e-05 1.6382444910959724
RC N4 K1 K4 20480 32768 20480 0.108448 0.14320983316623062 0.00134198 1.3205391816006806
RC N4 K2 K2 20480 32768 20480 0.0796562 0.11715881495593408 0.000971003 1.4708059756294436
RC N4 K4 K1 20480 32768 20480 0.063338 0.1045987474000709 2.39844e-05 1.6514374846075166
RC N4 K1 K4 20480 32768 24576 0.120949 0.16403094028754103 0.000691772 1.356199226843885
RC N4 K2 K2 20480 32768 24576 0.0920447 0.1379799220772445 0.000271892 1.4990534172770893
RC N4 K4 K1 20480 32768 24576 0.0760201 0.12493564272786246 5.57067e-05 1.6434553851923699
RC N4 K1 K4 20480 32768 28672 0.13373 0.18485204740885147 0.00116809 1.3822780782834927
RC N4 K2 K2 20480 32768 28672 0.142158 0.15880102919855493 0.00659974 1.1170741653551326
RC N4 K4 K1 20480 32768 28672 0.0884369 0.14643464636009926 8.41775e-05 1.655809355145864
RC N4 K1 K4 20480 32768 32768 0.145736 0.20567315453016188 0.000639699 1.4112721258313792
RC N4 K2 K2 20480 32768 32768 0.116762 0.17962213631986534 0.000428915 1.5383612504056572
RC N4 K4 K1 20480 32768 32768 0.10081999999999999 0.1665778569704833 9.31528e-05 1.6522302813973746
RC N4 K1 K4 24576 4096 4096 0.0098929 0.009041071291824288 5.76252e-05 0.9138949440330225
RC N4 K2 K2 24576 4096 4096 0.00584147 0.005124918560279809 0.000141578 0.8773337122812938
RC N4 K4 K1 24576 4096 4096 0.0020074299999999997 0.0031563766578725037 3.32209e-06 1.5723470596098017
RC N4 K1 K4 24576 4096 8192 0.0122912 0.012140026770344908 0.000290891 0.9877006940205112
RC N4 K2 K2 24576 4096 8192 0.00796103 0.008223874038800427 5.35924e-05 1.0330163356752113
RC N4 K4 K1 24576 4096 8192 0.00398145 0.006271472529510418 3.38748e-06 1.5751729971518964
RC N4 K1 K4 24576 4096 12288 0.0147498 0.01548108814562495 0.000191003 1.0495795295953132
RC N4 K2 K2 24576 4096 12288 0.0106822 0.01156493541408047 6.79746e-05 1.0826361062403316
RC N4 K4 K1 24576 4096 12288 0.00605912 0.009402708794265628 3.82686e-06 1.5518274591468113
RC N4 K1 K4 24576 4096 16384 0.0170296 0.01838635890673803 0.000367143 1.0796706268343375
RC N4 K2 K2 24576 4096 16384 0.0130621 0.01476073325130486 4.73018e-05 1.1300428913654665
RC N4 K4 K1 24576 4096 16384 0.008015280000000001 0.012533945059020836 4.677030000000001e-06 1.5637563577343316
RC N4 K1 K4 24576 4096 20480 0.0190422 0.021872683820073728 0.000456539 1.1486426893990047
RC N4 K2 K2 24576 4096 20480 0.0148502 0.017956531088529248 0.000236291 1.2091777274736535
RC N4 K4 K1 24576 4096 20480 0.0099831 0.015665181323776044 4.9195e-06 1.5691700297278446
RC N4 K1 K4 24576 4096 24576 0.0216695 0.024632691043131153 0.000308775 1.136744781519239
RC N4 K2 K2 24576 4096 24576 0.0174102 0.021152328925753635 0.000122835 1.214938882135394
RC N4 K4 K1 24576 4096 24576 0.011959899999999999 0.018796417588531254 5.67621e-06 1.571619962418687
RC N4 K1 K4 24576 4096 28672 0.0230499 0.027755857111327716 0.000488967 1.2041638840657753
RC N4 K2 K2 24576 4096 28672 0.0197333 0.024348126762978026 0.000236797 1.233859859373649
RC N4 K4 K1 24576 4096 28672 0.0139163 0.02192765385328646 5.83181e-06 1.5756813127976876
RC N4 K1 K4 24576 4096 32768 0.0255116 0.030879023179524276 0.000493589 1.2103914760157841
RC N4 K2 K2 24576 4096 32768 0.0218034 0.027543924600202413 0.000506109 1.2632857536073463
RC N4 K4 K1 24576 4096 32768 0.0158341 0.02505889011804167 7.17422e-06 1.582590113618183
RC N4 K1 K4 24576 8192 4096 0.0185222 0.01804914258364858 0.000164255 0.974459976873621
RC N4 K2 K2 24576 8192 4096 0.0103954 0.010226837120559617 9.98778e-05 0.9837848587413295
RC N4 K4 K1 24576 8192 4096 0.00404711 0.006271472529510418 3.47039e-06 1.5496175121285112
RC N4 K1 K4 24576 8192 8192 0.0233283 0.024247053540689817 0.000268297 1.0393836473592082
RC N4 K2 K2 24576 8192 8192 0.0142178 0.016424748077600856 0.000537077 1.1552243017626396
RC N4 K4 K1 24576 8192 8192 0.0079773 0.012501664272786246 5.51482e-06 1.5671548359452756
RC N4 K1 K4 24576 8192 12288 0.0277941 0.030929176291249902 0.000385284 1.1127964672808224
RC N4 K2 K2 24576 8192 12288 0.0197222 0.022816343752049634 8.52474e-05 1.1568863388490958
RC N4 K4 K1 24576 8192 12288 0.0119294 0.018747996409179367 6.08667e-06 1.5715791581453693
RC N4 K1 K4 24576 8192 16384 0.0310255 0.03673971781347606 0.000983499 1.1841781055414438
RC N4 K2 K2 24576 8192 16384 0.0235016 0.02911109706779464 0.000745233 1.2386857519400654
RC N4 K4 K1 24576 8192 16384 0.0158378 0.02499432854557249 8.12554e-06 1.578143968579758
RC N4 K1 K4 24576 8192 20480 0.0358734 0.043712367640147465 0.000980731 1.2185175545152527
RC N4 K2 K2 24576 8192 20480 0.0279563 0.035405850383539654 0.000829977 1.2664712563371996
RC N4 K4 K1 24576 8192 20480 0.0197734 0.031240660681965616 8.095329999999999e-06 1.5799336827235384
RC N4 K1 K4 24576 8192 24576 0.0395244 0.04923238208626231 0.00127146 1.245619973643175
RC N4 K2 K2 24576 8192 24576 0.032982 0.04170060369928466 0.00097485 1.2643442998994805
RC N4 K4 K1 24576 8192 24576 0.0237191 0.03748699281835874 9.44669e-06 1.5804559539931422
RC N4 K1 K4 24576 8192 28672 0.0445103 0.055478714222655434 0.00175986 1.2464241809795806
RC N4 K2 K2 24576 8192 28672 0.0369441 0.04799535701502967 0.00145127 1.299134557751567
RC N4 K4 K1 24576 8192 28672 0.0276257 0.043733324954751865 1.56876e-05 1.5830666717857598
RC N4 K1 K4 24576 8192 32768 0.0468975 0.06172504635904856 0.00175214 1.3161692277637094
RC N4 K2 K2 24576 8192 32768 0.0404929 0.054290110330774674 0.00182478 1.3407315932120119
RC N4 K4 K1 24576 8192 32768 0.0314763 0.049979657091144984 1.2186e-05 1.5878504491044052
RC N4 K1 K4 24576 12288 4096 0.0267975 0.02705721387547287 0.000255679 1.0096917203273765
RC N4 K2 K2 24576 12288 4096 0.0143324 0.015280334501487544 0.000276475 1.0661392719633518
RC N4 K4 K1 24576 12288 4096 0.00589897 0.009402708794265628 7.3065400000000005e-06 1.59395772385105
RC N4 K1 K4 24576 12288 8192 0.0332422 0.03635408031103472 0.000565523 1.0936123454835938
RC N4 K2 K2 24576 12288 8192 0.0214222 0.024625622116401284 7.31552e-05 1.1495374945804486
RC N4 K4 K1 24576 12288 8192 0.0115987 0.018747996409179367 5.82559e-06 1.6163877338994341
RC N4 K1 K4 24576 12288 12288 0.0394913 0.04608673736076355 0.00102306 1.1670098821959152
RC N4 K2 K2 24576 12288 12288 0.0276463 0.0340677520900188 0.000639962 1.232271663478252
RC N4 K4 K1 24576 12288 12288 0.0188515 0.02819012638279688 0.00133193 1.4953784252073776
RC N4 K1 K4 24576 12288 16384 0.0444775 0.0550930767202141 0.00104611 1.2386729631884459
RC N4 K2 K2 24576 12288 16384 0.0336332 0.04346146088428443 0.00124039 1.2922190241869471
RC N4 K4 K1 24576 12288 16384 0.023042200000000002 0.03758383517706251 1.9412e-05 1.631087100062603
RC N4 K1 K4 24576 12288 20480 0.0530915 0.06506783966670235 0.00202549 1.2255792295697494
RC N4 K2 K2 24576 12288 20480 0.0405123 0.05285516967855006 0.00153682 1.3046696849734538
RC N4 K4 K1 24576 12288 20480 0.0318628 0.04697754397132814 0.0017108000000000002 1.474369608801742
RC N4 K1 K4 24576 12288 24576 0.0593221 0.07383207312939347 0.00251322 1.2445964173451962
RC N4 K2 K2 24576 12288 24576 0.0452647 0.06224887847281568 0.00216856 1.3752190663544812
RC N4 K4 K1 24576 12288 24576 0.0344039 0.056371252765593766 1.1637899999999999e-05 1.638513446603256
RC N4 K1 K4 24576 12288 28672 0.0626114 0.08320157133398315 0.00239673 1.3288565873624156
RC N4 K2 K2 24576 12288 28672 0.0497747 0.07164258726708131 0.00213803 1.4393373996645145
RC N4 K4 K1 24576 12288 28672 0.0443609 0.06576496155985939 0.00507375 1.4824983613916622
RC N4 K1 K4 24576 12288 32768 0.0686558 0.09257106953857283 0.00296194 1.348335749325954
RC N4 K2 K2 24576 12288 32768 0.0561984 0.08103629606134694 0.00285955 1.441968028651117
RC N4 K4 K1 24576 12288 32768 0.0456301 0.07515867035412502 2.54147e-05 1.6471292053737558
RC N4 K1 K4 24576 16384 4096 0.0350851 0.03606528516729716 0.000235682 1.0279373627921014
RC N4 K2 K2 24576 16384 4096 0.0189717 0.020333831882415464 0.000298143 1.0717980930762907
RC N4 K4 K1 24576 16384 4096 0.00793118 0.012533945059020836 1.2451999999999999e-05 1.5803379899360293
RC N4 K1 K4 24576 16384 8192 0.0435145 0.04846110708137963 0.000584514 1.113677212914767
RC N4 K2 K2 24576 16384 8192 0.0276344 0.03282649615520171 0.000600794 1.1878852500941475
RC N4 K4 K1 24576 16384 8192 0.0156455 0.02499432854557249 3.56889e-05 1.5975410530550311
RC N4 K1 K4 24576 16384 12288 0.0520139 0.06124429843027719 0.00151434 1.1774602256373237
RC N4 K2 K2 24576 16384 12288 0.036067 0.04531916042798796 0.00118208 1.2565270310252574
RC N4 K4 K1 24576 16384 12288 0.024942799999999998 0.03758383517706251 0.00150708 1.5068009676965906
RC N4 K1 K4 24576 16384 16384 0.0595074 0.07344643562695213 0.00159634 1.2342403739190777
RC N4 K2 K2 24576 16384 16384 0.0441566 0.0578118247007742 0.00160911 1.309245383493616
RC N4 K4 K1 24576 16384 16384 0.031074400000000002 0.049979657091144984 2.18069e-05 1.608386874441501
RC N4 K1 K4 24576 16384 20480 0.0690907 0.08642331169325722 0.00266321 1.2508675073961795
RC N4 K2 K2 24576 16384 20480 0.0501934 0.07030448897356045 0.00186418 1.400671980251596
RC N4 K4 K1 24576 16384 20480 0.0409249 0.06247232136393124 0.00184844 1.5265112770936822
RC N4 K1 K4 24576 16384 24576 0.077604 0.09843176417252461 0.00326337 1.268385188553742
RC N4 K2 K2 24576 16384 24576 0.0600671 0.08279715324634669 0.0031906 1.3784110311026618
RC N4 K4 K1 24576 16384 24576 0.046432299999999996 0.07496498563671747 4.69888e-05 1.6145008030340404
RC N4 K1 K4 24576 16384 28672 0.0827861 0.11092442844531086 0.00300093 1.3398919437600136
RC N4 K2 K2 24576 16384 28672 0.066009 0.09528981751913294 0.00282653 1.4435882609815776
RC N4 K4 K1 24576 16384 28672 0.054964799999999994 0.08745764990950372 0.0031844 1.5911574300189162
RC N4 K1 K4 24576 16384 32768 0.088788 0.1234170927180971 0.00218474 1.3900199657397068
RC N4 K2 K2 24576 16384 32768 0.071491 0.10778248179191918 0.000995481 1.5076370702874373
RC N4 K4 K1 24576 16384 32768 0.061516 0.09995031418228996 2.56827e-05 1.624785652225274
RC N4 K1 K4 24576 20480 4096 0.0438767 0.04502493527976956 0.000429991 1.0261695906886699
RC N4 K2 K2 24576 20480 4096 0.02271 0.025532592801399044 0.00048912 1.1242885425538989
RC N4 K4 K1 24576 20480 4096 0.00973184 0.015665181323776044 6.58729e-06 1.609683402499018
RC N4 K1 K4 24576 20480 8192 0.0528038 0.06056813385172454 0.00108644 1.1470411949845378
RC N4 K2 K2 24576 20480 8192 0.0339501 0.04102737019400214 0.000775091 1.2084609528102168
RC N4 K4 K1 24576 20480 8192 0.0191683 0.031240660681965616 5.6997799999999995e-06 1.6298086258022682
RC N4 K1 K4 24576 20480 12288 0.0633306 0.07640185949979084 0.000999524 1.2063972155607374
RC N4 K2 K2 24576 20480 12288 0.0431375 0.057732677070402354 0.00174158 1.3383408187864931
RC N4 K4 K1 24576 20480 12288 0.0287904 0.04697754397132814 1.13177e-05 1.6317086241013719
RC N4 K1 K4 24576 20480 16384 0.0726027 0.09179979453369017 0.00146974 1.2644129561805575
RC N4 K2 K2 24576 20480 16384 0.0508976 0.0737116662565243 0.00109633 1.4482346172810563
RC N4 K4 K1 24576 20480 16384 0.0381045 0.06247232136393124 1.74327e-05 1.6394998324064411
RC N4 K1 K4 24576 20480 20480 0.0847413 0.10777878371981209 0.00267028 1.271856623863595
RC N4 K2 K2 24576 20480 20480 0.0626947 0.08969065544264623 0.00310736 1.4305939009620625
RC N4 K4 K1 24576 20480 20480 0.0474618 0.07828990661888022 2.02681e-05 1.649535133915701
RC N4 K1 K4 24576 20480 24576 0.0940715 0.12303145521565577 0.00221933 1.3078504670984918
RC N4 K2 K2 24576 20480 24576 0.0707678 0.10566964462876818 0.00261226 1.4931882102985845
RC N4 K4 K1 24576 20480 24576 0.0569029 0.09394608794265627 1.67708e-05 1.650989456471573
RC N4 K1 K4 24576 20480 28672 0.100572 0.13864728555663858 0.00170541 1.3785873360044405
RC N4 K2 K2 24576 20480 28672 0.0782444 0.12164863381489012 0.000210874 1.5547263933890492
RC N4 K4 K1 24576 20480 28672 0.06624469999999999 0.10960226926643231 4.48629e-05 1.6545062362186307
RC N4 K1 K4 24576 20480 32768 0.109873 0.1542631158976214 0.00161563 1.4040129594861468
RC N4 K2 K2 24576 20480 32768 0.0879088 0.13762762300101208 0.00122304 1.5655727640578883
RC N4 K4 K1 24576 20480 32768 0.0756002 0.12525845059020838 8.50028e-05 1.656853428829664
RC N4 K1 K4 24576 24576 4096 0.0520791 0.05398458539224198 0.000701471 1.0365882934275357
RC N4 K2 K2 24576 24576 4096 0.0274098 0.030634511361678853 0.00058708 1.1176481171580548
RC N4 K4 K1 24576 24576 4096 0.0117556 0.018796417588531254 8.80593e-06 1.5989330692207335
RC N4 K1 K4 24576 24576 8192 0.0648112 0.07267516062206947 0.00115858 1.1213364452759627
RC N4 K2 K2 24576 24576 8192 0.0402265 0.04922824423280257 0.00109674 1.223776471549913
RC N4 K4 K1 24576 24576 8192 0.0231496 0.03748699281835874 1.44738e-05 1.6193365249662517
RC N4 K1 K4 24576 24576 12288 0.0760348 0.0915594205693045 0.00131403 1.2041778313259783
RC N4 K2 K2 24576 24576 12288 0.0577529 0.06927461248448283 0.00260945 1.1995001547018906
RC N4 K4 K1 24576 24576 12288 0.0352425 0.056371252765593766 0.0012707 1.5995248000452227
RC N4 K1 K4 24576 24576 16384 0.0875755 0.1101531534404282 0.00211384 1.2578078736681857
RC N4 K2 K2 24576 24576 16384 0.0623084 0.08844939950782915 0.00261601 1.4195421405112176
RC N4 K4 K1 24576 24576 16384 0.0460467 0.07496498563671747 1.58546e-05 1.62802080576279
RC N4 K1 K4 24576 24576 20480 0.0976543 0.129134255746367 0.000745086 1.3223611837509153
RC N4 K2 K2 24576 24576 20480 0.0764684 0.10762418653117549 0.00358954 1.4074334827350314
RC N4 K4 K1 24576 24576 20480 0.0614051 0.09394608794265627 0.00320229 1.5299394992053799
RC N4 K1 K4 24576 24576 24576 0.111204 0.14763114625878693 0.00367255 1.3275704674183206
RC N4 K2 K2 24576 24576 24576 0.0833757 0.1267989735545218 0.000857111 1.5208145005621758
RC N4 K4 K1 24576 24576 24576 0.06877599999999999 0.11244297845507621 2.83342e-05 1.6349159365923611
RC N4 K1 K4 24576 24576 28672 0.121482 0.16637014266796632 0.00126316 1.3695044752964745
RC N4 K2 K2 24576 24576 28672 0.13499 0.14597376057786815 0.000586796 1.0813672166669246
RC N4 K4 K1 24576 24576 28672 0.0840484 0.1311819748642556 0.00886144 1.5607908641241903
RC N4 K1 K4 24576 24576 32768 0.131611 0.18510913907714568 0.000763213 1.4064868367928645
RC N4 K2 K2 24576 24576 32768 0.10575 0.16514854760121447 0.000826747 1.561688393392099
RC N4 K4 K1 24576 24576 32768 0.0913551 0.14992097127343496 3.6983599999999996e-05 1.6410793844397846
RC N4 K1 K4 24576 28672 4096 0.0614344 0.06294423550471437 6.01254e-05 1.0245763856196914
RC N4 K2 K2 24576 28672 4096 0.0321802 0.03573642992195866 0.000669476 1.1105098763201802
RC N4 K4 K1 24576 28672 4096 0.0137966 0.02192765385328646 7.92086e-06 1.5893520036303481
RC N4 K1 K4 24576 28672 8192 0.0741008 0.08478218739241436 0.00144224 1.1441467216604189
RC N4 K2 K2 24576 28672 8192 0.0464145 0.057429118271603 0.00165233 1.23730985514447
RC N4 K4 K1 24576 28672 8192 0.0271665 0.043733324954751865 1.0373e-05 1.60982551873638
RC N4 K1 K4 24576 28672 12288 0.0880845 0.10671698163881813 0.000851983 1.2115296293765434
RC N4 K2 K2 24576 28672 12288 0.0628554 0.0808165478985633 0.00318503 1.285753457913931
RC N4 K4 K1 24576 28672 12288 0.042887999999999996 0.06576496155985939 0.0032225500000000002 1.533411713296479
RC N4 K1 K4 24576 28672 16384 0.102286 0.12850651234716623 0.00280867 1.2563450750558847
RC N4 K2 K2 24576 28672 16384 0.0715427 0.10318713275913402 0.00170338 1.442315327198079
RC N4 K4 K1 24576 28672 16384 0.0540251 0.08745764990950372 2.0755900000000002e-05 1.6188336515712831
RC N4 K1 K4 24576 28672 20480 0.114618 0.15048972777292186 0.00144595 1.3129676645284498
RC N4 K2 K2 24576 28672 20480 0.0935206 0.12555771761970472 0.00191296 1.342567494431224
RC N4 K4 K1 24576 28672 20480 0.07881619999999999 0.10960226926643231 0.00589689 1.3906058559843322
RC N4 K1 K4 24576 28672 24576 0.128392 0.1722308373019181 0.000325509 1.341445240372594
RC N4 K2 K2 24576 28672 24576 0.0977624 0.14792830248027547 0.00146883 1.5131410693710001
RC N4 K4 K1 24576 28672 24576 0.0806688 0.1311819748642556 5.7637300000000005e-05 1.626179822487202
RC N4 K1 K4 24576 28672 28672 0.141061 0.19409299977929403 0.000940093 1.3759508282182464
RC N4 K2 K2 24576 28672 28672 0.157586 0.1702988873408462 0.000444407 1.0806726951686456
RC N4 K4 K1 24576 28672 28672 0.0988996 0.15343957697300525 0.0105429 1.5514681249773028
RC N4 K1 K4 24576 28672 32768 0.154065 0.21595516225666997 0.000922691 1.4017146156276243
RC N4 K2 K2 24576 28672 32768 0.124178 0.19266947220141692 0.00140993 1.5515588284673365
RC N4 K4 K1 24576 28672 32768 0.107155 0.1753582308262917 0.00011811 1.6364913520254931
RC N4 K1 K4 24576 32768 4096 0.0696105 0.07190388561718677 0.000884944 1.0329459724780998
RC N4 K2 K2 24576 32768 4096 0.035286 0.04083834848223847 0.000759236 1.1573527314583254
RC N4 K4 K1 24576 32768 4096 0.015590099999999999 0.02505889011804167 7.93847e-06 1.6073591649855787
RC N4 K1 K4 24576 32768 8192 0.0847373 0.09688921416275928 0.00184754 1.1434069077343658
RC N4 K2 K2 24576 32768 8192 0.0521972 0.06562999231040342 0.00196556 1.2573469900761616
RC N4 K4 K1 24576 32768 8192 0.0307385 0.049979657091144984 1.68775e-05 1.6259627857945242
RC N4 K1 K4 24576 32768 12288 0.10053 0.12187454270833176 0.00195721 1.2123201303922388
RC N4 K2 K2 24576 32768 12288 0.0783676 0.09235848331264376 0.00381152 1.1785289241043972
RC N4 K4 K1 24576 32768 12288 0.048861600000000005 0.07515867035412502 0.00306563 1.5381950315610828
RC N4 K1 K4 24576 32768 16384 0.114293 0.14685987125390426 0.00131953 1.284941958421813
RC N4 K2 K2 24576 32768 16384 0.0802854 0.1156006494015484 0.000475176 1.4398713763841047
RC N4 K4 K1 24576 32768 16384 0.0611314 0.09995031418228996 1.8138100000000002e-05 1.6350077731295203
RC N4 K1 K4 24576 32768 20480 0.129556 0.17184519979947677 0.00118907 1.326416374382327
RC N4 K2 K2 24576 32768 20480 0.10633 0.1405859779471209 0.00360334 1.322166631685516
RC N4 K4 K1 24576 32768 20480 0.08790099999999999 0.12525845059020838 0.0079211 1.4249946029079121
RC N4 K1 K4 24576 32768 24576 0.145583 0.19683052834504924 6.5699e-05 1.3520158833452345
RC N4 K2 K2 24576 32768 24576 0.11104 0.1655713064926934 0.00148149 1.4910960599125846
RC N4 K4 K1 24576 32768 24576 0.0913729 0.14992097127343496 4.13367e-05 1.6407596921344834
RC N4 K1 K4 24576 32768 28672 0.159604 0.22181585689062175 0.00132762 1.3897888329278825
RC N4 K2 K2 24576 32768 28672 0.179297 0.1905566350382659 0.000656954 1.0627987921619764
RC N4 K4 K1 24576 32768 28672 0.111928 0.1753582308262917 0.011150499999999999 1.5667056574431037
RC N4 K1 K4 24576 32768 32768 0.174446 0.24680118543619423 0.00128054 1.4147712497632174
RC N4 K2 K2 24576 32768 32768 0.140216 0.21554196358383837 4.13005e-05 1.5372137529514347
RC N4 K4 K1 24576 32768 32768 0.12129999999999999 0.19989162836457994 7.2593e-05 1.6479111983889525
RC N4 K1 K4 28672 4096 4096 0.0110611 0.010542416507128336 9.66474e-05 0.9531074221486413
RC N4 K2 K2 28672 4096 4096 0.00653976 0.005975238320326443 0.00011383 0.9136785325954535
RC N4 K4 K1 28672 4096 4096 0.00240828 0.003680939434184588 3.22773e-06 1.5284516062021807
RC N4 K1 K4 28672 4096 8192 0.0142691 0.014157864565402392 0.000102793 0.9922044533574221
RC N4 K2 K2 28672 4096 8192 0.00945769 0.0095906863786005 4.35518e-05 1.0140622476101986
RC N4 K4 K1 28672 4096 8192 0.004775140000000001 0.0073044576890172914 3.77776e-06 1.5296845095677385
RC N4 K1 K4 28672 4096 12288 0.0170479 0.01805576950322911 0.000162639 1.0591198624598401
RC N4 K2 K2 28672 4096 12288 0.0121983 0.013488591316427215 5.32376e-05 1.1057763226373523
RC N4 K4 K1 28672 4096 12288 0.00696757 0.010952186533525938 5.05821e-06 1.5718803734337707
RC N4 K1 K4 28672 4096 16384 0.0194255 0.021445252057861037 0.000304452 1.1039742636154044
RC N4 K2 K2 28672 4096 16384 0.0144142 0.017217022126522336 0.000552012 1.1944486774515641
RC N4 K4 K1 28672 4096 16384 0.00921819 0.014599915378034583 4.75761e-06 1.5838158443289392
RC N4 K1 K4 28672 4096 20480 0.022407 0.02551263112341935 0.000117749 1.1386009337894116
RC N4 K2 K2 28672 4096 20480 0.0173769 0.020945452936617454 0.000103195 1.2053618848366194
RC N4 K4 K1 28672 4096 20480 0.011481199999999999 0.018247644222543227 5.75652e-06 1.589349913122603
RC N4 K1 K4 28672 4096 24576 0.0245068 0.02873263955031968 0.000499393 1.1724353873341147
RC N4 K2 K2 28672 4096 24576 0.019993 0.024673883746712574 9.19269e-05 1.2341261314816472
RC N4 K4 K1 28672 4096 24576 0.0137537 0.021895373067051874 6.2088100000000004e-06 1.5919623859072012
RC N4 K1 K4 28672 4096 28672 0.0264673 0.03296949274360959 0.000704017 1.2456689100743026
RC N4 K2 K2 28672 4096 28672 0.0217929 0.02840231455680769 0.000895412 1.3032829296150439
RC N4 K4 K1 28672 4096 28672 0.0160046 0.025543101911560517 6.33068e-06 1.595985023778196
RC N4 K1 K4 28672 4096 32768 0.0292406 0.03669792355370471 0.000665979 1.2550331919900655
RC N4 K2 K2 28672 4096 32768 0.0250733 0.032130745366902816 0.000680553 1.2814725371970508
RC N4 K4 K1 28672 4096 32768 0.0182023 0.029190830756069163 9.109199999999999e-06 1.6036891357723564
RC N4 K1 K4 28672 8192 4096 0.0213676 0.021051833014256678 0.000195344 0.9852221594496657
RC N4 K2 K2 28672 8192 4096 0.011488 0.011927476640652888 8.34732e-05 1.038255278608364
RC N4 K4 K1 28672 8192 4096 0.00465541 0.0073044576890172914 4.55208e-06 1.5690256473688229
RC N4 K1 K4 28672 8192 8192 0.0266925 0.02828272913080479 0.00043424 1.0595758782731026
RC N4 K2 K2 28672 8192 8192 0.0169887 0.019158372757200996 9.8464e-05 1.1277127006304777
RC N4 K4 K1 28672 8192 8192 0.00917573 0.014583774984917287 5.81013e-06 1.5893858019925704
RC N4 K1 K4 28672 8192 12288 0.0312794 0.03607853900645822 0.000620712 1.1534281030473164
RC N4 K2 K2 28672 8192 12288 0.0221516 0.026615234377391238 0.000580773 1.2015039264608984
RC N4 K4 K1 28672 8192 12288 0.0137176 0.02187116247737593 8.11419e-06 1.5943869537948279
RC N4 K1 K4 28672 8192 16384 0.0365752 0.042857504115722075 0.000880358 1.1717640399976508
RC N4 K2 K2 28672 8192 16384 0.0265357 0.03395911324576041 0.000705859 1.2797519283742436
RC N4 K4 K1 28672 8192 16384 0.0182125 0.029158549969834573 1.05142e-05 1.6010185295722483
RC N4 K1 K4 28672 8192 20480 0.0409653 0.050992262246838706 0.00124709 1.2447672114408708
RC N4 K2 K2 28672 8192 20480 0.0312897 0.04130299211412959 0.000964142 1.3200187957739957
RC N4 K4 K1 28672 8192 20480 0.0227308 0.03644593746229322 9.83412e-06 1.6033724049436546
RC N4 K1 K4 28672 8192 24576 0.0459433 0.05743227910063937 0.00116995 1.2500686520262883
RC N4 K2 K2 28672 8192 24576 0.0372559 0.048646870982498765 0.00126325 1.3057494512949295
RC N4 K4 K1 28672 8192 24576 0.027266 0.043733324954751865 1.07482e-05 1.6039508895603267
RC N4 K1 K4 28672 8192 28672 0.0504133 0.06590598548721918 0.00199139 1.3073134567112088
RC N4 K2 K2 28672 8192 28672 0.0412266 0.055990749850867945 0.00166679 1.358121937071404
RC N4 K4 K1 28672 8192 28672 0.0317727 0.05102071244721051 2.75316e-05 1.6058034868679876
RC N4 K1 K4 28672 8192 32768 0.0548052 0.07336284710740942 0.00223395 1.3386110644137679
RC N4 K2 K2 28672 8192 32768 0.0462286 0.06333462871923712 0.00190038 1.3700312948961706
RC N4 K4 K1 28672 8192 32768 0.0362027 0.05830809993966915 3.02036e-05 1.6106008651197052
RC N4 K1 K4 28672 12288 4096 0.0312166 0.03156124952138501 0.000330679 1.0110405848614201
RC N4 K2 K2 28672 12288 4096 0.0163949 0.017823223585068798 0.000261705 1.0871199937217548
RC N4 K4 K1 28672 12288 4096 0.0068975600000000005 0.010952186533525938 4.40889e-06 1.5878349058980186
RC N4 K1 K4 28672 12288 8192 0.0381729 0.04240759369620718 0.000549697 1.1109345555670955
RC N4 K2 K2 28672 12288 8192 0.0239479 0.028726059135801497 0.000658632 1.1995230953779452
RC N4 K4 K1 28672 12288 8192 0.0135964 0.02187116247737593 8.59327e-06 1.6085995173263459
RC N4 K1 K4 28672 12288 12288 0.0458654 0.05376236025422414 0.00126216 1.1721768534499675
RC N4 K2 K2 28672 12288 12288 0.0310019 0.039741877438355264 0.000993833 1.2819174772628537
RC N4 K4 K1 28672 12288 12288 0.0214664 0.03283855960057781 0.000759079 1.5297655685432963
RC N4 K1 K4 28672 12288 16384 0.052369 0.06426975617358312 0.00134614 1.2272481081094373
RC N4 K2 K2 28672 12288 16384 0.0395066 0.05070120436499849 0.00131843 1.2833603591551408
RC N4 K4 K1 28672 12288 16384 0.0270385 0.04378174613410375 2.83893e-05 1.619237240753139
RC N4 K1 K4 28672 12288 20480 0.0603889 0.07590697961115273 0.00195327 1.2569690723154872
RC N4 K2 K2 28672 12288 20480 0.0456819 0.06166053129164173 0.0021079 1.3497803570263438
RC N4 K4 K1 28672 12288 20480 0.039526200000000004 0.054724932667629685 0.00315125 1.3845229915253598
RC N4 K1 K4 28672 12288 24576 0.0669015 0.08613191865095904 0.00165922 1.2874437591228751
RC N4 K2 K2 28672 12288 24576 0.0519021 0.07261985821828496 0.00252051 1.3991699414529462
RC N4 K4 K1 28672 12288 24576 0.0413276 0.06566811920115562 0.00147592 1.5889652242364816
RC N4 K1 K4 28672 12288 28672 0.071566 0.09805159896808131 0.00141171 1.3700863394360634
RC N4 K2 K2 28672 12288 28672 0.0578842 0.08357918514492818 0.00283636 1.4439032610786395
RC N4 K4 K1 28672 12288 28672 0.046947 0.07661130573468156 2.35042e-05 1.6318679731331407
RC N4 K1 K4 28672 12288 32768 0.0794144 0.10912390864654561 0.00309439 1.3741073236912402
RC N4 K2 K2 28672 12288 32768 0.0643017 0.0945385120715714 0.00250681 1.4702334786105407
RC N4 K4 K1 28672 12288 32768 0.0534743 0.0875544922682075 3.62872e-05 1.6373190910064739
RC N4 K1 K4 28672 16384 4096 0.0408645 0.04207066602851335 0.000271447 1.0295162311667425
RC N4 K2 K2 28672 16384 4096 0.0215636 0.023718970529484712 0.000384241 1.099954113853193
RC N4 K4 K1 28672 16384 4096 0.009165469999999998 0.014599915378034583 1.46062e-05 1.592925990487622
RC N4 K1 K4 28672 16384 8192 0.0500704 0.056532458261609575 0.000478724 1.129059449527257
RC N4 K2 K2 28672 16384 8192 0.0310526 0.038293745514402 0.000920096 1.2331896689617616
RC N4 K4 K1 28672 16384 8192 0.0180598 0.029158549969834573 2.71337e-05 1.614555530506128
RC N4 K1 K4 28672 16384 12288 0.059097 0.07144618150199006 0.00150412 1.208964609066282
RC N4 K2 K2 28672 16384 12288 0.0406784 0.05286852049931929 0.00160495 1.299670599121875
RC N4 K4 K1 28672 16384 12288 0.0289209 0.04378174613410375 0.000967117 1.5138445253814283
RC N4 K1 K4 28672 16384 16384 0.0685182 0.08568200823144415 0.00159679 1.2504999873237204
RC N4 K2 K2 28672 16384 16384 0.0479272 0.06744329548423657 0.00130644 1.4072029136740007
RC N4 K4 K1 28672 16384 16384 0.036011 0.05830809993966915 0.000172068 1.619174694945132
RC N4 K1 K4 28672 16384 20480 0.078956 0.10082169697546675 0.00157881 1.276935216772212
RC N4 K2 K2 28672 16384 20480 0.0586754 0.08201807046915385 0.00287209 1.39782720644689
RC N4 K4 K1 28672 16384 20480 0.0482733 0.07288287492458644 0.00480665 1.5097968219406264
RC N4 K1 K4 28672 16384 24576 0.0880023 0.11483155820127872 0.00187771 1.3048699659131489
RC N4 K2 K2 28672 16384 24576 0.065867 0.09659284545407114 0.0016727 1.4664831471612665
RC N4 K4 K1 28672 16384 24576 0.0556806 0.08745764990950372 0.00268172 1.5707023614958122
RC N4 K1 K4 28672 16384 28672 0.0941005 0.13019721244894347 0.000692353 1.383597456431618
RC N4 K2 K2 28672 16384 28672 0.074408 0.11116762043898842 0.00161778 1.4940277986102088
RC N4 K4 K1 28672 16384 28672 0.0623289 0.102032424894421 5.95952e-05 1.6370002501956717
RC N4 K1 K4 28672 16384 32768 0.102085 0.1448849701856818 0.000534818 1.4192581690324906
RC N4 K2 K2 28672 16384 32768 0.0826879 0.12574239542390572 0.0016926 1.5206867682442744
RC N4 K4 K1 28672 16384 32768 0.07099420000000001 0.11660719987933829 7.51932e-05 1.6424891030441682
RC N4 K1 K4 28672 20480 4096 0.0506762 0.05252359115973117 0.000626289 1.036454808366278
RC N4 K2 K2 28672 20480 4096 0.0267811 0.029784191601632218 0.000534827 1.112134736871608
RC N4 K4 K1 28672 20480 4096 0.0113551 0.018247644222543227 7.48728e-06 1.6069998698860624
RC N4 K1 K4 28672 20480 8192 0.0620591 0.07065732282701198 6.24112e-05 1.1385489449091588
RC N4 K2 K2 28672 20480 8192 0.0381818 0.0478614318930025 0.00109005 1.253514289347346
RC N4 K4 K1 28672 20480 8192 0.022348800000000002 0.03644593746229322 1.2457700000000001e-05 1.6307782727615452
RC N4 K1 K4 28672 20480 12288 0.0740271 0.089130002749756 0.00195263 1.2040185654950146
RC N4 K2 K2 28672 20480 12288 0.0496299 0.06735095658213608 0.00197926 1.3570641202608928
RC N4 K4 K1 28672 20480 12288 0.0335794 0.054724932667629685 2.68075e-05 1.6297174061367887
RC N4 K1 K4 28672 20480 16384 0.0851279 0.10709426028930519 0.00185141 1.2580394945641227
RC N4 K2 K2 28672 20480 16384 0.0613632 0.08599311063261168 0.00296377 1.4013791756722545
RC N4 K4 K1 28672 20480 16384 0.0444039 0.07288287492458644 1.7207799999999998e-05 1.6413620183043929
RC N4 K1 K4 28672 20480 20480 0.0975624 0.12573641433978078 0.00102528 1.2887794308030633
RC N4 K2 K2 28672 20480 20480 0.0705821 0.10463526468308729 0.00243938 1.4824617669789832
RC N4 K4 K1 28672 20480 20480 0.0553417 0.09120222111271613 1.7403100000000003e-05 1.647983728593739
RC N4 K1 K4 28672 20480 24576 0.108914 0.14353119775159842 0.00177227 1.3178397428392898
RC N4 K2 K2 28672 20480 24576 0.081637 0.12327741873356288 0.0022596 1.5100679683668297
RC N4 K4 K1 28672 20480 24576 0.06638509999999999 0.10944086533525936 2.06884e-05 1.6485757396653673
RC N4 K1 K4 28672 20480 28672 0.117274 0.16234282592980562 0.00173595 1.3843036472688373
RC N4 K2 K2 28672 20480 28672 0.0917604 0.1419195727840385 0.00177966 1.5466320197387815
RC N4 K4 K1 28672 20480 28672 0.0773062 0.1276795095578026 3.17801e-05 1.651607627302889
RC N4 K1 K4 28672 20480 32768 0.128218 0.18064603172481802 0.00140759 1.4088975941351294
RC N4 K2 K2 28672 20480 32768 0.102524 0.16056172683451408 0.00168636 1.5660891775049166
RC N4 K4 K1 28672 20480 32768 0.0881846 0.14591815378034584 4.51756e-05 1.6546897505952949
RC N4 K1 K4 28672 24576 4096 0.0608907 0.06297651629094897 0.000800739 1.034255088066798
RC N4 K2 K2 28672 24576 4096 0.032123 0.03573642992195866 0.000738042 1.1124873119558778
RC N4 K4 K1 28672 24576 4096 0.0137766 0.021895373067051874 8.40799e-06 1.5893161641516682
RC N4 K1 K4 28672 24576 8192 0.0746617 0.08478218739241436 0.00102814 1.135551258441937
RC N4 K2 K2 28672 24576 8192 0.0468092 0.057429118271603 0.00153247 1.2268767308905728
RC N4 K4 K1 28672 24576 8192 0.0271266 0.043733324954751865 1.1607900000000001e-05 1.6121933804734785
RC N4 K1 K4 28672 24576 12288 0.0888375 0.1068138239975219 0.0014381 1.2023506289294712
RC N4 K2 K2 28672 24576 12288 0.0654855 0.0808165478985633 0.0029773 1.2341136266587762
RC N4 K4 K1 28672 24576 12288 0.043872999999999995 0.06566811920115562 0.00162344 1.4967774987157392
RC N4 K1 K4 28672 24576 16384 0.102775 0.12850651234716623 0.00237171 1.2503674273623568
RC N4 K2 K2 28672 24576 16384 0.0709269 0.10318713275913402 0.000664349 1.45483776619497
RC N4 K4 K1 28672 24576 16384 0.054198 0.08745764990950372 0.000155596 1.6136693219215417
RC N4 K1 K4 28672 24576 20480 0.114161 0.1506511317040948 0.000961241 1.3196374567855467
RC N4 K2 K2 28672 24576 20480 0.109389 0.12555771761970472 0.00111582 1.1478093557826172
RC N4 K4 K1 28672 24576 20480 0.0714421 0.10944086533525936 0.00713593 1.53188197624733
RC N4 K1 K4 28672 24576 24576 0.128251 0.1722308373019181 5.1213e-05 1.3429200341667362
RC N4 K2 K2 28672 24576 24576 0.0972815 0.14792830248027547 0.000114781 1.5206211096691093
RC N4 K4 K1 28672 24576 24576 0.0867869 0.1311819748642556 0.0054208600000000004 1.5115411987783363
RC N4 K1 K4 28672 24576 28672 0.141439 0.19448843941066776 5.27428e-05 1.3750693897062887
RC N4 K2 K2 28672 24576 28672 0.133205 0.1702988873408462 0.00826505 1.2784721845339604
RC N4 K4 K1 28672 24576 28672 0.09391870000000001 0.15304413734163153 8.67416e-05 1.6295384981013528
RC N4 K1 K4 28672 24576 32768 0.154604 0.21640709326395421 5.04293e-05 1.3997509331191575
RC N4 K2 K2 28672 24576 32768 0.123598 0.19266947220141692 0.000129461 1.558839723955217
RC N4 K4 K1 28672 24576 32768 0.107071 0.17490629981900746 0.000128417 1.6335543687740608
RC N4 K1 K4 28672 28672 4096 0.0715536 0.07342944142216679 3.73058e-05 1.0262158916136546
RC N4 K2 K2 28672 28672 4096 0.0366098 0.04168866824228511 0.0009302 1.138729745649665
RC N4 K4 K1 28672 28672 4096 0.0160311 0.025543101911560517 8.244349999999998e-06 1.5933468016268701
RC N4 K1 K4 28672 28672 8192 0.0878351 0.09890705195781677 0.00126172 1.1260538435980236
RC N4 K2 K2 28672 28672 8192 0.0531052 0.0669968046502035 0.0020607 1.2615865235457826
RC N4 K4 K1 28672 28672 8192 0.0315563 0.05102071244721051 8.778920000000001e-06 1.6168154202872487
RC N4 K1 K4 28672 28672 12288 0.103101 0.12449764524528782 0.000933015 1.2075309186650742
RC N4 K2 K2 28672 28672 12288 0.0733558 0.09428213921499051 0.00382077 1.2852717742154065
RC N4 K4 K1 28672 28672 12288 0.0474998 0.07661130573468156 6.965319999999999e-05 1.6128763854728136
RC N4 K1 K4 28672 28672 16384 0.116938 0.14991876440502727 0.00146269 1.2820363304060893
RC N4 K2 K2 28672 28672 16384 0.0822727 0.12038115488565634 0.000682446 1.463196842763837
RC N4 K4 K1 28672 28672 16384 0.0627467 0.102032424894421 6.94408e-05 1.6261002553826895
RC N4 K1 K4 28672 28672 20480 0.132523 0.17556584906840889 0.00132155 1.3247953115188222
RC N4 K2 K2 28672 28672 20480 0.124911 0.1464801705563222 0.00201789 1.1726763099832858
RC N4 K4 K1 28672 28672 20480 0.0950605 0.1276795095578026 0.00998684 1.3431394696830188
RC N4 K1 K4 28672 28672 24576 0.148929 0.2009304768522378 0.000865971 1.3491695831721007
RC N4 K2 K2 28672 28672 24576 0.112938 0.17257918622698804 0.00013448 1.5280878555223931
RC N4 K4 K1 28672 28672 24576 0.09529510000000001 0.15304413734163153 0.00340749 1.6060021694885835
RC N4 K1 K4 28672 28672 28672 0.163161 0.22663405289152988 0.00153366 1.3890209847422477
RC N4 K2 K2 28672 28672 28672 0.151374 0.19867820189765387 0.00316253 1.3124988564591928
RC N4 K4 K1 28672 28672 28672 0.109151 0.17874771338092363 6.67064e-05 1.6376186510515125
RC N4 K1 K4 28672 28672 32768 0.179626 0.2521681548030904 0.000987135 1.4038510839360137
RC N4 K2 K2 28672 28672 32768 0.143606 0.2247772175683197 4.27607e-05 1.5652355581822464
RC N4 K4 K1 28672 28672 32768 0.12441200000000001 0.20428181529248415 7.32871e-05 1.6419783886802248
RC N4 K1 K4 28672 32768 4096 0.0798323 0.08388236655338457 0.00177032 1.050732179248056
RC N4 K2 K2 28672 32768 4096 0.0412972 0.04764090656261155 0.00105722 1.1536110574714884
RC N4 K4 K1 28672 32768 4096 0.0182316 0.029190830756069163 1.29956e-05 1.6011118473457713
RC N4 K1 K4 28672 32768 8192 0.0982213 0.11303191652321916 0.00219357 1.1507882355784251
RC N4 K2 K2 28672 32768 8192 0.060193 0.076564491028804 0.0022208 1.2719833041849384
RC N4 K4 K1 28672 32768 8192 0.035941299999999995 0.05830809993966915 1.0359099999999999e-05 1.6223147170433223
RC N4 K1 K4 28672 32768 12288 0.116931 0.14218146649305374 0.000270064 1.2159433041114311
RC N4 K2 K2 28672 32768 12288 0.0851495 0.10774773053141773 0.00555593 1.265394753127355
RC N4 K4 K1 28672 32768 12288 0.0583671 0.0875544922682075 0.00287994 1.5000658293491966
RC N4 K1 K4 28672 32768 16384 0.133726 0.17133101646288829 0.0014115 1.2812094616072287
RC N4 K2 K2 28672 32768 16384 0.0934907 0.13486359096847314 4.31525e-05 1.4425348293303306
RC N4 K4 K1 28672 32768 16384 0.0714075 0.11660719987933829 6.45995e-05 1.6329825281565422
RC N4 K1 K4 28672 32768 20480 0.152187 0.20048056643272288 2.8495e-05 1.3173304318550396
RC N4 K2 K2 28672 32768 20480 0.133222 0.16401314093830774 0.0100502 1.2311265477046414
RC N4 K4 K1 28672 32768 20480 0.10907299999999999 0.14591815378034584 0.011296200000000001 1.337802698929578
RC N4 K1 K4 28672 32768 24576 0.16963 0.22963011640255748 0.00105477 1.3537117043126656
RC N4 K2 K2 28672 32768 24576 0.129082 0.1931626909081423 3.4648e-05 1.4964339792391061
RC N4 K4 K1 28672 32768 24576 0.11690600000000001 0.17490629981900746 0.0084519 1.4961276565702997
RC N4 K1 K4 28672 32768 28672 0.186788 0.258779666372392 0.00148268 1.3854191188534168
RC N4 K2 K2 28672 32768 28672 0.169338 0.22231224087797688 0.00521589 1.3128313838475527
RC N4 K4 K1 28672 32768 28672 0.124388 0.20428181529248415 9.05231e-05 1.6422951996372974
RC N4 K1 K4 28672 32768 32768 0.204561 0.2879292163422266 0.00110357 1.4075469729920496
RC N4 K2 K2 28672 32768 32768 0.16379 0.25146179084781145 0.000153038 1.5352694965981528
RC N4 K4 K1 28672 32768 32768 0.141757 0.2332053997586766 6.450580000000001e-05 1.6451067655119438
RC N4 K1 K4 32768 4096 4096 0.0129129 0.012043761722432385 9.96976e-05 0.9326922474759647
RC N4 K2 K2 32768 4096 4096 0.00695438 0.006825558080373079 5.55807e-05 0.9814761460220867
RC N4 K4 K1 32768 4096 4096 0.00260861 0.004205502210496672 3.1471699999999997e-06 1.6121621133464459
RC N4 K1 K4 32768 4096 8192 0.0155475 0.016175702360459877 0.000390672 1.040405361663282
RC N4 K2 K2 32768 4096 8192 0.0103286 0.010957498718400571 3.76643e-05 1.060889057413451
RC N4 K4 K1 32768 4096 8192 0.00517192 0.008337442848524165 3.58742e-06 1.6120595153297352
RC N4 K1 K4 32768 4096 12288 0.0190993 0.020630450860833267 0.00028281 1.0801679046265187
RC N4 K2 K2 32768 4096 12288 0.0134821 0.015412247218773961 0.000188557 1.1431636925088793
RC N4 K4 K1 32768 4096 12288 0.00787397 0.012501664272786246 5.6595e-06 1.5877205873004656
RC N4 K1 K4 32768 4096 16384 0.0216864 0.02450414520898404 0.000425032 1.1299314413173251
RC N4 K2 K2 32768 4096 16384 0.0156102 0.019285941566924734 0.000806812 1.2354704979388307
RC N4 K4 K1 32768 4096 16384 0.010412000000000001 0.016665885697048327 6.46331e-06 1.6006421145839729
RC N4 K1 K4 32768 4096 20480 0.0241835 0.02915257842676497 0.000838735 1.20547391513904
RC N4 K2 K2 32768 4096 20480 0.018846 0.023450162991186817 0.000569655 1.2443045203855891
RC N4 K4 K1 32768 4096 20480 0.0128422 0.02083010712131041 6.37397e-06 1.6220045725273249
RC N4 K1 K4 32768 4096 24576 0.0268467 0.0328325880575082 0.000457634 1.2229655062822693
RC N4 K2 K2 32768 4096 24576 0.02181 0.027614384415448896 0.000732169 1.2661340859903207
RC N4 K4 K1 32768 4096 24576 0.0154083 0.02499432854557249 6.72886e-06 1.6221340800459811
RC N4 K1 K4 32768 4096 28672 0.0306163 0.03767470599269667 0.000775023 1.2305440563587589
RC N4 K2 K2 32768 4096 28672 0.0253235 0.031778605839710976 0.000639257 1.2549057531427716
RC N4 K4 K1 32768 4096 28672 0.017939 0.029158549969834573 8.650110000000001e-06 1.6254278371054447
RC N4 K1 K4 32768 4096 32768 0.0324876 0.041161030906032375 0.000973126 1.2669766589724196
RC N4 K2 K2 32768 4096 32768 0.026994 0.03594282726397306 0.00108994 1.331511716084058
RC N4 K4 K1 32768 4096 32768 0.0204175 0.03332277139409666 8.697659999999999e-06 1.6320691266852776
RC N4 K1 K4 32768 8192 4096 0.0241367 0.02405452344486477 0.000307165 0.9965953690796493
RC N4 K2 K2 32768 8192 4096 0.0130231 0.013628116160746155 0.000256341 1.0464571538839567
RC N4 K4 K1 32768 8192 4096 0.0052640000000000004 0.008337442848524165 4.66197e-06 1.5838607235038304
RC N4 K1 K4 32768 8192 8192 0.0298522 0.032318404720919756 0.000446591 1.0826138348570544
RC N4 K2 K2 32768 8192 8192 0.0192457 0.02189199743680114 4.97065e-05 1.1375007111615134
RC N4 K4 K1 32768 8192 8192 0.0103746 0.016665885697048327 5.02892e-06 1.6064123626017706
RC N4 K1 K4 32768 8192 12288 0.0354114 0.041227901721666536 0.000726753 1.1642550625410613
RC N4 K2 K2 32768 8192 12288 0.0245674 0.030414125002732842 0.000597214 1.2379871293963889
RC N4 K4 K1 32768 8192 12288 0.015513299999999999 0.02499432854557249 7.494e-06 1.6111548507134195
RC N4 K1 K4 32768 8192 16384 0.0401865 0.04897529041796809 0.000973943 1.2187000713664562
RC N4 K2 K2 32768 8192 16384 0.0303608 0.03854888313384947 0.000841238 1.2696926014416443
RC N4 K4 K1 32768 8192 16384 0.0205891 0.03332277139409666 6.9819399999999994e-06 1.6184666349717405
RC N4 K1 K4 32768 8192 20480 0.045467 0.05827215685352995 0.0013324 1.2816362824362713
RC N4 K2 K2 32768 8192 20480 0.0371658 0.04687732598237364 0.00119634 1.2613027563613226
RC N4 K4 K1 32768 8192 20480 0.0257075 0.041651214242620825 1.1382e-05 1.6201969947533141
RC N4 K1 K4 32768 8192 24576 0.0513077 0.06563217611501641 0.0019783 1.2791876485404026
RC N4 K2 K2 32768 8192 24576 0.0422569 0.0552057688308978 0.00196313 1.3064320579810114
RC N4 K4 K1 32768 8192 24576 0.030831900000000002 0.049979657091144984 1.00273e-05 1.6210372079289626
RC N4 K1 K4 32768 8192 28672 0.0563236 0.07531641198539335 0.00223429 1.3372087719072174
RC N4 K2 K2 32768 8192 28672 0.0471106 0.06353421167942196 0.00215434 1.3486181810340339
RC N4 K4 K1 32768 8192 28672 0.035929499999999996 0.05830809993966915 1.29769e-05 1.6228475191602765
RC N4 K1 K4 32768 8192 32768 0.0622069 0.08228906181206475 0.00271144 1.3228285256469097
RC N4 K2 K2 32768 8192 32768 0.0513893 0.07186265452794612 0.00248015 1.3983972252579062
RC N4 K4 K1 32768 8192 32768 0.040931199999999994 0.06663654278819331 1.6989e-05 1.6280134173489493
RC N4 K1 K4 32768 12288 4096 0.0351599 0.03606528516729716 0.000230442 1.0257505046173954
RC N4 K2 K2 32768 12288 4096 0.0188988 0.020366112668650058 0.000250931 1.077640520490722
RC N4 K4 K1 32768 12288 4096 0.00792617 0.012501664272786246 1.02456e-05 1.5772642111872754
RC N4 K1 K4 32768 12288 8192 0.0437766 0.04846110708137963 0.00074572 1.1070093858677839
RC N4 K2 K2 32768 12288 8192 0.0268961 0.03282649615520171 0.000692053 1.220492790969758
RC N4 K4 K1 32768 12288 8192 0.0156018 0.02499432854557249 5.7931e-06 1.6020156998277435
RC N4 K1 K4 32768 12288 12288 0.0512969 0.06143798314768473 0.00112743 1.1976938791171539
RC N4 K2 K2 32768 12288 12288 0.0355148 0.045416002786691737 0.0010698 1.2787908924361602
RC N4 K4 K1 32768 12288 12288 0.027462399999999998 0.03748699281835874 0.0019162600000000001 1.365029743152774
RC N4 K1 K4 32768 12288 16384 0.0594335 0.07344643562695213 0.00179863 1.2357750364180493
RC N4 K2 K2 32768 12288 16384 0.0428001 0.0578118247007742 0.00170926 1.3507404118395565
RC N4 K4 K1 32768 12288 16384 0.0312659 0.049979657091144984 0.0009135069999999999 1.598535691956572
RC N4 K1 K4 32768 12288 20480 0.0691059 0.08674611955560312 0.00199172 1.2552635817723685
RC N4 K2 K2 32768 12288 20480 0.0510269 0.07030448897356045 0.00239971 1.3777926735420034
RC N4 K4 K1 32768 12288 20480 0.043094099999999996 0.06247232136393124 0.00223371 1.4496722605630756
RC N4 K1 K4 32768 12288 24576 0.0769416 0.09843176417252461 0.00266872 1.2793048776282872
RC N4 K2 K2 32768 12288 24576 0.0598515 0.08279715324634669 0.00312402 1.3833764107223159
RC N4 K4 K1 32768 12288 24576 0.0555703 0.07496498563671747 0.00458621 1.3490117137520845
RC N4 K1 K4 32768 12288 28672 0.0814443 0.1120542559635215 0.0014676 1.3758391436051571
RC N4 K2 K2 32768 12288 28672 0.0674494 0.09528981751913294 0.00378537 1.4127600470742947
RC N4 K4 K1 32768 12288 28672 0.053871699999999995 0.08745764990950372 1.95502e-05 1.623443290438277
RC N4 K1 K4 32768 12288 32768 0.0888323 0.1234170927180971 0.00206137 1.3893267732356034
RC N4 K2 K2 32768 12288 32768 0.0732333 0.10778248179191918 0.00260186 1.4717687417051968
RC N4 K4 K1 32768 12288 32768 0.061378999999999996 0.09995031418228996 3.65188e-05 1.6284122286497005
RC N4 K1 K4 32768 16384 4096 0.0466551 0.04807604688972954 0.000468492 1.030456410761729
RC N4 K2 K2 32768 16384 4096 0.0244514 0.027104109176553953 0.000516273 1.1084890507927543
RC N4 K4 K1 32768 16384 4096 0.010728999999999999 0.016665885697048327 2.65429e-05 1.5533493985505014
RC N4 K1 K4 32768 16384 8192 0.0571104 0.06460380944183952 0.000906069 1.1312091920532779
RC N4 K2 K2 32768 16384 8192 0.0359585 0.043760994873602285 0.0010889 1.2169861054716489
RC N4 K4 K1 32768 16384 8192 0.0209222 0.03332277139409666 1.9405200000000002e-05 1.5926992091700043
RC N4 K1 K4 32768 16384 12288 0.0681461 0.08164806457370291 0.00139068 1.1981326088169817
RC N4 K2 K2 32768 16384 12288 0.0469037 0.06041788057065061 0.00190818 1.2881261088283145
RC N4 K4 K1 32768 16384 12288 0.033366799999999995 0.049979657091144984 0.0019545 1.4978858353556526
RC N4 K1 K4 32768 16384 16384 0.0773309 0.09791758083593616 0.000545536 1.2662154563820693
RC N4 K2 K2 32768 16384 16384 0.0556933 0.07707476626769894 0.00213564 1.3839145151696692
RC N4 K4 K1 32768 16384 16384 0.0433131 0.06663654278819331 0.00295388 1.53848472605732
RC N4 K1 K4 32768 16384 20480 0.0912162 0.1152200822576763 0.00265123 1.2631537189411124
RC N4 K2 K2 32768 16384 20480 0.0672432 0.09373165196474727 0.00341323 1.393920157945298
RC N4 K4 K1 32768 16384 20480 0.058530099999999995 0.08329342848524164 0.00215255 1.423087069477784
RC N4 K1 K4 32768 16384 24576 0.0999606 0.13123135223003282 0.000493809 1.3128307776267132
RC N4 K2 K2 32768 16384 24576 0.0759007 0.11038853766179559 0.00223353 1.454381022333069
RC N4 K4 K1 32768 16384 24576 0.06864440000000001 0.09995031418228996 0.0061684999999999995 1.4560592587638606
RC N4 K1 K4 32768 16384 28672 0.107427 0.14879209994164966 0.00108891 1.385053105286843
RC N4 K2 K2 32768 16384 28672 0.0849032 0.12704542335884392 0.000711191 1.4963561250794306
RC N4 K4 K1 32768 16384 28672 0.07203860000000001 0.11660719987933829 4.42379e-05 1.6186766522300304
RC N4 K1 K4 32768 16384 32768 0.117068 0.16454512362412949 0.000593681 1.405551676155136
RC N4 K2 K2 32768 16384 32768 0.0946024 0.14370230905589226 0.000188363 1.5190133554317042
RC N4 K4 K1 32768 16384 32768 0.0820067 0.13326408557638664 4.64232e-05 1.6250389977451432
RC N4 K1 K4 32768 20480 4096 0.0583057 0.06002224703969275 2.83095e-05 1.0294404670502668
RC N4 K2 K2 32768 20480 4096 0.030378 0.03403579040186539 0.000649702 1.120409190923214
RC N4 K4 K1 32768 20480 4096 0.012975500000000001 0.02083010712131041 9.31393e-06 1.6053413834773542
RC N4 K1 K4 32768 20480 8192 0.0709476 0.0807465118022994 0.00158476 1.1381147748803258
RC N4 K2 K2 32768 20480 8192 0.0438496 0.05469549359200286 0.00159538 1.2473430451361667
RC N4 K4 K1 32768 20480 8192 0.0255555 0.041651214242620825 8.48233e-06 1.6298336656540011
RC N4 K1 K4 32768 20480 12288 0.0836726 0.10185814599972112 0.000181819 1.2173417104251705
RC N4 K2 K2 32768 20480 12288 0.0568202 0.0769692360938698 0.00256412 1.3546104394892977
RC N4 K4 K1 32768 20480 12288 0.038363 0.06247232136393124 2.5166899999999998e-05 1.6284524506407536
RC N4 K1 K4 32768 20480 16384 0.0960694 0.12238872604492021 0.001095 1.2739615948982737
RC N4 K2 K2 32768 20480 16384 0.068828 0.09633770783462367 0.00302867 1.3996877409575126
RC N4 K4 K1 32768 20480 16384 0.0507863 0.08329342848524164 1.95632e-05 1.6400767231564741
RC N4 K1 K4 32768 20480 20480 0.111399 0.14369404495974947 0.00247494 1.2899042626931074
RC N4 K2 K2 32768 20480 20480 0.081769 0.11715881495593408 0.00348703 1.4328023450933005
RC N4 K4 K1 32768 20480 20480 0.06329950000000001 0.10411453560655205 2.6146699999999998e-05 1.6447923855093964
RC N4 K1 K4 32768 20480 24576 0.125755 0.16403094028754103 0.00364642 1.3043691327385871
RC N4 K2 K2 32768 20480 24576 0.0922371 0.1379799220772445 0.00149959 1.4959264989602286
RC N4 K4 K1 32768 20480 24576 0.07590949999999999 0.12493564272786246 6.09893e-05 1.6458498966250927
RC N4 K1 K4 32768 20480 28672 0.133052 0.18552994391977784 0.000861237 1.3944167988438945
RC N4 K2 K2 32768 20480 28672 0.104729 0.15880102919855493 0.00183657 1.5163042633707466
RC N4 K4 K1 32768 20480 28672 0.0883763 0.1457567498491729 8.19305e-05 1.6492741815302618
RC N4 K1 K4 32768 20480 32768 0.145161 0.20567315453016188 0.000912933 1.416862342710245
RC N4 K2 K2 32768 20480 32768 0.116434 0.17962213631986534 0.000165805 1.542694885685155
RC N4 K4 K1 32768 20480 32768 0.10084699999999999 0.1665778569704833 9.13068e-05 1.6517879259718515
RC N4 K1 K4 32768 24576 4096 0.0699306 0.07196844718965596 3.79799e-05 1.0291409939233465
RC N4 K2 K2 32768 24576 4096 0.0362623 0.04083834848223847 0.000709572 1.1261930016087913
RC N4 K4 K1 32768 24576 4096 0.0156151 0.02499432854557249 7.54503e-06 1.600651199516653
RC N4 K1 K4 32768 24576 8192 0.0846235 0.09688921416275928 0.00168568 1.144944538606407
RC N4 K2 K2 32768 24576 8192 0.0526059 0.06562999231040342 0.00205129 1.2475785474709762
RC N4 K4 K1 32768 24576 8192 0.0307383 0.049979657091144984 8.64928e-06 1.6259733651875667
RC N4 K1 K4 32768 24576 12288 0.100645 0.1220682274257393 0.00096202 1.2128593315687746
RC N4 K2 K2 32768 24576 12288 0.0681566 0.09235848331264376 0.00303863 1.3550922920545299
RC N4 K4 K1 32768 24576 12288 0.055469000000000004 0.07496498563671747 0.00458024 1.3514753400406978
RC N4 K1 K4 32768 24576 16384 0.115295 0.14685987125390426 4.0408e-05 1.273774849333486
RC N4 K2 K2 32768 24576 16384 0.0801778 0.1156006494015484 0.0005351 1.4418037087765991
RC N4 K4 K1 32768 24576 16384 0.06792319999999999 0.09995031418228996 0.00697197 1.4715195129541891
RC N4 K1 K4 32768 24576 20480 0.129285 0.17216800766182266 0.00147169 1.33169360453125
RC N4 K2 K2 32768 24576 20480 0.116907 0.1405859779471209 0.00399676 1.2025454245436193
RC N4 K4 K1 32768 24576 20480 0.0906932 0.12493564272786246 0.00325514 1.3775635078248696
RC N4 K1 K4 32768 24576 24576 0.143977 0.19683052834504924 0.00129458 1.3670970248376424
RC N4 K2 K2 32768 24576 24576 0.110812 0.1655713064926934 0.00141214 1.4941640480515954
RC N4 K4 K1 32768 24576 24576 0.112026 0.14992097127343496 0.012886100000000001 1.3382694309663377
RC N4 K1 K4 32768 24576 28672 0.160757 0.222267787897906 7.51293e-05 1.3826320962564989
RC N4 K2 K2 32768 24576 28672 0.169168 0.1905566350382659 0.00434262 1.1264342844879993
RC N4 K4 K1 32768 24576 28672 0.10635800000000001 0.17490629981900746 6.25095e-05 1.6445053481544167
RC N4 K1 K4 32768 24576 32768 0.174086 0.24680118543619423 0.00148378 1.4176969166744842
RC N4 K2 K2 32768 24576 32768 0.139956 0.21554196358383837 8.93121e-05 1.5400694760055902
RC N4 K4 K1 32768 24576 32768 0.121284 0.19989162836457994 7.05177e-05 1.6481285937516896
RC N4 K1 K4 32768 28672 4096 0.080161 0.08391464733961917 0.00145962 1.0468263537084015
RC N4 K2 K2 32768 28672 4096 0.0420178 0.04764090656261155 0.00110407 1.1338267725252524
RC N4 K4 K1 32768 28672 4096 0.018273 0.029158549969834573 9.37413e-06 1.5957177239552658
RC N4 K1 K4 32768 28672 8192 0.0996996 0.11303191652321916 0.000794039 1.1337248747559585
RC N4 K2 K2 32768 28672 8192 0.0589977 0.076564491028804 0.0016649 1.2977538281798104
RC N4 K4 K1 32768 28672 8192 0.0359663 0.05830809993966915 1.30567e-05 1.6211870539830104
RC N4 K1 K4 32768 28672 12288 0.116189 0.14227830885175752 0.00138114 1.2245419863477396
RC N4 K2 K2 32768 28672 12288 0.0827 0.10774773053141773 0.00273746 1.3028746134391505
RC N4 K4 K1 32768 28672 12288 0.0664719 0.08745764990950372 0.0049715 1.3157085912920155
RC N4 K1 K4 32768 28672 16384 0.13302 0.17133101646288829 0.00166852 1.2880094456689843
RC N4 K2 K2 32768 28672 16384 0.0942408 0.13486359096847314 0.00189214 1.431053121031158
RC N4 K4 K1 32768 28672 16384 0.07575520000000001 0.11660719987933829 0.00759399 1.5392633097046575
RC N4 K1 K4 32768 28672 20480 0.151111 0.20064197036389586 0.00164833 1.3277787213630765
RC N4 K2 K2 32768 28672 20480 0.141111 0.16401314093830774 0.00295536 1.1622987643649876
RC N4 K4 K1 32768 28672 20480 0.100414 0.1457567498491729 0.0049979199999999994 1.4515580481722956
RC N4 K1 K4 32768 28672 24576 0.169827 0.22963011640255748 0.00108633 1.3521413933153001
RC N4 K2 K2 32768 28672 24576 0.129206 0.1931626909081423 0.00125471 1.4949978399466148
RC N4 K4 K1 32768 28672 24576 0.136534 0.17490629981900746 0.013951100000000001 1.281045745521317
RC N4 K1 K4 32768 28672 28672 0.186878 0.25900563187603415 0.00146285 1.3859610648446268
RC N4 K2 K2 32768 28672 28672 0.201163 0.22231224087797688 0.000969754 1.1051348452646703
RC N4 K4 K1 32768 28672 28672 0.124319 0.20405584978884203 7.30817e-05 1.641389086051545
RC N4 K1 K4 32768 28672 32768 0.204313 0.2879292163422266 0.00142059 1.40925548713115
RC N4 K2 K2 32768 28672 32768 0.163557 0.25146179084781145 9.21367e-05 1.5374566105260639
RC N4 K4 K1 32768 28672 32768 0.14171899999999998 0.2332053997586766 5.21991e-05 1.6455478782568085
RC N4 K1 K4 32768 32768 4096 0.0932609 0.09586084748958237 4.34771e-05 1.0278782157322348
RC N4 K2 K2 32768 32768 4096 0.0481896 0.05418521835310791 0.00120862 1.1244172674831896
RC N4 K4 K1 32768 32768 4096 0.0208811 0.03332277139409666 1.4899300000000001e-05 1.595834098495609
RC N4 K1 K4 32768 32768 8192 0.111571 0.12917461888367904 0.00253063 1.1577795205176886
RC N4 K2 K2 32768 32768 8192 0.0686044 0.08749898974720456 0.00240791 1.2754136724059182
RC N4 K4 K1 32768 32768 8192 0.0411221 0.06663654278819331 1.6375e-05 1.620455735193322
RC N4 K1 K4 32768 32768 12288 0.132789 0.16248839027777567 0.0017788 1.223658512962487
RC N4 K2 K2 32768 32768 12288 0.0999463 0.12081276114130121 0.00363015 1.2087767245140761
RC N4 K4 K1 32768 32768 12288 0.0737148 0.09995031418228996 0.00749833 1.3559056550691309
RC N4 K1 K4 32768 32768 16384 0.152996 0.19580216167187237 0.00153641 1.2797861491272475
RC N4 K2 K2 32768 32768 16384 0.106953 0.15412653253539788 5.00118e-05 1.441067875939879
RC N4 K4 K1 32768 32768 16384 0.0817694 0.13326408557638664 3.2441400000000004e-05 1.6297549642823186
RC N4 K1 K4 32768 32768 20480 0.172592 0.229115933065969 0.00204962 1.3275003074648246
RC N4 K2 K2 32768 32768 20480 0.164086 0.18744030392949457 0.00193519 1.142329655970007
RC N4 K4 K1 32768 32768 20480 0.119725 0.1665778569704833 0.00542328 1.3913372893755132
RC N4 K1 K4 32768 32768 24576 0.194451 0.26242970446006564 5.61356e-05 1.349592979517028
RC N4 K2 K2 32768 32768 24576 0.147578 0.2207540753235912 6.29657e-05 1.495846774746854
RC N4 K4 K1 32768 32768 24576 0.14807499999999998 0.19989162836457994 0.017030999999999998 1.3499350218779669
RC N4 K1 K4 32768 32768 28672 0.214071 0.29574347585416233 0.00139461 1.381520504197964
RC N4 K2 K2 32768 32768 28672 0.230588 0.25406784671768784 0.000516754 1.1018259697715747
RC N4 K4 K1 32768 32768 28672 0.142343 0.2332053997586766 8.65271e-05 1.6383341629632409
RC N4 K1 K4 32768 32768 32768 0.233464 0.32905724724825897 0.00172012 1.4094560499617026
RC N4 K2 K2 32768 32768 32768 0.187346 0.2873816181117845 0.000102141 1.5339618572682867
RC N4 K4 K1 32768 32768 32768 0.162252 0.26651917115277324 0.000131095 1.6426248745949092
RC N8 K1 K8 4096 4096 4096 0.00468344 0.0031615026420340124 0.000118592 0.6750385703743429
RC N8 K2 K4 4096 4096 4096 0.00192105 0.0007877077059313478 7.29304e-05 0.4100401894439748
RC N8 K4 K2 4096 4096 4096 0.00152108 0.0004521949783026411 7.52101e-05 0.2972854671040584
RC N8 K8 K1 4096 4096 4096 0.000207977 0.000271281388156042 1.16526e-05 1.3043816775703179
RC N8 K1 K8 4096 4096 8192 0.00474424 0.0034237840301900545 0.000150949 0.7216717599004381
RC N8 K2 K4 4096 4096 8192 0.00238329 0.0010540241923667135 0.00015747 0.4422559538984821
RC N8 K4 K2 4096 4096 8192 0.00169422 0.0007185114647380069 0.000183685 0.4240957282631576
RC N8 K8 K1 4096 4096 8192 0.000421418 0.000533562776312084 3.27128e-06 1.2661129242511804
RC N8 K1 K8 4096 4096 12288 0.00530938 0.003686065418346096 0.000161462 0.6942553402367313
RC N8 K2 K4 4096 4096 12288 0.00266621 0.0013203406788020794 8.8669e-05 0.49521255970162864
RC N8 K4 K2 4096 4096 12288 0.0019082 0.0009848279511733725 0.000205562 0.5161031082556191
RC N8 K8 K1 4096 4096 12288 0.00069034 0.0007958441644681259 3.52273e-05 1.152829279004731
RC N8 K1 K8 4096 4096 16384 0.00547268 0.003948346806502138 0.000173584 0.7214649507192341
RC N8 K2 K4 4096 4096 16384 0.00298296 0.0015866571652374448 0.000125887 0.5319069532402193
RC N8 K4 K2 4096 4096 16384 0.00237059 0.0012511444376087381 0.000101982 0.5277776577175884
RC N8 K8 K1 4096 4096 16384 0.0008796979999999999 0.0010581255526241678 6.769339999999999e-05 1.2028281894743058
RC N8 K1 K8 4096 4096 20480 0.00541404 0.00421062819465818 8.10603e-05 0.7777238798860334
RC N8 K2 K4 4096 4096 20480 0.00286518 0.0018529736516728107 5.8878e-05 0.6467215503643089
RC N8 K4 K2 4096 4096 20480 0.00279258 0.0015174609240441038 0.000226455 0.5433903143487756
RC N8 K8 K1 4096 4096 20480 0.00106765 0.00132040694078021 6.37628e-06 1.236741386016213
RC N8 K1 K8 4096 4096 24576 0.00584945 0.004472909582814222 0.0001918 0.7646718209086704
RC N8 K2 K4 4096 4096 24576 0.00294623 0.002119290138108176 0.000145652 0.7193227066821586
RC N8 K4 K2 4096 4096 24576 0.00310434 0.0017837774104794695 0.000141157 0.5746076172324776
RC N8 K8 K1 4096 4096 24576 0.00129971 0.0015826883289362518 7.56247e-05 1.217724206889423
RC N8 K1 K8 4096 4096 28672 0.0061466 0.0047351909709702645 0.000204205 0.7703756501106732
RC N8 K2 K4 4096 4096 28672 0.00335431 0.002385606624543542 0.000139272 0.7112063657036893
RC N8 K4 K2 4096 4096 28672 0.0031254 0.002050093896914835 9.45658e-05 0.6559460859137503
RC N8 K8 K1 4096 4096 28672 0.0017461199999999999 0.0018449697170922939 2.01587e-05 1.0566110674479956
RC N8 K1 K8 4096 4096 32768 0.00589501 0.004997472359126306 0.000188719 0.8477462055410094
RC N8 K2 K4 4096 4096 32768 0.00361368 0.002651923110978908 0.000256853 0.7338566533226262
RC N8 K4 K2 4096 4096 32768 0.00324899 0.002316410383350201 0.000257435 0.7129632234479641
RC N8 K8 K1 4096 4096 32768 0.0020036900000000002 0.0021072511052483357 4.41726e-05 1.0516851934422669
RC N8 K1 K8 4096 8192 4096 0.00774206 0.006270005284068025 9.48337e-05 0.8098626572343827
RC N8 K2 K4 4096 8192 4096 0.00289889 0.0015424154118626957 0.000182599 0.5320710381776114
RC N8 K4 K2 4096 8192 4096 0.00196217 0.0008733197600466348 0.000139572 0.4450785406191282
RC N8 K8 K1 4096 8192 4096 0.000446601 0.000533562776312084 3.43026e-05 1.1947191706066131
RC N8 K1 K8 4096 8192 8192 0.00843614 0.006794568060380109 0.000111423 0.805411960965573
RC N8 K2 K4 4096 8192 8192 0.00290081 0.002075048384733427 0.000165622 0.7153341255488732
RC N8 K4 K2 4096 8192 8192 0.0026056 0.0013978825363587185 0.000163904 0.5364916089801652
RC N8 K8 K1 4096 8192 8192 0.000739671 0.0010500553560655204 3.59863e-06 1.4196248819617376
RC N8 K1 K8 4096 8192 12288 0.00888584 0.007319130836692193 6.26248e-05 0.8236847429947188
RC N8 K2 K4 4096 8192 12288 0.00358045 0.0026076813576041587 8.07839e-05 0.7283110663754999
RC N8 K4 K2 4096 8192 12288 0.00287223 0.0019224453126708025 0.000125372 0.6693215072159272
RC N8 K8 K1 4096 8192 12288 0.0012205999999999999 0.0015705830340982806 6.97211e-05 1.2867303245111263
RC N8 K1 K8 4096 8192 16384 0.00931033 0.007843693613004276 0.000128312 0.8424721371857148
RC N8 K2 K4 4096 8192 16384 0.00403657 0.00314031433047489 5.61937e-05 0.7779660282058506
RC N8 K4 K2 4096 8192 16384 0.00318897 0.0024470080889828867 0.000250636 0.7673349354126525
RC N8 K8 K1 4096 8192 16384 0.00174516 0.002091110712131041 4.23626e-06 1.1982343808768485
RC N8 K1 K8 4096 8192 20480 0.00905308 0.008368256389316361 7.93071e-05 0.9243546272999202
RC N8 K2 K4 4096 8192 20480 0.00458516 0.0036729473033456214 0.000304205 0.8010510654689524
RC N8 K4 K2 4096 8192 20480 0.00359112 0.002971570865294971 0.000130417 0.8274774625451031
RC N8 K8 K1 4096 8192 20480 0.00213557 0.0026116383901638013 3.11258e-05 1.2229233367034569
RC N8 K1 K8 4096 8192 24576 0.00945293 0.008892819165628445 0.000127686 0.9407473836819319
RC N8 K2 K4 4096 8192 24576 0.00482716 0.004205580276216352 0.000126376 0.8712328317719638
RC N8 K4 K2 4096 8192 24576 0.00436818 0.0034961336416070546 0.000235327 0.8003639139428903
RC N8 K8 K1 4096 8192 24576 0.0024914299999999998 0.0031321660681965613 0.00011928500000000001 1.2571760266981458
RC N8 K1 K8 4096 8192 28672 0.00999114 0.009417381941940528 5.9408e-05 0.94257331415039
RC N8 K2 K4 4096 8192 28672 0.00483655 0.004738213249087084 0.000195869 0.9796679966271586
RC N8 K4 K2 4096 8192 28672 0.00469677 0.004020696417919138 0.000119996 0.8560556335352035
RC N8 K8 K1 4096 8192 28672 0.0025259999999999996 0.0036526937462293217 6.58102e-06 1.44603869605278
RC N8 K1 K8 4096 8192 32768 0.0104586 0.009941944718252613 0.0001156 0.950599957762283
RC N8 K2 K4 4096 8192 32768 0.00531264 0.005270846221957816 0.000155101 0.9921331432127559
RC N8 K4 K2 4096 8192 32768 0.00498936 0.0045452591942312225 0.000203988 0.9109904264737807
RC N8 K8 K1 4096 8192 32768 0.002912 0.0041732214242620825 0.00015464 1.4331117528372534
RC N8 K1 K8 4096 12288 4096 0.0113832 0.009378507926102038 0.000105127 0.8238902879771979
RC N8 K2 K4 4096 12288 4096 0.00349787 0.002289052921235396 0.000151251 0.6544133776370751
RC N8 K4 K2 4096 12288 4096 0.00220481 0.001298479640069952 0.000263389 0.5889304021979
RC N8 K8 K1 4096 12288 4096 0.000628511 0.0007958441644681259 3.2405e-06 1.2662374476630098
RC N8 K1 K8 4096 12288 8192 0.0119506 0.010165352090570165 0.000105711 0.8506143700375014
RC N8 K2 K4 4096 12288 8192 0.00431662 0.003079932183982846 0.000147732 0.713505516812424
RC N8 K4 K2 4096 12288 8192 0.00327946 0.0020772536079794305 0.000123533 0.6334133082822875
RC N8 K8 K1 4096 12288 8192 0.0011848499999999999 0.0015705830340982806 5.82634e-05 1.325554318351083
RC N8 K1 K8 4096 12288 12288 0.0123864 0.01095219625503829 0.000206236 0.8842114137310509
RC N8 K2 K4 4096 12288 12288 0.00490815 0.003870811446730295 0.000166651 0.788649785913286
RC N8 K4 K2 4096 12288 12288 0.00367436 0.002860062674168233 0.000140899 0.7783839020042219
RC N8 K8 K1 4096 12288 12288 0.0015896999999999999 0.002405848377918291 0.000112504 1.51339773411228
RC N8 K1 K8 4096 12288 16384 0.0128681 0.011739040419506417 0.000162376 0.9122590296552262
RC N8 K2 K4 4096 12288 16384 0.0052483 0.004661690709477745 0.000143706 0.8882287044333871
RC N8 K4 K2 4096 12288 16384 0.00442844 0.003642871740357035 0.000198228 0.8226083542640378
RC N8 K8 K1 4096 12288 16384 0.00206128 0.0032047978372243885 0.000115689 1.5547610403362904
RC N8 K1 K8 4096 12288 20480 0.0138876 0.012525884583974543 0.000102219 0.9019473907640301
RC N8 K2 K4 4096 12288 20480 0.00569437 0.005452569972225195 0.000373486 0.9575370009720471
RC N8 K4 K2 4096 12288 20480 0.00486407 0.004425680806545838 6.38778e-05 0.9098719398663749
RC N8 K8 K1 4096 12288 20480 0.00256316 0.004003747296530486 0.00014524799999999998 1.5620356499518118
RC N8 K1 K8 4096 12288 24576 0.0143258 0.013312728748442668 0.000107129 0.929283443049789
RC N8 K2 K4 4096 12288 24576 0.00617897 0.0062434492349726445 0.00020015 1.0104352723791579
RC N8 K4 K2 4096 12288 24576 0.00512905 0.00520848987273464 0.000148878 1.0154882234984335
RC N8 K8 K1 4096 12288 24576 0.0035289600000000003 0.004802696755836583 3.94163e-06 1.3609382809203228
RC N8 K1 K8 4096 12288 28672 0.0141444 0.014099572912910795 0.000415657 0.9968307537195494
RC N8 K2 K4 4096 12288 28672 0.00685617 0.007034328497720095 0.000354866 1.0259851342250987
RC N8 K4 K2 4096 12288 28672 0.00555469 0.0059912989389234415 0.000129655 1.0786018551752556
RC N8 K8 K1 4096 12288 28672 0.00403181 0.005601646215142681 0.000205059 1.3893626473327563
RC N8 K1 K8 4096 12288 32768 0.0145666 0.014886417077378922 8.72121e-05 1.021955506252586
RC N8 K2 K4 4096 12288 32768 0.00787117 0.007825207760467544 8.1639e-05 0.9941606851926135
RC N8 K4 K2 4096 12288 32768 0.00672432 0.006774108005112245 0.000174799 1.0074041695089235
RC N8 K8 K1 4096 12288 32768 0.00495396 0.0064005956744487775 0.00023739 1.2920160183870635
RC N8 K1 K8 4096 16384 4096 0.014599 0.012487010568136052 0.000158992 0.8553332809189705
RC N8 K2 K4 4096 16384 4096 0.0041731 0.0030356904306080962 0.000132964 0.7274425320764171
RC N8 K4 K2 4096 16384 4096 0.0030536 0.0017236395200932694 0.000177742 0.5644614619116025
RC N8 K8 K1 4096 16384 4096 0.000753502 0.0010581255526241678 3.50846e-06 1.4042770326079663
RC N8 K1 K8 4096 16384 8192 0.0155143 0.013536136120760218 9.40014e-05 0.8724941583416731
RC N8 K2 K4 4096 16384 8192 0.00503006 0.004084815983232264 0.000170744 0.8120809658795847
RC N8 K4 K2 4096 16384 8192 0.00396485 0.0027566246796001427 0.000140756 0.695265818278155
RC N8 K8 K1 4096 16384 8192 0.0014758 0.002091110712131041 8.07413e-05 1.416933671317957
RC N8 K1 K8 4096 16384 12288 0.0162216 0.014585261673384387 0.000159745 0.8991259600399706
RC N8 K2 K4 4096 16384 12288 0.00603794 0.005133941535856432 0.00014598 0.8502803167730105
RC N8 K4 K2 4096 16384 12288 0.00448901 0.0037976800356656626 3.32748e-05 0.8459950046147509
RC N8 K8 K1 4096 16384 12288 0.0024633199999999997 0.0032047978372243885 0.000121773 1.3010075171818476
RC N8 K1 K8 4096 16384 16384 0.0169233 0.015634387226008555 0.000214244 0.9238379763999076
RC N8 K2 K4 4096 16384 16384 0.00695344 0.0061830670884806 7.86784e-05 0.8892098139166513
RC N8 K4 K2 4096 16384 16384 0.00531066 0.004838735391731184 0.000134161 0.9111363543761386
RC N8 K8 K1 4096 16384 16384 0.00331137 0.0041732214242620825 5.4274e-05 1.2602703486055868
RC N8 K1 K8 4096 16384 20480 0.0173991 0.016683512778632725 0.000112362 0.9588721703210352
RC N8 K2 K4 4096 16384 20480 0.00783146 0.007232192641104768 0.00013173 0.9234794841708658
RC N8 K4 K2 4096 16384 20480 0.00637221 0.005879790747796705 6.47515e-05 0.9227239447219576
RC N8 K8 K1 4096 16384 20480 0.00404059 0.005214276780327603 0.000219313 1.2904741090602123
RC N8 K1 K8 4096 16384 24576 0.0180105 0.017732638331256892 0.00011113 0.984572240151961
RC N8 K2 K4 4096 16384 24576 0.00868627 0.008281318193728937 0.000199575 0.9533802418908159
RC N8 K4 K2 4096 16384 24576 0.00726093 0.006920846103862225 0.000156343 0.9531624879818735
RC N8 K8 K1 4096 16384 24576 0.00430516 0.006255332136393123 0.00024374399999999998 1.4529848220259232
RC N8 K1 K8 4096 16384 28672 0.0194436 0.01878176388388106 0.000133518 0.9659612357732652
RC N8 K2 K4 4096 16384 28672 0.00860303 0.009330443746353105 0.000148603 1.084553203505405
RC N8 K4 K2 4096 16384 28672 0.00793529 0.007961901459927746 6.87387e-05 1.003353558587997
RC N8 K8 K1 4096 16384 28672 0.005002919999999999 0.007296387492458644 0.000286455 1.4584257778374718
RC N8 K1 K8 4096 16384 32768 0.0201757 0.019830889436505225 0.000257706 0.9829096108935612
RC N8 K2 K4 4096 16384 32768 0.00997167 0.010379569298977272 0.000231512 1.0409058160746667
RC N8 K4 K2 4096 16384 32768 0.00864355 0.009002956815993265 0.000110159 1.0415809263547113
RC N8 K8 K1 4096 16384 32768 0.0064317 0.008337442848524165 0.000324636 1.2963046859343819
RC N8 K1 K8 4096 20480 4096 0.0176179 0.015595513210170059 7.89823e-05 0.8852084079356825
RC N8 K2 K4 4096 20480 4096 0.0051423 0.003786363038260121 0.000255894 0.736317025117189
RC N8 K4 K2 4096 20480 4096 0.00320761 0.002148799400116587 0.00037126 0.6699066906876419
RC N8 K8 K1 4096 20480 4096 0.0009391029999999999 0.00132040694078021 4.70144e-05 1.4060299464278252
RC N8 K1 K8 4096 20480 8192 0.0184835 0.01690692015095027 0.000180394 0.9147033922660897
RC N8 K2 K4 4096 20480 8192 0.0060798 0.005089699782481683 8.29304e-05 0.8371492125533214
RC N8 K4 K2 4096 20480 8192 0.00434267 0.0034400308495001783 0.000220601 0.7921465019216699
RC N8 K8 K1 4096 20480 8192 0.00184538 0.0026116383901638013 9.70145e-05 1.41523067886495
RC N8 K1 K8 4096 20480 12288 0.0192171 0.018218327091730477 0.000196509 0.948026866266527
RC N8 K2 K4 4096 20480 12288 0.00718012 0.00639707162498257 0.000240459 0.8909421604350025
RC N8 K4 K2 4096 20480 12288 0.00539225 0.004832139755866863 0.000127971 0.8961268034432496
RC N8 K8 K1 4096 20480 12288 0.0024954900000000004 0.004003747296530486 0.000139842 1.6043932440244142
RC N8 K1 K8 4096 20480 16384 0.020602 0.01952973403251069 8.37495e-05 0.9479533070823556
RC N8 K2 K4 4096 20480 16384 0.00810307 0.0077044434674834565 9.29749e-05 0.9508054931628945
RC N8 K4 K2 4096 20480 16384 0.00612947 0.006163722188043692 0.000130816 1.0055881157822277
RC N8 K8 K1 4096 20480 16384 0.00336205 0.005214276780327603 0.000238321 1.550921842425783
RC N8 K1 K8 4096 20480 20480 0.0218587 0.0208411409732909 0.000201435 0.9534483282761967
RC N8 K2 K4 4096 20480 20480 0.00901884 0.009011815309984343 0.000230134 0.9992211093648787
RC N8 K4 K2 4096 20480 20480 0.00720907 0.00749530462022052 0.000128903 1.0397047913559614
RC N8 K8 K1 4096 20480 20480 0.0046887 0.006666912160884143 0.000233684 1.4219105852121363
RC N8 K1 K8 4096 20480 24576 0.0222081 0.02215254791407111 0.000345815 0.9974985664721929
RC N8 K2 K4 4096 20480 24576 0.0100002 0.01031918715248523 7.84757e-05 1.0318980772869772
RC N8 K4 K2 4096 20480 24576 0.00799628 0.008826887052397349 0.000112188 1.1038741830447845
RC N8 K8 K1 4096 20480 24576 0.00559258 0.007998494593060972 0.00028029 1.4301976177472602
RC N8 K1 K8 4096 20480 28672 0.0234974 0.023463954854851317 0.000394675 0.9985766448565082
RC N8 K2 K4 4096 20480 28672 0.010999 0.011626558994986115 0.00010246 1.0570560046355229
RC N8 K4 K2 4096 20480 28672 0.00917269 0.010158469484574177 0.000126161 1.1074689632565995
RC N8 K8 K1 4096 20480 28672 0.0065045500000000004 0.0093300770252378 0.000342609 1.4343923907476765
RC N8 K1 K8 4096 20480 32768 0.0231784 0.02477536179563153 0.000334601 1.068898707228779
RC N8 K2 K4 4096 20480 32768 0.0118138 0.012933930837487001 0.000112917 1.0948154562873083
RC N8 K4 K2 4096 20480 32768 0.00999645 0.011490051916751006 0.000118329 1.1494132333729479
RC N8 K8 K1 4096 20480 32768 0.00657136 0.01066165945741463 0.000373313 1.622443369015642
RC N8 K1 K8 4096 24576 4096 0.0208546 0.018704015852204076 0.000126889 0.8968772286308092
RC N8 K2 K4 4096 24576 4096 0.00575179 0.004537035645912144 0.000166811 0.7888041193979864
RC N8 K4 K2 4096 24576 4096 0.00367649 0.002573959280139904 0.000174024 0.7001132276002122
RC N8 K8 K1 4096 24576 4096 0.00106065 0.0015826883289362518 7.48958e-05 1.4921871766711468
RC N8 K1 K8 4096 24576 8192 0.0221606 0.020277704181140326 0.000177984 0.9150340776486343
RC N8 K2 K4 4096 24576 8192 0.00679193 0.006094583581731101 0.000349848 0.8973272076907597
RC N8 K4 K2 4096 24576 8192 0.00506496 0.004123437019400214 0.000147075 0.8141104805171637
RC N8 K8 K1 4096 24576 8192 0.00226661 0.0031321660681965613 0.000152034 1.3818725180761406
RC N8 K1 K8 4096 24576 12288 0.0229779 0.02185139251007658 0.000268677 0.9509743061844894
RC N8 K2 K4 4096 24576 12288 0.00841288 0.007660201714108706 0.000106894 0.9105326254634212
RC N8 K4 K2 4096 24576 12288 0.00639237 0.005793967707040235 0.000137098 0.9063880387149422
RC N8 K8 K1 4096 24576 12288 0.00350418 0.004802696755836583 0.000183126 1.3705622302040943
RC N8 K1 K8 4096 24576 16384 0.023829 0.023425080839012832 0.00030454 0.9830492609430875
RC N8 K2 K4 4096 24576 16384 0.00953129 0.009225819846486311 0.000218434 0.9679508069197676
RC N8 K4 K2 4096 24576 16384 0.0076627 0.00739186662565243 0.000159531 0.9646556208193495
RC N8 K8 K1 4096 24576 16384 0.004638130000000001 0.006255332136393123 0.00024338999999999999 1.34867546541238
RC N8 K1 K8 4096 24576 20480 0.0244726 0.024998769167949082 0.000219826 1.0215003378451444
RC N8 K2 K4 4096 24576 20480 0.01075 0.010791437978863916 8.46737e-05 1.0038546957082715
RC N8 K4 K2 4096 24576 20480 0.00859067 0.008989765544264625 0.000110937 1.0464568589253953
RC N8 K8 K1 4096 24576 20480 0.00523485 0.007998494593060972 0.000382757 1.5279319546999384
RC N8 K1 K8 4096 24576 24576 0.026039 0.026572457496885336 0.000422991 1.0204868657354482
RC N8 K2 K4 4096 24576 24576 0.011737 0.012357056111241521 0.000128522 1.0528291821795623
RC N8 K4 K2 4096 24576 24576 0.00969998 0.010587664462876819 9.7701e-05 1.091514050841014
RC N8 K8 K1 4096 24576 24576 0.00627183 0.009378498204589684 0.000456141 1.495336800358059
RC N8 K1 K8 4096 24576 28672 0.0274684 0.02814614582582159 0.00043164 1.0246736550298374
RC N8 K2 K4 4096 24576 28672 0.0121831 0.013922674243619124 0.000464072 1.1427858462640152
RC N8 K4 K2 4096 24576 28672 0.0110015 0.012185563381489014 0.00010312 1.107627449119576
RC N8 K8 K1 4096 24576 28672 0.00775554 0.010940081238687966 0.000599585 1.410615023413968
RC N8 K1 K8 4096 24576 32768 0.0286649 0.02971983415475784 0.000445344 1.036802296702861
RC N8 K2 K4 4096 24576 32768 0.0141579 0.01548829237599673 8.04686e-05 1.0939681998034123
RC N8 K4 K2 4096 24576 32768 0.0122359 0.013783462300101208 7.84489e-05 1.1264771941664453
RC N8 K8 K1 4096 24576 32768 0.00919252 0.012501664272786246 0.00046505600000000004 1.359982276109951
RC N8 K1 K8 4096 28672 4096 0.0239359 0.021812518494238084 4.56881e-05 0.911288837864383
RC N8 K2 K4 4096 28672 4096 0.00673413 0.005287708253564169 0.00014073 0.7852103023796941
RC N8 K4 K2 4096 28672 4096 0.0040359 0.002999119160163222 0.000165898 0.7431103744302935
RC N8 K8 K1 4096 28672 4096 0.00138314 0.0018449697170922939 9.2387e-05 1.3338994730051144
RC N8 K1 K8 4096 28672 8192 0.0253209 0.02364848821133038 0.000117392 0.9339513291917103
RC N8 K2 K4 4096 28672 8192 0.00802991 0.0070994673809805205 7.63333e-05 0.8841278894757875
RC N8 K4 K2 4096 28672 8192 0.00590045 0.004806843189300249 8.98603e-05 0.8146570497674328
RC N8 K8 K1 4096 28672 8192 0.00256577 0.0036526937462293217 0.000203553 1.4236247778364084
RC N8 K1 K8 4096 28672 12288 0.0266276 0.025484457928422674 9.04852e-05 0.9570692788093058
RC N8 K2 K4 4096 28672 12288 0.0096362 0.008923331803234845 0.000111427 0.9260218554238024
RC N8 K4 K2 4096 28672 12288 0.00718616 0.006755795658213609 7.72622e-05 0.94011205681666
RC N8 K8 K1 4096 28672 12288 0.00382253 0.005601646215142681 0.000273302 1.4654289737798474
RC N8 K1 K8 4096 28672 16384 0.0283096 0.027320427645514966 0.000182765 0.9650587661258007
RC N8 K2 K4 4096 28672 16384 0.0107462 0.010747196225489166 0.000347401 1.0000927049086343
RC N8 K4 K2 4096 28672 16384 0.00841234 0.008620011063261167 0.000137102 1.0246864800116455
RC N8 K8 K1 4096 28672 16384 0.00526506 0.007296387492458644 0.000420344 1.3858127908245383
RC N8 K1 K8 4096 28672 20480 0.0294963 0.02915639736260726 0.000356552 0.9884764313696044
RC N8 K2 K4 4096 28672 20480 0.0121703 0.01257106064774349 7.984e-05 1.0329293976108633
RC N8 K4 K2 4096 28672 20480 0.0097723 0.010484226468308728 8.73928e-05 1.07285147491468
RC N8 K8 K1 4096 28672 20480 0.0069432999999999995 0.0093300770252378 0.00034849200000000005 1.3437525420531737
RC N8 K1 K8 4096 28672 24576 0.0310815 0.030992367079699552 0.000345042 0.9971322838247688
RC N8 K2 K4 4096 28672 24576 0.0138111 0.014394925069997812 7.24612e-05 1.042272162970206
RC N8 K4 K2 4096 28672 24576 0.0112065 0.012348441873356288 0.000110198 1.10189995746721
RC N8 K8 K1 4096 28672 24576 0.00832187 0.010940081238687966 0.000420491 1.3146181373522976
RC N8 K1 K8 4096 28672 28672 0.0308928 0.03282833679679185 0.000219614 1.0626533301219652
RC N8 K2 K4 4096 28672 28672 0.0147925 0.016218789492252136 0.000359657 1.0964197730101157
RC N8 K4 K2 4096 28672 28672 0.012597 0.014212657278403847 0.000118041 1.1282573055809992
RC N8 K8 K1 4096 28672 28672 0.00912894 0.01305850783533292 0.0007410759999999999 1.4304517102021614
RC N8 K1 K8 4096 28672 32768 0.0322137 0.03466430651388414 0.000150169 1.0760734257127913
RC N8 K2 K4 4096 28672 32768 0.0163496 0.01804265391450646 0.000137224 1.1035532315473442
RC N8 K4 K2 4096 28672 32768 0.0138179 0.01607687268345141 0.000100205 1.1634816204670326
RC N8 K8 K1 4096 28672 32768 0.010152 0.01492272324038048 0.000792336 1.469929397200599
RC N8 K1 K8 4096 32768 4096 0.0270962 0.024921021136272096 0.000193853 0.9197238408438119
RC N8 K2 K4 4096 32768 4096 0.00735854 0.006038380861216193 0.000144783 0.8205949632965497
RC N8 K4 K2 4096 32768 4096 0.00442395 0.0034242790401865387 0.000140691 0.7740320392831154
RC N8 K8 K1 4096 32768 4096 0.00145516 0.0021072511052483357 8.11138e-05 1.4481233027628135
RC N8 K1 K8 4096 32768 8192 0.0287506 0.027019272241520433 0.000165247 0.9397811607938767
RC N8 K2 K4 4096 32768 8192 0.00869281 0.00810435118022994 0.000294303 0.9323051096515326
RC N8 K4 K2 4096 32768 8192 0.00616909 0.005490249359200286 0.000203152 0.8899609762866623
RC N8 K8 K1 4096 32768 8192 0.00290031 0.0041732214242620825 0.000226017 1.4388880582634553
RC N8 K1 K8 4096 32768 12288 0.0303669 0.02911752334676877 0.000165039 0.9588572869396866
RC N8 K2 K4 4096 32768 12288 0.010456 0.010186461892360981 0.000201617 0.9742216806007059
RC N8 K4 K2 4096 32768 12288 0.00776785 0.007717623609386981 0.000182474 0.9935340679064324
RC N8 K8 K1 4096 32768 12288 0.00447816 0.0064005956744487775 0.000297226 1.4292914220235047
RC N8 K1 K8 4096 32768 16384 0.03132 0.031215774452017106 0.00033351 0.9966722366544414
RC N8 K2 K4 4096 32768 16384 0.0118583 0.01226857260449202 4.62737e-05 1.0345979275690462
RC N8 K4 K2 4096 32768 16384 0.00937184 0.009654470783462368 8.37117e-05 1.0301574486400076
RC N8 K8 K1 4096 32768 16384 0.006034970000000001 0.008337442848524165 0.000302485 1.3815218383064314
RC N8 K1 K8 4096 32768 20480 0.0323388 0.03331402555726544 7.30947e-05 1.0301565165456181
RC N8 K2 K4 4096 32768 20480 0.0135106 0.014350683316623064 9.04688e-05 1.062179571345689
RC N8 K4 K2 4096 32768 20480 0.0107151 0.01173658149559341 0.000166651 1.0953310277639414
RC N8 K8 K1 4096 32768 20480 0.00724118 0.01066165945741463 0.000553384 1.4723649263538028
RC N8 K1 K8 4096 32768 24576 0.0335386 0.03541227666251377 7.44596e-05 1.0558662753517967
RC N8 K2 K4 4096 32768 24576 0.0149228 0.016432794028754104 0.000157266 1.1011870445730094
RC N8 K4 K2 4096 32768 24576 0.0123961 0.01381869220772445 0.000142586 1.114761272313425
RC N8 K8 K1 4096 32768 24576 0.008162860000000001 0.012501664272786246 0.000592189 1.5315299138765388
RC N8 K1 K8 4096 32768 28672 0.0362656 0.03751052776776211 0.000438362 1.0343280620687956
RC N8 K2 K4 4096 32768 28672 0.0161662 0.018514904740885144 0.000415971 1.1452848994126725
RC N8 K4 K2 4096 32768 28672 0.01367 0.01590080291985549 6.86701e-05 1.1631896795797725
RC N8 K8 K1 4096 32768 28672 0.00984935 0.01492272324038048 0.000802042 1.5150972643251057
RC N8 K1 K8 4096 32768 32768 0.0370803 0.039608778873010446 0.000371448 1.0681892776760287
RC N8 K2 K4 4096 32768 32768 0.0180181 0.020597015453016183 0.000485773 1.1431291564047366
RC N8 K4 K2 4096 32768 32768 0.0155941 0.01798291363198653 0.000113319 1.1531870150881762
RC N8 K8 K1 4096 32768 32768 0.0116782 0.016665885697048327 0.00078273 1.427093704256506
RC N8 K1 K8 8192 4096 4096 0.00787765 0.006270005284068025 0.00016824 0.7959233126716755
RC N8 K2 K4 8192 4096 4096 0.00284468 0.0015343452153040484 6.47554e-05 0.5393735728813253
RC N8 K4 K2 8192 4096 4096 0.00191046 0.0008813899566052822 0.000175451 0.46134959988970314
RC N8 K8 K1 8192 4096 4096 0.000421768 0.000533562776312084 2.60204e-05 1.2650622529733977
RC N8 K1 K8 8192 4096 8192 0.00845188 0.006786497863821461 0.000103524 0.8029571957743675
RC N8 K2 K4 8192 4096 8192 0.0032295 0.002058907991616132 0.000133467 0.6375315038291166
RC N8 K4 K2 8192 4096 8192 0.00239576 0.0014140229294760135 7.8243e-05 0.5902189407436528
RC N8 K8 K1 8192 4096 8192 0.000762318 0.0010581255526241678 5.82379e-05 1.388036951277771
RC N8 K1 K8 8192 4096 12288 0.00897591 0.007307025541854221 0.000117783 0.8140707228408285
RC N8 K2 K4 8192 4096 12288 0.00376752 0.002583470767928216 0.000109436 0.685721845651308
RC N8 K4 K2 8192 4096 12288 0.00301614 0.001946655902346745 0.00014401 0.6454129789554679
RC N8 K8 K1 8192 4096 12288 0.00107393 0.0015826883289362518 7.14013e-05 1.4737350934756006
RC N8 K1 K8 8192 4096 16384 0.00942687 0.007827553219886981 9.99989e-05 0.830344877980388
RC N8 K2 K4 8192 4096 16384 0.0040306 0.0031080335442403 0.000121679 0.7711093991565277
RC N8 K4 K2 8192 4096 16384 0.00330729 0.0024792888752174767 0.000226941 0.7496436282326245
RC N8 K8 K1 8192 4096 16384 0.0014290400000000001 0.0021072511052483357 0.00010627 1.4745921074625872
RC N8 K1 K8 8192 4096 20480 0.00982577 0.008348080897919743 0.0001285 0.84961085980231
RC N8 K2 K4 8192 4096 20480 0.00447112 0.003632596320552384 0.00011679 0.812457800406248
RC N8 K4 K2 8192 4096 20480 0.00389824 0.003011921848088208 8.07163e-05 0.7726363302639674
RC N8 K8 K1 8192 4096 20480 0.00186648 0.00263181388156042 0.000120138 1.4100412978228645
RC N8 K1 K8 8192 4096 24576 0.0102381 0.008868608575952503 0.000159533 0.8662357835880196
RC N8 K2 K4 8192 4096 24576 0.00466247 0.004157159096864468 0.000201486 0.8916216290645234
RC N8 K4 K2 8192 4096 24576 0.00405833 0.0035445548209589394 0.000107082 0.873402315967144
RC N8 K8 K1 8192 4096 24576 0.0022752500000000004 0.0031563766578725037 0.000110317 1.387265864354468
RC N8 K1 K8 8192 4096 28672 0.0105168 0.009389136253985263 0.000136922 0.8927750127401171
RC N8 K2 K4 8192 4096 28672 0.00530182 0.004681721873176552 7.57951e-05 0.8830405168746868
RC N8 K4 K2 8192 4096 28672 0.00446034 0.004077187793829671 0.000128823 0.9140979821784148
RC N8 K8 K1 8192 4096 28672 0.00254862 0.003680939434184588 0.00018867300000000001 1.4442872747544113
RC N8 K1 K8 8192 4096 32768 0.0104461 0.009909663932018024 0.000155669 0.9486472398328586
RC N8 K2 K4 8192 4096 32768 0.00540827 0.005206284649488637 0.000123289 0.9626525024617183
RC N8 K4 K2 8192 4096 32768 0.00490006 0.0046098207667004025 0.000134148 0.9407682286952409
RC N8 K8 K1 8192 4096 32768 0.00270187 0.004205502210496672 0.00018813 1.5565153802724307
RC N8 K1 K8 8192 8192 4096 0.0148284 0.012487010568136052 0.000125529 0.8421010067260157
RC N8 K2 K4 8192 8192 4096 0.00438902 0.0030356904306080962 0.000220945 0.6916556385270735
RC N8 K4 K2 8192 8192 4096 0.00309329 0.0017236395200932694 9.48643e-05 0.5572188576219073
RC N8 K8 K1 8192 8192 4096 0.000792541 0.0010581255526241678 5.90348e-05 1.3351051272100343
RC N8 K1 K8 8192 8192 8192 0.0156632 0.013519995727642925 0.0002089 0.8631694498980366
RC N8 K2 K4 8192 8192 8192 0.00518073 0.004084815983232264 0.000295171 0.788463398639239
RC N8 K4 K2 8192 8192 8192 0.00399818 0.002772765072717437 0.000273861 0.6935068137796291
RC N8 K8 K1 8192 8192 8192 0.00161631 0.002091110712131041 0.000106265 1.2937559701610712
RC N8 K1 K8 8192 8192 12288 0.0160501 0.014561051083708445 0.000146735 0.9072249446239241
RC N8 K2 K4 8192 8192 12288 0.00603134 0.005133941535856432 0.000275867 0.8512107650798052
RC N8 K4 K2 8192 8192 12288 0.00458714 0.0038218906253416054 0.000188545 0.8331750557736641
RC N8 K8 K1 8192 8192 12288 0.00239788 0.0031321660681965613 0.000160634 1.3062230254210225
RC N8 K1 K8 8192 8192 16384 0.0165781 0.015602106439773965 0.000186066 0.941127538124029
RC N8 K2 K4 8192 8192 16384 0.00692367 0.0061830670884806 0.000147838 0.8930331873819232
RC N8 K4 K2 8192 8192 16384 0.00540489 0.004871016177965774 8.03919e-05 0.9012239246248811
RC N8 K8 K1 8192 8192 16384 0.0031751 0.0041732214242620825 0.000213488 1.3143590514510037
RC N8 K1 K8 8192 8192 20480 0.0172472 0.016643161795839488 0.000116134 0.9649776077183245
RC N8 K2 K4 8192 8192 20480 0.0077621 0.007232192641104768 0.00015899 0.9317314439526376
RC N8 K4 K2 8192 8192 20480 0.00648299 0.005920141730589942 0.000100273 0.9131807592777317
RC N8 K8 K1 8192 8192 20480 0.0035373 0.005214276780327603 0.000245029 1.4740838437021466
RC N8 K1 K8 8192 8192 24576 0.0185423 0.017684217151905005 0.000117851 0.9537229551838231
RC N8 K2 K4 8192 8192 24576 0.00871772 0.008281318193728937 0.00018567 0.9499408324342761
RC N8 K4 K2 8192 8192 24576 0.00738486 0.00696926728321411 0.000134922 0.9437236837548862
RC N8 K8 K1 8192 8192 24576 0.00429511 0.006255332136393123 0.000333892 1.456384617947648
RC N8 K1 K8 8192 8192 28672 0.0190322 0.018725272507970528 0.000115866 0.9838732520660002
RC N8 K2 K4 8192 8192 28672 0.00917811 0.009330443746353105 6.95733e-05 1.0165975071505033
RC N8 K4 K2 8192 8192 28672 0.00810787 0.008018392835838278 8.17067e-05 0.988964159000857
RC N8 K8 K1 8192 8192 28672 0.00532367 0.007296387492458644 0.000351492 1.3705559308632285
RC N8 K1 K8 8192 8192 32768 0.0196774 0.019766327864036048 0.000439187 1.0045192893388377
RC N8 K2 K4 8192 8192 32768 0.00988772 0.010379569298977272 0.000266698 1.0497434493469953
RC N8 K4 K2 8192 8192 32768 0.00886507 0.009067518388462445 0.00017801 1.0228366373263207
RC N8 K8 K1 8192 8192 32768 0.00616147 0.008337442848524165 0.000305554 1.3531580691822187
RC N8 K1 K8 8192 12288 4096 0.0209315 0.018704015852204076 0.000166169 0.8935822015719884
RC N8 K2 K4 8192 12288 4096 0.00595722 0.004537035645912144 0.000139435 0.7616028358717899
RC N8 K4 K2 8192 12288 4096 0.00344907 0.002573959280139904 9.99517e-05 0.7462763238032003
RC N8 K8 K1 8192 12288 4096 0.0011357600000000002 0.0015826883289362518 8.234329999999999e-05 1.393505959829763
RC N8 K1 K8 8192 12288 8192 0.021559 0.020253493591464385 9.24361e-05 0.9394449460301678
RC N8 K2 K4 8192 12288 8192 0.00691635 0.006110723974848397 0.000186288 0.883518615288179
RC N8 K4 K2 8192 12288 8192 0.00469835 0.0041315072159588614 0.000147668 0.8793527974626969
RC N8 K8 K1 8192 12288 8192 0.0020943800000000003 0.0031321660681965613 0.00014629900000000002 1.495509920929612
RC N8 K1 K8 8192 12288 12288 0.0232811 0.021815076625562667 0.000159816 0.9370294627643311
RC N8 K2 K4 8192 12288 12288 0.00812852 0.007684412303784648 0.000227325 0.9453642611182168
RC N8 K4 K2 8192 12288 12288 0.00631563 0.005697125348336466 0.000113593 0.9020676240274472
RC N8 K8 K1 8192 12288 12288 0.00333362 0.004802696755836583 0.00023767099999999998 1.4406851278299815
RC N8 K1 K8 8192 12288 16384 0.0243239 0.023376659659660945 0.000161388 0.9610572177841936
RC N8 K2 K4 8192 12288 16384 0.00938639 0.0092581006327209 0.000361489 0.9863324060390524
RC N8 K4 K2 8192 12288 16384 0.0073848 0.0072627434807140704 9.13271e-05 0.9834719262152083
RC N8 K8 K1 8192 12288 16384 0.00465578 0.0064005956744487775 0.00029011799999999996 1.3747633424364505
RC N8 K1 K8 8192 12288 20480 0.0253102 0.02493824269375923 0.000338354 0.9853040550354888
RC N8 K2 K4 8192 12288 20480 0.010721 0.010831788961657153 9.42492e-05 1.0103338272229414
RC N8 K4 K2 8192 12288 20480 0.00848469 0.008828361613091676 8.64692e-05 1.0405049109739632
RC N8 K8 K1 8192 12288 20480 0.0057172 0.007998494593060972 0.000299041 1.3990230520291351
RC N8 K1 K8 8192 12288 24576 0.0259741 0.026499825727857508 0.000529018 1.020240382837423
RC N8 K2 K4 8192 12288 24576 0.0117942 0.012405477290593405 0.000207949 1.051828635311713
RC N8 K4 K2 8192 12288 24576 0.00933699 0.010393979745469281 4.06968e-05 1.1132045493750429
RC N8 K8 K1 8192 12288 24576 0.00674041 0.009596393511673166 0.000449797 1.423710651380727
RC N8 K1 K8 8192 12288 28672 0.0269019 0.02806140876195579 0.000260586 1.0431013706078676
RC N8 K2 K4 8192 12288 28672 0.0131759 0.013979165619529657 0.000141434 1.0609647629026977
RC N8 K4 K2 8192 12288 28672 0.0109984 0.011959597877846884 5.82242e-05 1.0873943371623949
RC N8 K8 K1 8192 12288 28672 0.00722531 0.011194292430285361 0.0005208890000000001 1.5493165594673945
RC N8 K1 K8 8192 12288 32768 0.0285601 0.02962299179605407 0.000535599 1.0372159689935985
RC N8 K2 K4 8192 12288 32768 0.0136203 0.015552853948465908 0.000517122 1.141887766676645
RC N8 K4 K2 8192 12288 32768 0.0120687 0.01352521601022449 0.000100224 1.1206854102119108
RC N8 K8 K1 8192 12288 32768 0.00840879 0.012792191348897555 0.000670163 1.5212880032558258
RC N8 K1 K8 8192 16384 4096 0.0272104 0.024921021136272096 0.000146204 0.9158638291341581
RC N8 K2 K4 8192 16384 4096 0.00728787 0.006038380861216193 0.00020056 0.8285522191279747
RC N8 K4 K2 8192 16384 4096 0.00450904 0.0034242790401865387 0.000186325 0.7594252967785912
RC N8 K8 K1 8192 16384 4096 0.0015818700000000002 0.0021072511052483357 9.83462e-05 1.3321266003200867
RC N8 K1 K8 8192 16384 8192 0.0286537 0.026986991455285842 0.000154748 0.941832693693514
RC N8 K2 K4 8192 16384 8192 0.00881536 0.008136631966464528 0.00021533 0.9230062035429669
RC N8 K4 K2 8192 16384 8192 0.00615012 0.005490249359200286 8.33246e-05 0.8927060543859772
RC N8 K8 K1 8192 16384 8192 0.0030716299999999997 0.0041732214242620825 0.00015065600000000002 1.3586341532873696
RC N8 K1 K8 8192 16384 12288 0.0300999 0.029069102167416885 0.000261552 0.9657541110574084
RC N8 K2 K4 8192 16384 12288 0.0105037 0.010234883071712865 5.59294e-05 0.9744074061247813
RC N8 K4 K2 8192 16384 12288 0.00774919 0.0075723600713313265 0.000150539 0.9771808500412722
RC N8 K8 K1 8192 16384 12288 0.00448402 0.0064005956744487775 0.00029551699999999997 1.427423533893421
RC N8 K1 K8 8192 16384 16384 0.0307269 0.031151212879547925 9.50315e-05 1.0138091665461835
RC N8 K2 K4 8192 16384 16384 0.0122219 0.012333134176961202 9.53425e-05 1.0091012180562107
RC N8 K4 K2 8192 16384 16384 0.00927785 0.009654470783462368 0.000120972 1.0405935409025115
RC N8 K8 K1 8192 16384 16384 0.00548836 0.008337442848524165 0.00039053199999999997 1.519113696718904
RC N8 K1 K8 8192 16384 20480 0.0329546 0.033233323591678965 0.000320204 1.0084578053345805
RC N8 K2 K4 8192 16384 20480 0.0136312 0.014431385282209538 6.64379e-05 1.0587024827021494
RC N8 K4 K2 8192 16384 20480 0.0106425 0.01173658149559341 0.000141243 1.1028030533796955
RC N8 K8 K1 8192 16384 20480 0.00709016 0.010419553560655206 0.000567811 1.4695794679746588
RC N8 K1 K8 8192 16384 24576 0.0343795 0.035315434303810005 0.000326508 1.0272236159283876
RC N8 K2 K4 8192 16384 24576 0.0147322 0.01652963638745787 0.00027267 1.1220073300293147
RC N8 K4 K2 8192 16384 24576 0.0121604 0.01381869220772445 5.0631e-05 1.1363682286540286
RC N8 K8 K1 8192 16384 24576 0.00867475 0.012501664272786246 0.000661143 1.4411555690695692
RC N8 K1 K8 8192 16384 28672 0.0359937 0.037397545015941044 0.00053828 1.0390025203283086
RC N8 K2 K4 8192 16384 28672 0.0165193 0.01862788749270621 7.06141e-05 1.1276438767203336
RC N8 K4 K2 8192 16384 28672 0.0140832 0.01590080291985549 9.93783e-05 1.1290617842433175
RC N8 K8 K1 8192 16384 28672 0.0102767 0.014583774984917287 0.000698031 1.4191107052767218
RC N8 K1 K8 8192 16384 32768 0.0370934 0.03947965572807209 0.00064337 1.0643310057334214
RC N8 K2 K4 8192 16384 32768 0.0175394 0.02072613859795454 0.000555549 1.1816902857540474
RC N8 K4 K2 8192 16384 32768 0.015459 0.01798291363198653 0.000110956 1.1632649998050668
RC N8 K8 K1 8192 16384 32768 0.0116861 0.016665885697048327 0.000789235 1.4261289649282762
RC N8 K1 K8 8192 20480 4096 0.0333131 0.03113802642034012 0.000127048 0.934708160463605
RC N8 K2 K4 8192 20480 4096 0.00883919 0.007539726076520242 0.000129753 0.8529883480862207
RC N8 K4 K2 8192 20480 4096 0.0052966 0.004274598800233174 0.000196425 0.807045803011965
RC N8 K8 K1 8192 20480 4096 0.0017314499999999998 0.00263181388156042 0.00013648099999999998 1.5200057071012274
RC N8 K1 K8 8192 20480 8192 0.0352925 0.0337204893191073 0.00028719 0.9554576558506002
RC N8 K2 K4 8192 20480 8192 0.0106364 0.010146399564963366 0.000217759 0.9539317405290668
RC N8 K4 K2 8192 20480 8192 0.00706428 0.006857061699000357 0.000167501 0.9706667486283609
RC N8 K8 K1 8192 20480 8192 0.00340084 0.005214276780327603 0.000270855 1.5332320192445406
RC N8 K1 K8 8192 20480 12288 0.0367002 0.036323127709271104 0.000248029 0.9897256066525824
RC N8 K2 K4 8192 20480 12288 0.0124822 0.01276114324996514 0.000381466 1.0223472825275304
RC N8 K4 K2 8192 20480 12288 0.00915048 0.009641279511733726 8.78896e-05 1.0536364771830249
RC N8 K8 K1 8192 20480 12288 0.0053003799999999995 0.007998494593060972 0.00040996 1.5090417277744186
RC N8 K1 K8 8192 20480 16384 0.038826 0.038925766099434905 0.000398061 1.0025695693461831
RC N8 K2 K4 8192 20480 16384 0.014651 0.015375886934966911 0.000181437 1.0494769595909432
RC N8 K4 K2 8192 20480 16384 0.0111953 0.012304444376087383 0.000107517 1.0990723228575727
RC N8 K8 K1 8192 20480 16384 0.0071906800000000005 0.010419553560655206 0.0004889240000000001 1.4490359132453683
RC N8 K1 K8 8192 20480 20480 0.0400816 0.04152840448959871 0.000493479 1.0360964754300903
RC N8 K2 K4 8192 20480 20480 0.0157348 0.017990630619968685 0.000491759 1.1433657002293443
RC N8 K4 K2 8192 20480 20480 0.0130925 0.01496760924044104 0.000157068 1.1432201062013396
RC N8 K8 K1 8192 20480 20480 0.00897085 0.013324824321768286 0.000603454 1.4853469093528802
RC N8 K1 K8 8192 20480 24576 0.0410636 0.04413104287976251 0.000186059 1.0746998042003748
RC N8 K2 K4 8192 20480 24576 0.0173759 0.020605374304970454 0.000423448 1.1858593974971343
RC N8 K4 K2 8192 20480 24576 0.0147163 0.017630774104794696 0.000263185 1.1980439447955462
RC N8 K8 K1 8192 20480 24576 0.0101289 0.015987989186121942 0.0008160960000000001 1.57845266377612
RC N8 K1 K8 8192 20480 28672 0.043535 0.04673368126992631 0.000762323 1.0734737859176826
RC N8 K2 K4 8192 20480 28672 0.0199349 0.023220117989972228 0.000110482 1.1647973147581492
RC N8 K4 K2 8192 20480 28672 0.0167302 0.020293938969148353 8.85112e-05 1.2130123351273956
RC N8 K8 K1 8192 20480 28672 0.0119419 0.0186511540504756 0.000953536 1.5618246719932003
RC N8 K1 K8 8192 20480 32768 0.0457407 0.04933631966009011 0.000600853 1.0786087589409457
RC N8 K2 K4 8192 20480 32768 0.0214108 0.025834861674974 0.00065737 1.2066275746340165
RC N8 K4 K2 8192 20480 32768 0.0186066 0.02295710383350201 0.000109323 1.2338150889201687
RC N8 K8 K1 8192 20480 32768 0.0140198 0.021314318914829256 0.00109283 1.5203012107754215
RC N8 K1 K8 8192 24576 4096 0.0398758 0.037355031704408154 8.96659e-05 0.9367845085091246
RC N8 K2 K4 8192 24576 4096 0.0104062 0.009041071291824288 0.00010187 0.8688158301612776
RC N8 K4 K2 8192 24576 4096 0.00612361 0.005124918560279809 5.08421e-05 0.8369113252280613
RC N8 K8 K1 8192 24576 4096 0.00228951 0.0031563766578725037 0.000155974 1.3786254080010587
RC N8 K1 K8 8192 24576 8192 0.0418055 0.04045398718292877 0.000193844 0.9676714112480121
RC N8 K2 K4 8192 24576 8192 0.0122071 0.012156167163462205 9.73676e-05 0.9958276055297495
RC N8 K4 K2 8192 24576 8192 0.00840825 0.008223874038800427 0.000139381 0.9780720172212323
RC N8 K8 K1 8192 24576 8192 0.00434125 0.006255332136393123 0.000350224 1.4409057613344367
RC N8 K1 K8 8192 24576 12288 0.0436634 0.043577153251125336 0.000129373 0.9980247358457046
RC N8 K2 K4 8192 24576 12288 0.0152518 0.015287403428217414 0.000152091 1.0023343754978045
RC N8 K4 K2 8192 24576 12288 0.0111622 0.01156493541408047 9.72081e-05 1.0360802900933928
RC N8 K8 K1 8192 24576 12288 0.00647801 0.009596393511673166 0.000510962 1.4813798545653936
RC N8 K1 K8 8192 24576 16384 0.0466175 0.0467003193193219 0.000579063 1.00177657144467
RC N8 K2 K4 8192 24576 16384 0.01742 0.01841863969297262 0.00029093 1.0573271924783363
RC N8 K4 K2 8192 24576 16384 0.0134105 0.01476073325130486 6.1077e-05 1.100684780679681
RC N8 K8 K1 8192 24576 16384 0.00873576 0.012501664272786246 0.000704957 1.4310906289534333
RC N8 K1 K8 8192 24576 20480 0.0484478 0.04982348538751846 0.000666724 1.0283952086063446
RC N8 K2 K4 8192 24576 20480 0.0197509 0.02154987595772783 7.39828e-05 1.0910832396360588
RC N8 K4 K2 8192 24576 20480 0.0157532 0.017956531088529248 0.000184583 1.1398656202250494
RC N8 K8 K1 8192 24576 20480 0.0115793 0.015987989186121942 0.000480137 1.38073883448239
RC N8 K1 K8 8192 24576 24576 0.0504123 0.05294665145571502 0.000763231 1.0502724822258658
RC N8 K2 K4 8192 24576 24576 0.0218926 0.02468111222248304 0.000503343 1.1273723642912692
RC N8 K4 K2 8192 24576 24576 0.0182032 0.021152328925753635 9.2659e-05 1.1620115653156389
RC N8 K8 K1 8192 24576 24576 0.0139459 0.018747996409179367 0.000524972 1.3443375048709203
RC N8 K1 K8 8192 24576 28672 0.0518741 0.05606981752391158 0.000594938 1.0808827049319716
RC N8 K2 K4 8192 24576 28672 0.0241114 0.027812348487238247 0.0006604 1.1534937202832787
RC N8 K4 K2 8192 24576 28672 0.0205513 0.024348126762978026 0.000107125 1.1847487391541178
RC N8 K8 K1 8192 24576 28672 0.016072700000000002 0.02187116247737593 0.000627357 1.3607646803197924
RC N8 K1 K8 8192 24576 32768 0.0536625 0.059192983592108145 0.000194186 1.1030604908848478
RC N8 K2 K4 8192 24576 32768 0.0261625 0.030943584751993457 0.000783334 1.1827457143619093
RC N8 K4 K2 8192 24576 32768 0.0216881 0.027543924600202413 0.000726745 1.270001733678949
RC N8 K8 K1 8192 24576 32768 0.017037 0.02499432854557249 0.00133183 1.467061603895785
RC N8 K1 K8 8192 28672 4096 0.0460637 0.04357203698847618 7.27762e-05 0.9459083180134504
RC N8 K2 K4 8192 28672 4096 0.0119965 0.010542416507128336 0.000101581 0.8787910229757293
RC N8 K4 K2 8192 28672 4096 0.0069938 0.005975238320326443 6.9573e-05 0.8543621951337532
RC N8 K8 K1 8192 28672 4096 0.0026482199999999997 0.003680939434184588 0.000211296 1.389967387220317
RC N8 K1 K8 8192 28672 8192 0.0487032 0.04718748504675024 0.000281465 0.9688785346086137
RC N8 K2 K4 8192 28672 8192 0.0144966 0.014165934761961041 0.000405334 0.9771901523088891
RC N8 K4 K2 8192 28672 8192 0.00984426 0.0095906863786005 0.00013576 0.9742414745852404
RC N8 K8 K1 8192 28672 8192 0.00504574 0.007296387492458644 0.00039094 1.4460490418568226
RC N8 K1 K8 8192 28672 12288 0.051125 0.05083117879297956 0.000532954 0.9942528859262506
RC N8 K2 K4 8192 28672 12288 0.0172841 0.017813663606469687 0.000237312 1.0306387724249273
RC N8 K4 K2 8192 28672 12288 0.0126111 0.013488591316427215 3.45443e-05 1.0695808705368457
RC N8 K8 K1 8192 28672 12288 0.00776314 0.011194292430285361 0.000588236 1.4419799759228045
RC N8 K1 K8 8192 28672 16384 0.0537256 0.05447487253920888 0.00060438 1.0139462851826482
RC N8 K2 K4 8192 28672 16384 0.0201521 0.02146139245097833 0.000135851 1.0649705217311511
RC N8 K4 K2 8192 28672 16384 0.0152784 0.017217022126522336 5.61504e-05 1.126886462360086
RC N8 K8 K1 8192 28672 16384 0.0104315 0.014583774984917287 0.000687943 1.3980515731119483
RC N8 K1 K8 8192 28672 20480 0.0551623 0.0581185662854382 0.00023033 1.0535921505346622
RC N8 K2 K4 8192 28672 20480 0.0218068 0.025109121295486977 0.000538395 1.1514353915057218
RC N8 K4 K2 8192 28672 20480 0.0177524 0.020945452936617454 0.000380871 1.1798659863802896
RC N8 K8 K1 8192 28672 20480 0.0136005 0.0186511540504756 0.00024507399999999996 1.3713579684920112
RC N8 K1 K8 8192 28672 24576 0.0571525 0.06176226003166752 0.000124793 1.0806571896534276
RC N8 K2 K4 8192 28672 24576 0.0242526 0.028756850139995623 0.000554186 1.185722361313658
RC N8 K4 K2 8192 28672 24576 0.0203326 0.024673883746712574 0.000135926 1.213513458520434
RC N8 K8 K1 8192 28672 24576 0.016180800000000002 0.02187116247737593 0.000240575 1.351673741556408
RC N8 K1 K8 8192 28672 28672 0.0595375 0.06540595377789685 0.000258976 1.0985673529774822
RC N8 K2 K4 8192 28672 28672 0.0274759 0.032404578984504266 0.000725684 1.1793818941146337
RC N8 K4 K2 8192 28672 28672 0.0230344 0.02840231455680769 0.000120479 1.2330390440735461
RC N8 K8 K1 8192 28672 28672 0.0189465 0.026108015670665837 0.000236427 1.377986206986295
RC N8 K1 K8 8192 28672 32768 0.0631384 0.06904964752412616 0.00126881 1.0936236509655957
RC N8 K2 K4 8192 28672 32768 0.0293147 0.03605230782901291 0.00109038 1.2298371748308157
RC N8 K4 K2 8192 28672 32768 0.0250628 0.032130745366902816 0.000541703 1.282009407045614
RC N8 K8 K1 8192 28672 32768 0.019431999999999998 0.029836446480760958 0.00151663 1.5354284932462414
RC N8 K1 K8 8192 32768 4096 0.0522567 0.0497890422725442 0.000261178 0.9527781561511576
RC N8 K2 K4 8192 32768 4096 0.0131516 0.012043761722432385 0.000152347 0.9157639923988249
RC N8 K4 K2 8192 32768 4096 0.00762366 0.006825558080373079 0.000107086 0.8953124982453413
RC N8 K8 K1 8192 32768 4096 0.0028655 0.004205502210496672 0.000227102 1.4676329473029741
RC N8 K1 K8 8192 32768 8192 0.0548506 0.053920982910571694 0.000341032 0.983051833718714
RC N8 K2 K4 8192 32768 8192 0.0163776 0.016175702360459877 0.000123294 0.9876723305282751
RC N8 K4 K2 8192 32768 8192 0.0107892 0.010957498718400571 6.57567e-05 1.0155988134801996
RC N8 K8 K1 8192 32768 8192 0.00588164 0.008337442848524165 0.000390473 1.417537089744385
RC N8 K1 K8 8192 32768 12288 0.05734 0.05808520433483377 9.32265e-05 1.0129962388356082
RC N8 K2 K4 8192 32768 12288 0.0195215 0.020339923784721957 0.00010627 1.041924226351559
RC N8 K4 K2 8192 32768 12288 0.0139616 0.015412247218773961 0.000257584 1.1039026486057444
RC N8 K8 K1 8192 32768 12288 0.008768670000000001 0.012792191348897555 0.0006619810000000001 1.4588519523368484
RC N8 K1 K8 8192 32768 16384 0.0598821 0.06224942575909585 9.71977e-05 1.0395331118831146
RC N8 K2 K4 8192 32768 16384 0.0221665 0.02450414520898404 0.000506846 1.1054584715216222
RC N8 K4 K2 8192 32768 16384 0.0162359 0.019285941566924734 0.000729511 1.18785786848433
RC N8 K8 K1 8192 32768 16384 0.011591200000000001 0.016665885697048327 0.000880796 1.4378050328739325
RC N8 K1 K8 8192 32768 20480 0.0629155 0.06641364718335793 0.000742758 1.05560072133827
RC N8 K2 K4 8192 32768 20480 0.0251608 0.028668366633246123 0.000109305 1.1394060058998967
RC N8 K4 K2 8192 32768 20480 0.0198963 0.023450162991186817 1.67452e-05 1.1786192905810033
RC N8 K8 K1 8192 32768 20480 0.0138455 0.021314318914829256 0.00109898 1.5394401729680587
RC N8 K1 K8 8192 32768 24576 0.0659935 0.07057786860762001 0.00104798 1.0694669718626837
RC N8 K2 K4 8192 32768 24576 0.0274642 0.0328325880575082 0.00121902 1.1954685757279733
RC N8 K4 K2 8192 32768 24576 0.0224707 0.027614384415448896 0.000639539 1.2289062830908204
RC N8 K8 K1 8192 32768 24576 0.0166553 0.02499432854557249 0.00128355 1.5006831786621968
RC N8 K1 K8 8192 32768 28672 0.0686568 0.07474209003188209 0.0011473 1.0886334643018913
RC N8 K2 K4 8192 32768 28672 0.0309087 0.03699680948177028 0.000582822 1.1969707390401498
RC N8 K4 K2 8192 32768 28672 0.0252041 0.031778605839710976 0.000707872 1.2608506488908937
RC N8 K8 K1 8192 32768 28672 0.020105 0.029836446480760958 0.0013761799999999999 1.484031160445708
RC N8 K1 K8 8192 32768 32768 0.0715371 0.07890631145614418 0.00158066 1.1030124432796993
RC N8 K2 K4 8192 32768 32768 0.0329435 0.041161030906032375 0.000942835 1.2494431649955948
RC N8 K4 K2 8192 32768 32768 0.0282038 0.03594282726397306 0.000655527 1.2743966154905744
RC N8 K8 K1 8192 32768 32768 0.022088999999999998 0.03332277139409666 0.001696 1.5085685813797212
RC N8 K1 K8 12288 4096 4096 0.0114121 0.009378507926102038 0.000136745 0.821803868359201
RC N8 K2 K4 12288 4096 4096 0.00358402 0.0022850178229560725 0.000146735 0.6375572186974605
RC N8 K4 K2 12288 4096 4096 0.00279824 0.0013025147383492759 0.000299076 0.4654764203032177
RC N8 K8 K1 12288 4096 4096 0.0005761739999999999 0.0007958441644681259 4.36097e-05 1.3812566420354373
RC N8 K1 K8 12288 4096 8192 0.0119029 0.010153246795732193 0.000120271 0.8530061410019569
RC N8 K2 K4 12288 4096 8192 0.00391888 0.0030637917908655507 9.87906e-05 0.7818029107463232
RC N8 K4 K2 12288 4096 8192 0.003076 0.0020933940010967253 0.00025278 0.6805572175216922
RC N8 K8 K1 12288 4096 8192 0.0010896699999999998 0.0015826883289362518 8.48975e-05 1.452447372999396
RC N8 K1 K8 12288 4096 12288 0.012524 0.010988512139552204 0.000100671 0.8773963701335199
RC N8 K2 K4 12288 4096 12288 0.00492399 0.003846600857054353 0.000199035 0.7811959116599249
RC N8 K4 K2 12288 4096 12288 0.00376774 0.002884273263844175 7.72798e-05 0.765518125943981
RC N8 K8 K1 12288 4096 12288 0.0016491 0.002369532493404378 0.000131322 1.4368640430564417
RC N8 K1 K8 12288 4096 16384 0.0132728 0.011787461598858302 0.000105992 0.8880915555766908
RC N8 K2 K4 12288 4096 16384 0.00548482 0.004629409923243155 0.0001335 0.8440404467681993
RC N8 K4 K2 12288 4096 16384 0.00457273 0.003675152526591625 0.000199361 0.8037108087710461
RC N8 K8 K1 12288 4096 16384 0.00223032 0.0031563766578725037 0.000167255 1.415212461831712
RC N8 K1 K8 12288 4096 20480 0.0135766 0.012586411058164399 0.000180849 0.9270665010506607
RC N8 K2 K4 12288 4096 20480 0.00591721 0.005412218989431958 0.00010312 0.9146572437740013
RC N8 K4 K2 12288 4096 20480 0.00512681 0.0044660317893390755 9.83404e-05 0.8711131852631706
RC N8 K8 K1 12288 4096 20480 0.00277918 0.00394322082234063 0.000210311 1.4188432639629784
RC N8 K1 K8 12288 4096 24576 0.0142252 0.013385360517470496 0.000279433 0.9409611476443562
RC N8 K2 K4 12288 4096 24576 0.00660501 0.006195028055620761 7.47292e-05 0.9379286413829443
RC N8 K4 K2 12288 4096 24576 0.00552411 0.005256911052086524 8.88792e-05 0.9516304078098597
RC N8 K8 K1 12288 4096 24576 0.00325528 0.004730064986808756 0.000261745 1.4530439737315242
RC N8 K1 K8 12288 4096 28672 0.0143148 0.014184309976776593 0.000206243 0.9908842580250224
RC N8 K2 K4 12288 4096 28672 0.00706598 0.006977837121809562 0.000207919 0.9875257390778861
RC N8 K4 K2 12288 4096 28672 0.00613888 0.006047790314833974 0.000176614 0.9851618397548044
RC N8 K8 K1 12288 4096 28672 0.0037131300000000002 0.005516909151276882 0.00029824800000000004 1.4857840019813153
RC N8 K1 K8 12288 4096 32768 0.0153789 0.01498325943608269 0.00010288 0.9742738060643278
RC N8 K2 K4 12288 4096 32768 0.00751331 0.007760646187998365 0.000299092 1.0329197368401364
RC N8 K4 K2 12288 4096 32768 0.00683079 0.006838669577581424 5.72238e-05 1.0011535382556664
RC N8 K8 K1 12288 4096 32768 0.00438342 0.006303753315745008 0.000338013 1.4380901934437056
RC N8 K1 K8 12288 8192 4096 0.020843 0.018704015852204076 9.88126e-05 0.89737637826628
RC N8 K2 K4 12288 8192 4096 0.00602651 0.004537035645912144 0.000127667 0.7528462818301379
RC N8 K4 K2 12288 8192 4096 0.00376678 0.002573959280139904 0.000207139 0.6833314608604443
RC N8 K8 K1 12288 8192 4096 0.00112413 0.0015826883289362518 8.334460000000001e-05 1.4079228638469319
RC N8 K1 K8 12288 8192 8192 0.0219269 0.020253493591464385 0.000148153 0.9236824900676515
RC N8 K2 K4 12288 8192 8192 0.00685306 0.006094583581731101 0.000113599 0.8893229567129284
RC N8 K4 K2 12288 8192 8192 0.00483522 0.004147647609076156 7.5901e-05 0.8577991506231682
RC N8 K8 K1 12288 8192 8192 0.00212969 0.0031321660681965613 0.000167887 1.4707145491581222
RC N8 K1 K8 12288 8192 12288 0.0230146 0.021924024279104407 0.00022499 0.9526137442799095
RC N8 K2 K4 12288 8192 12288 0.00801318 0.007660201714108706 5.67754e-05 0.955950286167128
RC N8 K4 K2 12288 8192 12288 0.00608387 0.005721335938012408 8.84105e-05 0.9404106165996986
RC N8 K8 K1 12288 8192 12288 0.0033010799999999996 0.004693749102294842 0.000246766 1.4218828693321104
RC N8 K1 K8 12288 8192 16384 0.0240837 0.0235219231977166 0.000375447 0.9766739827234436
RC N8 K2 K4 12288 8192 16384 0.00923396 0.009225819846486311 0.000145204 0.9991184547568228
RC N8 K4 K2 12288 8192 16384 0.00745487 0.00729502426694866 0.000210863 0.978558213214806
RC N8 K8 K1 12288 8192 16384 0.00436291 0.006255332136393123 0.00033475899999999996 1.433752274604134
RC N8 K1 K8 12288 8192 20480 0.0255121 0.025119822116328794 0.000248693 0.9846238497155779
RC N8 K2 K4 12288 8192 20480 0.0105391 0.010791437978863916 8.01015e-05 1.0239430291831293
RC N8 K4 K2 12288 8192 20480 0.00844617 0.008868712595884913 9.37577e-05 1.050027716217518
RC N8 K8 K1 12288 8192 20480 0.005631140000000001 0.007816915170491405 0.000419433 1.388158555903672
RC N8 K1 K8 12288 8192 24576 0.0265119 0.026717721034940987 0.000395734 1.007763345325721
RC N8 K2 K4 12288 8192 24576 0.0118354 0.012357056111241521 0.000152035 1.044075917268662
RC N8 K4 K2 12288 8192 24576 0.00981118 0.010442400924821165 8.78808e-05 1.0643369018630955
RC N8 K8 K1 12288 8192 24576 0.00671481 0.009378498204589684 0.000503223 1.3966885443653185
RC N8 K1 K8 12288 8192 28672 0.0270689 0.028315619953553185 0.000478163 1.0460572817348759
RC N8 K2 K4 12288 8192 28672 0.0129711 0.013922674243619124 0.000143913 1.0733611061220039
RC N8 K4 K2 12288 8192 28672 0.0107519 0.012016089253757417 8.39041e-05 1.1175782190828984
RC N8 K8 K1 12288 8192 28672 0.007524339999999999 0.010940081238687966 0.0005900640000000001 1.4539589171525964
RC N8 K1 K8 12288 8192 32768 0.0287186 0.029913518872165378 0.000413769 1.04160783854942
RC N8 K2 K4 12288 8192 32768 0.0139643 0.01548829237599673 0.000140557 1.1091348922607456
RC N8 K4 K2 12288 8192 32768 0.0121125 0.013589777582693668 0.000102178 1.121963061522697
RC N8 K8 K1 12288 8192 32768 0.00882158 0.012501664272786246 0.0006851779999999999 1.4171683839840759
RC N8 K1 K8 12288 12288 4096 0.0303878 0.028029523778306115 0.000139293 0.9223939797651068
RC N8 K2 K4 12288 12288 4096 0.0081963 0.0067890534688682174 5.83571e-05 0.8283070981867693
RC N8 K4 K2 12288 12288 4096 0.00502279 0.0038494389202098564 0.000164623 0.7663945576482107
RC N8 K8 K1 12288 12288 4096 0.00177391 0.002369532493404378 0.0001287 1.3357681581390137
RC N8 K1 K8 12288 12288 8192 0.0319678 0.03035374038719658 0.000274259 0.949509831367707
RC N8 K2 K4 12288 12288 8192 0.0100986 0.009125375372596653 3.43102e-05 0.9036277674723876
RC N8 K4 K2 12288 12288 8192 0.00667758 0.006185760823938293 0.000106372 0.9263476924182553
RC N8 K8 K1 12288 12288 8192 0.00333548 0.004693749102294842 0.000264512 1.4072184819860536
RC N8 K1 K8 12288 12288 12288 0.0340423 0.03285953641865661 0.000184682 0.9652560613899946
RC N8 K2 K4 12288 12288 12288 0.0117927 0.01147380257116306 0.000148275 0.9729580648335886
RC N8 K4 K2 12288 12288 12288 0.00872159 0.0085341880225047 7.96885e-05 0.9785128654872219
RC N8 K8 K1 12288 12288 12288 0.005163859999999999 0.007199545133754874 0.000341745 1.3942177235159117
RC N8 K1 K8 12288 12288 16384 0.0352803 0.035256384796574905 0.000371412 0.9993221371863308
RC N8 K2 K4 12288 12288 16384 0.0135626 0.013822229769729468 0.000141818 1.0191430676809365
RC N8 K4 K2 12288 12288 16384 0.0103094 0.010882615221071108 5.64036e-05 1.0556012203494973
RC N8 K8 K1 12288 12288 16384 0.00644003 0.009596393511673166 0.0005083560000000001 1.490116274562877
RC N8 K1 K8 12288 12288 20480 0.0371487 0.03765323317449319 0.000552314 1.013581449000724
RC N8 K2 K4 12288 12288 20480 0.0151862 0.016170656968295873 0.000310601 1.0648257607759593
RC N8 K4 K2 12288 12288 20480 0.0119997 0.013231042419637514 9.72306e-05 1.1026144336639678
RC N8 K8 K1 12288 12288 20480 0.00832474 0.011993241889591458 0.000639545 1.4406746504505195
RC N8 K1 K8 12288 12288 24576 0.0385813 0.040050081552411486 0.000548535 1.0380697786858268
RC N8 K2 K4 12288 12288 24576 0.0167286 0.01851908416686228 0.000379915 1.1070313216205947
RC N8 K4 K2 12288 12288 24576 0.0137601 0.01557946961820392 0.000361531 1.1322206683239162
RC N8 K8 K1 12288 12288 24576 0.0099883 0.014390090267509748 0.000765573 1.4406946394791653
RC N8 K1 K8 12288 12288 28672 0.0400901 0.04244692993032978 0.00049409 1.0587883275504373
RC N8 K2 K4 12288 12288 28672 0.0188461 0.020867511365428686 8.57517e-05 1.1072588687011469
RC N8 K4 K2 12288 12288 28672 0.015764 0.017927896816770327 0.000112081 1.1372682578514544
RC N8 K8 K1 12288 12288 28672 0.0115678 0.01678693864542804 0.000905671 1.451178153618496
RC N8 K1 K8 12288 12288 32768 0.0422128 0.04484377830824807 0.00066742 1.0623265528050274
RC N8 K2 K4 12288 12288 32768 0.0200565 0.023215938563995092 0.000609846 1.1575269146658236
RC N8 K4 K2 12288 12288 32768 0.0170471 0.020276324015336734 0.000307956 1.1894295226365033
RC N8 K8 K1 12288 12288 32768 0.013391400000000001 0.01918378702334633 0.000933072 1.4325452920042958
RC N8 K1 K8 12288 16384 4096 0.0396574 0.037355031704408154 0.000137145 0.9419435390219266
RC N8 K2 K4 12288 16384 4096 0.0101392 0.009041071291824288 6.87213e-05 0.8916947384235727
RC N8 K4 K2 12288 16384 4096 0.00615658 0.005124918560279809 0.000119466 0.8324294592581934
RC N8 K8 K1 12288 16384 4096 0.00216467 0.0031563766578725037 0.00017009099999999998 1.4581329523079747
RC N8 K1 K8 12288 16384 8192 0.0416814 0.04045398718292877 0.000174959 0.9705525050245138
RC N8 K2 K4 12288 16384 8192 0.0121729 0.012156167163462205 7.34928e-05 0.9986254026125413
RC N8 K4 K2 12288 16384 8192 0.00832649 0.008223874038800427 0.0001268 0.9876759641578176
RC N8 K8 K1 12288 16384 8192 0.004351130000000001 0.006255332136393123 0.000348772 1.4376339333444696
RC N8 K1 K8 12288 16384 12288 0.0442264 0.043795048558208816 0.000420147 0.990246743081255
RC N8 K2 K4 12288 16384 12288 0.0152984 0.015287403428217414 9.67034e-05 0.9992811946489446
RC N8 K4 K2 12288 16384 12288 0.0111762 0.01134704010699699 7.95246e-05 1.0152860638675927
RC N8 K8 K1 12288 16384 12288 0.0067605700000000005 0.009596393511673166 0.000508924 1.4194651503753626
RC N8 K1 K8 12288 16384 16384 0.0463622 0.0469908463954332 0.000532193 1.013559459978888
RC N8 K2 K4 12288 16384 16384 0.017555 0.01841863969297262 0.000176065 1.049196222897899
RC N8 K4 K2 12288 16384 16384 0.0123561 0.01447020617519355 6.00616e-05 1.1710981762201302
RC N8 K8 K1 12288 16384 16384 0.009099349999999999 0.012501664272786246 0.000612444 1.3739073969883835
RC N8 K1 K8 12288 16384 20480 0.0486058 0.05018664423265759 0.000628712 1.0325237776696936
RC N8 K2 K4 12288 16384 20480 0.0199606 0.02154987595772783 0.000477839 1.0796206505680106
RC N8 K4 K2 12288 16384 20480 0.0158379 0.017593372243390113 0.000122075 1.1108399625827992
RC N8 K8 K1 12288 16384 20480 0.0114621 0.015624830340982809 0.0007342070000000001 1.3631734447424826
RC N8 K1 K8 12288 16384 24576 0.0501533 0.05338244206988198 0.000845535 1.0643854356519307
RC N8 K2 K4 12288 16384 24576 0.0207203 0.02468111222248304 0.000631682 1.1911561233419903
RC N8 K4 K2 12288 16384 24576 0.0181145 0.020716538311586673 6.7246e-05 1.1436439488579135
RC N8 K8 K1 12288 16384 24576 0.012862 0.018747996409179367 0.0009369920000000001 1.4576268394634868
RC N8 K1 K8 12288 16384 28672 0.0525515 0.05657823990710637 0.000805865 1.0766246426287807
RC N8 K2 K4 12288 16384 28672 0.0239303 0.027812348487238247 0.000884502 1.162223143347064
RC N8 K4 K2 12288 16384 28672 0.0204245 0.023839704379783236 7.30492e-05 1.167211162074138
RC N8 K8 K1 12288 16384 28672 0.015515900000000001 0.02187116247737593 0.0011216 1.4095967670180864
RC N8 K1 K8 12288 16384 32768 0.0538694 0.05977403774433076 0.000906307 1.1096102378034796
RC N8 K2 K4 12288 16384 32768 0.0262261 0.030943584751993457 0.000497584 1.1798774789996782
RC N8 K4 K2 12288 16384 32768 0.0223469 0.026962870447979796 0.00047235 1.2065597665886452
RC N8 K8 K1 12288 16384 32768 0.017811499999999997 0.02499432854557249 0.00120882 1.4032691545109897
RC N8 K1 K8 12288 20480 4096 0.0493138 0.046680539630510186 0.000374682 0.946601957880151
RC N8 K2 K4 12288 20480 4096 0.012589 0.01128098381994239 0.000111917 0.8960984843865589
RC N8 K4 K2 12288 20480 4096 0.00701457 0.006400398200349761 0.000122997 0.9124434142577179
RC N8 K8 K1 12288 20480 4096 0.00270267 0.00394322082234063 0.000206343 1.4590093582792685
RC N8 K1 K8 12288 20480 8192 0.0514515 0.05055423397866096 0.000306865 0.9825609356123916
RC N8 K2 K4 12288 20480 8192 0.0150247 0.015186958954327754 0.000242659 1.010799480477331
RC N8 K4 K2 12288 20480 8192 0.00999719 0.010274092548500535 0.000160177 1.0276980379987313
RC N8 K8 K1 12288 20480 8192 0.00521861 0.007816915170491405 0.0004209 1.497892191693076
RC N8 K1 K8 12288 20480 12288 0.0542714 0.05465792892873318 0.000485442 1.0071221477377252
RC N8 K2 K4 12288 20480 12288 0.0174733 0.019101004285271766 0.000614659 1.0931537995268075
RC N8 K4 K2 12288 20480 12288 0.0131222 0.014329366319220877 5.90316e-05 1.0919942021323312
RC N8 K8 K1 12288 20480 12288 0.00778841 0.011993241889591458 0.000610484 1.5398832225822032
RC N8 K1 K8 12288 20480 16384 0.0565208 0.058628465635587726 0.000494433 1.0372900885264844
RC N8 K2 K4 12288 20480 16384 0.0200983 0.023015049616215776 0.000543244 1.1451241953904447
RC N8 K4 K2 12288 20480 16384 0.0157391 0.018283762632958125 7.7436e-05 1.1616777727416514
RC N8 K8 K1 12288 20480 16384 0.0107001 0.015624830340982809 0.0008167990000000001 1.4602508706444621
RC N8 K1 K8 12288 20480 20480 0.058866 0.06259900234244227 0.00079688 1.0634152540081248
RC N8 K2 K4 12288 20480 20480 0.0234027 0.026929094947159785 0.000156192 1.1506832522384078
RC N8 K4 K2 12288 20480 20480 0.018345 0.02223815894669537 0.000528505 1.2122190758623803
RC N8 K8 K1 12288 20480 20480 0.0143376 0.019982736482652426 0.000121327 1.3937295281394673
RC N8 K1 K8 12288 20480 24576 0.0609791 0.06656953904929681 0.000191155 1.0916779527624516
RC N8 K2 K4 12288 20480 24576 0.0262824 0.0308431402781038 0.000114081 1.1735283032791448
RC N8 K4 K2 12288 20480 24576 0.0200567 0.02619255526043262 0.00100066 1.3059254643302547
RC N8 K8 K1 12288 20480 24576 0.0170696 0.023977483779182913 0.00023404 1.4046892592200704
RC N8 K1 K8 12288 20480 28672 0.0640703 0.07054007575615136 0.000865331 1.1009793267106813
RC N8 K2 K4 12288 20480 28672 0.0286422 0.03475718560904781 0.000843333 1.2134956675481565
RC N8 K4 K2 12288 20480 28672 0.0235178 0.03014695157416987 0.000595372 1.2818780487192625
RC N8 K8 K1 12288 20480 28672 0.0198132 0.027972231075713398 0.000191969 1.4117977447213674
RC N8 K1 K8 12288 20480 32768 0.067202 0.0745106124630059 0.00142765 1.1087558772507649
RC N8 K2 K4 12288 20480 32768 0.0311225 0.03867123093999182 0.000886556 1.24254898995877
RC N8 K4 K2 12288 20480 32768 0.0260963 0.03410134788790712 0.000930767 1.3067503013035227
RC N8 K8 K1 12288 20480 32768 0.0198411 0.03196697837224389 0.00137284 1.611149501400824
RC N8 K1 K8 12288 24576 4096 0.0587051 0.05600604755661223 0.000206677 0.9540235440636713
RC N8 K2 K4 12288 24576 4096 0.0146094 0.013520896348060495 0.00015296 0.9254929256547493
RC N8 K4 K2 12288 24576 4096 0.00836669 0.007675877840419714 0.000121449 0.9174330398783407
RC N8 K8 K1 12288 24576 4096 0.00337483 0.004730064986808756 0.000257532 1.4015713344994432
RC N8 K1 K8 12288 24576 8192 0.0614507 0.06065448077439316 0.000276519 0.9870429592241123
RC N8 K2 K4 12288 24576 8192 0.0180488 0.018217750745193308 0.000273215 1.0093607744112245
RC N8 K4 K2 12288 24576 8192 0.0115812 0.012324311058200641 0.000223748 1.0641652901427003
RC N8 K8 K1 12288 24576 8192 0.0067851 0.009378498204589684 0.000457621 1.382219599503277
RC N8 K1 K8 12288 24576 12288 0.064522 0.06552080929925756 9.81098e-05 1.0154801354461667
RC N8 K2 K4 12288 24576 12288 0.021876 0.02291460514232612 0.000102077 1.0474769218470525
RC N8 K4 K2 12288 24576 12288 0.0153314 0.01719063958306505 0.000139963 1.1212700459883018
RC N8 K8 K1 12288 24576 12288 0.010102 0.014390090267509748 0.000699484 1.4244793375083893
RC N8 K1 K8 12288 24576 16384 0.0673856 0.07026608487574226 0.000628234 1.0427462970685466
RC N8 K2 K4 12288 24576 16384 0.0246733 0.027611459539458934 0.000441002 1.1190825523727648
RC N8 K4 K2 12288 24576 16384 0.0188856 0.02193591515954975 7.2273e-05 1.1615153958333202
RC N8 K8 K1 12288 24576 16384 0.0126845 0.018747996409179367 0.00101626 1.4780240773526248
RC N8 K1 K8 12288 24576 20480 0.0707648 0.07501136045222696 0.00100318 1.060009502637285
RC N8 K2 K4 12288 24576 20480 0.0287485 0.03230831393659175 0.000437909 1.1238260756767047
RC N8 K4 K2 12288 24576 20480 0.0222958 0.02668119073603445 0.000116867 1.1966913381010975
RC N8 K8 K1 12288 24576 20480 0.015503 0.023977483779182913 0.00114434 1.5466350886398061
RC N8 K1 K8 12288 24576 24576 0.0739152 0.07975663602871166 0.00131389 1.0790288875456153
RC N8 K2 K4 12288 24576 24576 0.0292466 0.03700516833372456 0.000430227 1.265281035529756
RC N8 K4 K2 12288 24576 24576 0.0253669 0.03142646631251914 0.00027015 1.2388768951870013
RC N8 K8 K1 12288 24576 24576 0.0191561 0.028117494613769053 0.0014417599999999998 1.4678089284232727
RC N8 K1 K8 12288 24576 28672 0.0761605 0.08450191160519636 0.00019476 1.1095241182134619
RC N8 K2 K4 12288 24576 28672 0.0348918 0.04170202273085738 0.00109027 1.1951811809897277
RC N8 K4 K2 12288 24576 28672 0.0288164 0.03617174188900385 0.000884528 1.2552484657696261
RC N8 K8 K1 12288 24576 28672 0.0226218 0.0328022437160639 0.00170093 1.4500280135119175
RC N8 K1 K8 12288 24576 32768 0.0798311 0.08924718718168106 0.00146618 1.117950111944857
RC N8 K2 K4 12288 24576 32768 0.0376425 0.04639887712799019 0.00135107 1.2326194362220944
RC N8 K4 K2 12288 24576 32768 0.0304767 0.040917017465488544 0.00110428 1.3425671895411428
RC N8 K8 K1 12288 24576 32768 0.0266142 0.03748699281835874 0.0015674699999999998 1.4085335203898197
RC N8 K1 K8 12288 28672 4096 0.0677205 0.06533155548271427 0.000200132 0.964723466051111
RC N8 K2 K4 12288 28672 4096 0.0168513 0.015768879072737243 0.000196355 0.9357663250157106
RC N8 K4 K2 12288 28672 4096 0.00938266 0.008951357480489665 7.46365e-05 0.9540319568746674
RC N8 K8 K1 12288 28672 4096 0.00375597 0.005516909151276882 0.00029918 1.4688373845576195
RC N8 K1 K8 12288 28672 8192 0.0714914 0.07075472757012535 0.000430561 0.9896956496882892
RC N8 K2 K4 12288 28672 8192 0.0209242 0.021232402142941566 7.62678e-05 1.0147294588534599
RC N8 K4 K2 12288 28672 8192 0.0133927 0.01437452956790075 8.32335e-05 1.0733108012499906
RC N8 K8 K1 12288 28672 8192 0.00725209 0.010940081238687966 0.000578507 1.5085418463764193
RC N8 K1 K8 12288 28672 12288 0.0751434 0.07638368966978194 0.000636341 1.0165056368194938
RC N8 K2 K4 12288 28672 12288 0.022899 0.02670399540970453 8.48514e-05 1.1661642608718517
RC N8 K4 K2 12288 28672 12288 0.0172351 0.02005191284690923 0.000380705 1.1634346680268306
RC N8 K8 K1 12288 28672 12288 0.0112745 0.01678693864542804 0.000860447 1.48892976588124
RC N8 K1 K8 12288 28672 16384 0.0776679 0.08190370411589679 0.000265714 1.0545373843749708
RC N8 K2 K4 12288 28672 16384 0.0284028 0.0321755886764675 0.0005946 1.1328315756357648
RC N8 K4 K2 12288 28672 16384 0.0214895 0.025588067686141372 9.15214e-05 1.1907241995458884
RC N8 K8 K1 12288 28672 16384 0.0148623 0.02187116247737593 0.00115904 1.4715866640678716
RC N8 K1 K8 12288 28672 20480 0.0815941 0.08742371856201164 0.000936211 1.0714465698134013
RC N8 K2 K4 12288 28672 20480 0.0315717 0.03764718194323047 0.000975809 1.1924344252362231
RC N8 K4 K2 12288 28672 20480 0.0250689 0.031124222525373522 0.000166944 1.2415471969401737
RC N8 K8 K1 12288 28672 20480 0.018526 0.027972231075713398 0.0014022099999999999 1.5098904823336605
RC N8 K1 K8 12288 28672 24576 0.0849075 0.0929437330081265 0.00123601 1.0946469158569796
RC N8 K2 K4 12288 28672 24576 0.034885 0.04311877520999344 0.001045 1.2360262350578597
RC N8 K4 K2 12288 28672 24576 0.0269402 0.03666037736460567 0.000771575 1.3608056868399518
RC N8 K8 K1 12288 28672 24576 0.022114699999999998 0.0328022437160639 0.00168283 1.4832778068915202
RC N8 K1 K8 12288 28672 28672 0.088013 0.09846374745424136 0.000151714 1.1187409525211203
RC N8 K2 K4 12288 28672 28672 0.0393464 0.04859036847675641 0.00105663 1.234938100480766
RC N8 K4 K2 12288 28672 28672 0.0325133 0.04219653220383782 0.00112829 1.2978237276387758
RC N8 K8 K1 12288 28672 28672 0.024785599999999998 0.03915752350599876 0.00179662 1.5798497315376172
RC N8 K1 K8 12288 28672 32768 0.0922922 0.10398376190035621 0.0017635 1.1266798483550746
RC N8 K2 K4 12288 28672 32768 0.0431182 0.05406196174351938 0.00132831 1.2538084090597328
RC N8 K4 K2 12288 28672 32768 0.0357403 0.04773268704306997 0.00135581 1.33554242810133
RC N8 K8 K1 12288 28672 32768 0.0281205 0.044750169721141445 0.00187392 1.5913717651230044
RC N8 K1 K8 12288 32768 4096 0.0775341 0.07465706340881631 0.00021377 0.9628932741698983
RC N8 K2 K4 12288 32768 4096 0.0189014 0.01801686179741399 0.000296711 0.9532025033814422
RC N8 K4 K2 12288 32768 4096 0.0104797 0.010226837120559617 0.000162867 0.9758711719380915
RC N8 K8 K1 12288 32768 4096 0.00458335 0.006303753315745008 0.000300882 1.3753593584921526
RC N8 K1 K8 12288 32768 8192 0.082034 0.08085497436585755 0.000935684 0.985627597896696
RC N8 K2 K4 12288 32768 8192 0.0233837 0.024247053540689817 0.000569469 1.036921169048945
RC N8 K4 K2 12288 32768 8192 0.0155425 0.016424748077600856 5.32461e-05 1.0567635887148692
RC N8 K8 K1 12288 32768 8192 0.00887655 0.012501664272786246 0.00067312 1.408392255187685
RC N8 K1 K8 12288 32768 12288 0.0854606 0.08724657004030632 0.000747447 1.020898168750352
RC N8 K2 K4 12288 32768 12288 0.0274516 0.03049338567708294 0.000435528 1.1108054057717196
RC N8 K4 K2 12288 32768 12288 0.0195907 0.0229131861107534 0.000466189 1.1695950686169152
RC N8 K8 K1 12288 32768 12288 0.0134842 0.01918378702334633 0.000913894 1.4226863309166529
RC N8 K1 K8 12288 32768 16384 0.0889946 0.09354132335605134 0.000138692 1.051089879116838
RC N8 K2 K4 12288 32768 16384 0.0325798 0.03673971781347606 0.000729812 1.1276839579578777
RC N8 K4 K2 12288 32768 16384 0.022739 0.028917412350387098 0.000153831 1.2717099410874313
RC N8 K8 K1 12288 32768 16384 0.017284300000000002 0.02499432854557249 0.0012777799999999998 1.44607120598303
RC N8 K1 K8 12288 32768 20480 0.0936235 0.09983607667179634 0.00120881 1.0663570222411718
RC N8 K2 K4 12288 32768 20480 0.0369023 0.04298604994986919 0.000952701 1.1648609964655101
RC N8 K4 K2 12288 32768 20480 0.0283031 0.035163744486780224 0.00104193 1.2423990476937234
RC N8 K8 K1 12288 32768 20480 0.0210229 0.03196697837224389 0.0016336299999999998 1.5205789102475817
RC N8 K1 K8 12288 32768 24576 0.0978618 0.10613082998754135 0.00145559 1.0844970150512392
RC N8 K2 K4 12288 32768 24576 0.0397365 0.04923238208626231 0.0016427 1.2389712754334756
RC N8 K4 K2 12288 32768 24576 0.0322471 0.04141007662317335 0.0010972 1.2841488575150433
RC N8 K8 K1 12288 32768 24576 0.0250346 0.03748699281835874 0.00174592 1.4974073010297244
RC N8 K1 K8 12288 32768 28672 0.102166 0.11242558330328636 0.00157699 1.1004207202326248
RC N8 K2 K4 12288 32768 28672 0.0431654 0.055478714222655434 0.00133971 1.2852588930637834
RC N8 K4 K2 12288 32768 28672 0.0366789 0.047656408759566476 0.00144937 1.2992867495908131
RC N8 K8 K1 12288 32768 28672 0.030429099999999997 0.044750169721141445 0.00200316 1.4706373084035167
RC N8 K1 K8 12288 32768 32768 0.104953 0.11872033661903136 7.55965e-05 1.131176208579377
RC N8 K2 K4 12288 32768 32768 0.0476762 0.06172504635904856 0.00168511 1.294672108075907
RC N8 K4 K2 12288 32768 32768 0.0416018 0.053902740895959596 0.00140982 1.2956829006427508
RC N8 K8 K1 12288 32768 32768 0.034164700000000006 0.049979657091144984 0.0022189199999999997 1.4629034380850696
RC N8 K1 K8 16384 4096 4096 0.0142171 0.012487010568136052 8.03341e-05 0.8783092591411787
RC N8 K2 K4 16384 4096 4096 0.00441404 0.0030356904306080962 0.000225115 0.6877351430000852
RC N8 K4 K2 16384 4096 4096 0.00282589 0.0017236395200932694 0.000123353 0.6099457233272595
RC N8 K8 K1 16384 4096 4096 0.000840528 0.0010581255526241678 5.30117e-05 1.258881979689157
RC N8 K1 K8 16384 4096 8192 0.0152926 0.013519995727642925 0.00018612 0.8840874493312403
RC N8 K2 K4 16384 4096 8192 0.00519527 0.00406867559011497 7.95787e-05 0.7831499787527828
RC N8 K4 K2 16384 4096 8192 0.00370266 0.002772765072717437 0.00016828 0.7488575977047413
RC N8 K8 K1 16384 4096 8192 0.00150737 0.0021072511052483357 0.00010922 1.3979654001660744
RC N8 K1 K8 16384 4096 12288 0.0163558 0.014633682852736273 7.19678e-05 0.8947090850179308
RC N8 K2 K4 16384 4096 12288 0.00584016 0.00510973094618049 0.000150341 0.8749299584567015
RC N8 K4 K2 16384 4096 12288 0.00471052 0.0038218906253416054 0.000238897 0.8113521703212395
RC N8 K8 K1 16384 4096 12288 0.00226095 0.0031563766578725037 0.00017838499999999998 1.3960400087894487
RC N8 K1 K8 16384 4096 16384 0.0171354 0.015602106439773965 0.000175513 0.9105189513973392
RC N8 K2 K4 16384 4096 16384 0.00677854 0.006150786302246011 0.000207739 0.9073910166858956
RC N8 K4 K2 16384 4096 16384 0.00573507 0.004871016177965774 7.95862e-05 0.8493385744142222
RC N8 K8 K1 16384 4096 16384 0.00305069 0.004205502210496672 0.000244574 1.3785413170452168
RC N8 K1 K8 16384 4096 20480 0.0176999 0.016643161795839488 0.0001907 0.9402969392956733
RC N8 K2 K4 16384 4096 20480 0.00724967 0.007191841658311531 0.000138737 0.9920233139317419
RC N8 K4 K2 16384 4096 20480 0.00655417 0.005920141730589942 0.000124651 0.9032633774512931
RC N8 K8 K1 16384 4096 20480 0.00395825 0.00525462776312084 0.00026337500000000005 1.3275128562169747
RC N8 K1 K8 16384 4096 24576 0.0181873 0.017684217151905005 0.000289584 0.9723387832116369
RC N8 K2 K4 16384 4096 24576 0.00838635 0.008232897014377051 0.000138238 0.9817020532623907
RC N8 K4 K2 16384 4096 24576 0.00710053 0.00696926728321411 0.000168937 0.9815136733756649
RC N8 K8 K1 16384 4096 24576 0.00473114 0.006303753315745008 0.00032104 1.332396275685143
RC N8 K1 K8 16384 4096 28672 0.0188978 0.018725272507970528 0.000123993 0.9908704985749943
RC N8 K2 K4 16384 4096 28672 0.00929468 0.009273952370442573 0.000169949 0.9977699469419682
RC N8 K4 K2 16384 4096 28672 0.00774 0.008018392835838278 9.2254e-05 1.0359680666457722
RC N8 K8 K1 16384 4096 28672 0.00538947 0.007352878868369176 0.000423855 1.3643046289095544
RC N8 K1 K8 16384 4096 32768 0.0202673 0.019766327864036048 0.000133051 0.9752817525785896
RC N8 K2 K4 16384 4096 32768 0.00973526 0.010315007726508093 8.8394e-05 1.059551334685267
RC N8 K4 K2 16384 4096 32768 0.00869386 0.009067518388462445 8.28088e-05 1.0429795727631277
RC N8 K8 K1 16384 4096 32768 0.00590503 0.008402004420993344 0.00047211999999999997 1.4228555013257076
RC N8 K1 K8 16384 8192 4096 0.0273392 0.024921021136272096 0.0002015 0.9115490261701913
RC N8 K2 K4 16384 8192 4096 0.00719488 0.006038380861216193 0.000194432 0.8392608161937647
RC N8 K4 K2 16384 8192 4096 0.00445317 0.0034242790401865387 0.000192212 0.7689531367961561
RC N8 K8 K1 16384 8192 4096 0.0015008200000000001 0.0021072511052483357 0.00011123800000000001 1.404066513804677
RC N8 K1 K8 16384 8192 8192 0.0287024 0.026986991455285842 0.000152244 0.9402346652295921
RC N8 K2 K4 16384 8192 8192 0.00844931 0.00810435118022994 0.000109945 0.9591731372419688
RC N8 K4 K2 16384 8192 8192 0.00621095 0.005522530145434875 0.000138158 0.8891602968040115
RC N8 K8 K1 16384 8192 8192 0.0030149300000000003 0.0041732214242620825 0.00019317799999999999 1.3841851798423452
RC N8 K1 K8 16384 8192 12288 0.0296801 0.029214365705472537 0.000331422 0.9843081965853395
RC N8 K2 K4 16384 8192 12288 0.0104707 0.010186461892360981 9.80934e-05 0.9728539536383415
RC N8 K4 K2 16384 8192 12288 0.00773248 0.007620781250683211 7.21854e-05 0.9855546022341101
RC N8 K8 K1 16384 8192 12288 0.0044655300000000005 0.006255332136393123 0.000295727 1.4008039664705247
RC N8 K1 K8 16384 8192 16384 0.0309488 0.031151212879547925 0.000198613 1.0065402496881277
RC N8 K2 K4 16384 8192 16384 0.0121874 0.01226857260449202 0.000120676 1.0066603709152093
RC N8 K4 K2 16384 8192 16384 0.00854153 0.009719032355931547 0.000108269 1.1378561400512024
RC N8 K8 K1 16384 8192 16384 0.00578769 0.008337442848524165 0.000439747 1.4405475843599371
RC N8 K1 K8 16384 8192 20480 0.0330159 0.033233323591678965 0.000314 1.0065854207118075
RC N8 K2 K4 16384 8192 20480 0.0137098 0.014350683316623064 0.00010141 1.046746365127359
RC N8 K4 K2 16384 8192 20480 0.0108477 0.011817283461179884 0.000125369 1.0893814782101168
RC N8 K8 K1 16384 8192 20480 0.00694481 0.010419553560655206 0.000547144 1.5003367350086187
RC N8 K1 K8 16384 8192 24576 0.0343803 0.035315434303810005 0.000419215 1.0271997133186739
RC N8 K2 K4 16384 8192 24576 0.0149282 0.016432794028754104 0.000414535 1.1007887105447478
RC N8 K4 K2 16384 8192 24576 0.0124715 0.013915534566428219 5.09187e-05 1.1157867591250628
RC N8 K8 K1 16384 8192 24576 0.00848007 0.012501664272786246 0.000681625 1.4742406929171867
RC N8 K1 K8 16384 8192 28672 0.0358445 0.037397545015941044 0.000515429 1.043327289150108
RC N8 K2 K4 16384 8192 28672 0.0162814 0.018514904740885144 0.000207968 1.1371813689784136
RC N8 K4 K2 16384 8192 28672 0.0136905 0.016013785671676554 0.000293772 1.1697005713214677
RC N8 K8 K1 16384 8192 28672 0.010028 0.014583774984917287 0.00076168 1.4543054432506268
RC N8 K1 K8 16384 8192 32768 0.0372378 0.03947965572807209 0.000714243 1.0602037641340811
RC N8 K2 K4 16384 8192 32768 0.0181309 0.020597015453016183 9.81611e-05 1.1360172662700796
RC N8 K4 K2 16384 8192 32768 0.0153665 0.018112036776924887 0.000110171 1.1786702747486342
RC N8 K8 K1 16384 8192 32768 0.0115613 0.016665885697048327 0.0008169070000000001 1.4415235048868489
RC N8 K1 K8 16384 12288 4096 0.0396451 0.037355031704408154 0.000201396 0.9422357795643889
RC N8 K2 K4 16384 12288 4096 0.010503 0.009041071291824288 0.000148212 0.8608084634698931
RC N8 K4 K2 16384 12288 4096 0.00582252 0.005124918560279809 8.35243e-05 0.8801890865604255
RC N8 K8 K1 16384 12288 4096 0.0022406600000000002 0.0031563766578725037 0.000170127 1.408681664274144
RC N8 K1 K8 16384 12288 8192 0.0416964 0.04045398718292877 7.87386e-05 0.9702033552759656
RC N8 K2 K4 16384 12288 8192 0.0126286 0.012140026770344908 0.000131636 0.9613121621038679
RC N8 K4 K2 16384 12288 8192 0.00847886 0.008240014431917724 9.29454e-05 0.971830462104307
RC N8 K8 K1 16384 12288 8192 0.00434204 0.006255332136393123 0.000345686 1.4406435998731295
RC N8 K1 K8 16384 12288 12288 0.0440393 0.043795048558208816 0.000340219 0.994453784647095
RC N8 K2 K4 16384 12288 12288 0.0150472 0.01526319283854147 0.000338143 1.0143543542015439
RC N8 K4 K2 16384 12288 12288 0.0110703 0.011371250696672934 5.55393e-05 1.0271854147288633
RC N8 K8 K1 16384 12288 12288 0.00640627 0.009596393511673166 0.000438127 1.497968944748374
RC N8 K1 K8 16384 12288 16384 0.0465323 0.0467003193193219 0.000458751 1.003610810540676
RC N8 K2 K4 16384 12288 16384 0.0173455 0.01838635890673803 0.000569262 1.0600074317107049
RC N8 K4 K2 16384 12288 16384 0.0132923 0.01450248696142814 0.00032481 1.0910442106654334
RC N8 K8 K1 16384 12288 16384 0.00912562 0.012792191348897555 0.0005896580000000001 1.4017887386169439
RC N8 K1 K8 16384 12288 20480 0.0485887 0.04982348538751846 0.000701906 1.0254130155266237
RC N8 K2 K4 16384 12288 20480 0.0197011 0.021509524974934593 0.000287727 1.0917930965750438
RC N8 K4 K2 16384 12288 20480 0.0152758 0.01763372322618335 0.000509781 1.1543567751727144
RC N8 K8 K1 16384 12288 20480 0.0113422 0.015987989186121942 0.000736677 1.4096021218213346
RC N8 K1 K8 16384 12288 24576 0.0493743 0.05294665145571502 0.000255458 1.0723524476441189
RC N8 K2 K4 16384 12288 24576 0.0221184 0.024632691043131153 7.7326e-05 1.1136741827225818
RC N8 K4 K2 16384 12288 24576 0.0174609 0.02076495949093856 0.000434999 1.1892261848437686
RC N8 K8 K1 16384 12288 24576 0.0135544 0.01918378702334633 0.000879073 1.4153180534251852
RC N8 K1 K8 16384 12288 28672 0.0515002 0.05606981752391158 0.000139439 1.0887300927746217
RC N8 K2 K4 16384 12288 28672 0.0240928 0.027755857111327716 0.000298917 1.1520394935967473
RC N8 K4 K2 16384 12288 28672 0.0199587 0.023896195755693767 0.000365662 1.1972821754770484
RC N8 K8 K1 16384 12288 28672 0.0151144 0.02237958486057072 0.00115949 1.4806796737264278
RC N8 K1 K8 16384 12288 32768 0.0545104 0.059192983592108145 0.00102269 1.085902572575291
RC N8 K2 K4 16384 12288 32768 0.0262746 0.030879023179524276 0.000370269 1.1752423701797279
RC N8 K4 K2 16384 12288 32768 0.022336 0.027027432020448976 0.00050385 1.2100390410301296
RC N8 K8 K1 16384 12288 32768 0.0164717 0.025575382697795107 0.00109707 1.5526862860418238
RC N8 K1 K8 16384 16384 4096 0.0519916 0.0497890422725442 0.000255 0.9576362772552528
RC N8 K2 K4 16384 16384 4096 0.0131796 0.012043761722432385 0.000208864 0.9138184559798769
RC N8 K4 K2 16384 16384 4096 0.0074814 0.006825558080373079 0.000153962 0.9123370064925119
RC N8 K8 K1 16384 16384 4096 0.0029774099999999998 0.004205502210496672 0.00019323999999999999 1.4124699690323712
RC N8 K1 K8 16384 16384 8192 0.0546839 0.053920982910571694 0.000212634 0.986048597678141
RC N8 K2 K4 16384 16384 8192 0.0162232 0.016175702360459877 9.37923e-05 0.9970722397837589
RC N8 K4 K2 16384 16384 8192 0.0106666 0.010957498718400571 0.000119221 1.0272719252995868
RC N8 K8 K1 16384 16384 8192 0.0056641899999999995 0.008337442848524165 0.000451116 1.4719567755538154
RC N8 K1 K8 16384 16384 12288 0.0581399 0.058375731410945084 0.00046015 1.0040562747948496
RC N8 K2 K4 16384 16384 12288 0.0191827 0.020339923784721957 0.000140862 1.0603264287468372
RC N8 K4 K2 16384 16384 12288 0.0135683 0.015121720142662652 0.000268085 1.1144889295388996
RC N8 K8 K1 16384 16384 12288 0.00897908 0.012792191348897555 0.00058429 1.4246661516433259
RC N8 K1 K8 16384 16384 16384 0.0599892 0.06224942575909585 0.000226694 1.037677211216283
RC N8 K2 K4 16384 16384 16384 0.0223828 0.02450414520898404 9.96281e-05 1.0947756853022874
RC N8 K4 K2 16384 16384 16384 0.0169282 0.019285941566924734 6.6094e-05 1.139278929060664
RC N8 K8 K1 16384 16384 16384 0.0112715 0.016665885697048327 0.000853821 1.4785863192164599
RC N8 K1 K8 16384 16384 20480 0.0631797 0.06641364718335793 0.0009018 1.0511864916002756
RC N8 K2 K4 16384 16384 20480 0.0246003 0.028668366633246123 0.000412931 1.1653665456618871
RC N8 K4 K2 16384 16384 20480 0.0197137 0.023450162991186817 9.74746e-05 1.1895363625898139
RC N8 K8 K1 16384 16384 20480 0.014003 0.02083010712131041 0.00112589 1.4875460345147762
RC N8 K1 K8 16384 16384 24576 0.0657643 0.07057786860762001 0.000712212 1.0731942498835996
RC N8 K2 K4 16384 16384 24576 0.0278473 0.0328325880575082 0.000284301 1.1790223130252557
RC N8 K4 K2 16384 16384 24576 0.0201588 0.027614384415448896 5.74024e-05 1.3698426699728603
RC N8 K8 K1 16384 16384 24576 0.017309 0.02499432854557249 0.00122555 1.4440076576100576
RC N8 K1 K8 16384 16384 28672 0.0674404 0.07474209003188209 6.99587e-05 1.1082687829829314
RC N8 K2 K4 16384 16384 28672 0.0310501 0.03699680948177028 0.000858166 1.191519817384494
RC N8 K4 K2 16384 16384 28672 0.0255463 0.031778605839710976 0.000585176 1.2439611935861934
RC N8 K8 K1 16384 16384 28672 0.019795100000000003 0.029158549969834573 0.00147605 1.4730185737801056
RC N8 K1 K8 16384 16384 32768 0.0707355 0.07890631145614418 0.00123036 1.11551217502024
RC N8 K2 K4 16384 16384 32768 0.032635 0.041161030906032375 0.00117085 1.2612542027281255
RC N8 K4 K2 16384 16384 32768 0.0279384 0.03594282726397306 0.000763788 1.2865027082428866
RC N8 K8 K1 16384 16384 32768 0.0219008 0.03332277139409666 0.0015888500000000002 1.5215321538070141
RC N8 K1 K8 16384 20480 4096 0.0650409 0.06222305284068024 0.000172274 0.956675766182206
RC N8 K2 K4 16384 20480 4096 0.0161381 0.01503031175992319 0.000157682 0.9313557209289316
RC N8 K4 K2 16384 20480 4096 0.0088479 0.00852619760046635 0.000103605 0.9636408187780545
RC N8 K8 K1 16384 20480 4096 0.00345078 0.00525462776312084 0.000269283 1.522736240247376
RC N8 K1 K8 16384 20480 8192 0.0676628 0.06738797863821461 0.000122026 0.9959383684715177
RC N8 K2 K4 16384 20480 8192 0.0200642 0.02021137795057485 4.77325e-05 1.007335351051866
RC N8 K4 K2 16384 20480 8192 0.0129018 0.013691123398000715 0.000116758 1.06117932366032
RC N8 K8 K1 16384 20480 8192 0.00694874 0.010419553560655206 0.000560622 1.4994881893199639
RC N8 K1 K8 16384 20480 12288 0.0713993 0.07285957190497758 0.000690934 1.0204521879763189
RC N8 K2 K4 16384 20480 12288 0.0232914 0.025416654730902453 9.80308e-05 1.091246328297245
RC N8 K4 K2 16384 20480 12288 0.0160217 0.019017453126708026 0.000521146 1.18698097746856
RC N8 K8 K1 16384 20480 12288 0.010577 0.015987989186121942 0.000814483 1.5115807115554452
RC N8 K1 K8 16384 20480 16384 0.0747105 0.07779853219886981 0.000801369 1.0413333092252068
RC N8 K2 K4 16384 20480 16384 0.0265609 0.030621931511230056 0.000813165 1.1528951018689149
RC N8 K4 K2 16384 20480 16384 0.0203319 0.024263080889828866 7.48116e-05 1.1933503946915371
RC N8 K8 K1 16384 20480 16384 0.0142942 0.02083010712131041 0.0009669710000000001 1.4572418968050265
RC N8 K1 K8 16384 20480 20480 0.0777928 0.08300380897919742 0.000739226 1.0669857490564347
RC N8 K2 K4 16384 20480 20480 0.0304151 0.03582720829155766 0.000734665 1.1779414925993226
RC N8 K4 K2 16384 20480 20480 0.0231125 0.029508708652949706 0.000791707 1.2767423970989598
RC N8 K8 K1 16384 20480 20480 0.0171617 0.02664064864353657 0.0013670899999999998 1.5523315664262034
RC N8 K1 K8 16384 20480 24576 0.0811601 0.08820908575952502 0.000964358 1.0868528471444099
RC N8 K2 K4 16384 20480 24576 0.033843 0.04103248507188526 0.000814726 1.2124363996065735
RC N8 K4 K2 16384 20480 24576 0.0270048 0.03475433641607055 0.000844222 1.2869688505773251
RC N8 K8 K1 16384 20480 24576 0.0199246 0.03196697837224389 0.00136907 1.60439749717655
RC N8 K1 K8 16384 20480 28672 0.0844786 0.09341436253985262 0.00157511 1.1057754572146392
RC N8 K2 K4 16384 20480 28672 0.037169 0.046237761852212865 0.00127585 1.2439872434612946
RC N8 K4 K2 16384 20480 28672 0.0302314 0.03999996417919139 0.00108999 1.323126424154733
RC N8 K8 K1 16384 20480 28672 0.023930800000000002 0.0372933081009512 0.00180435 1.5583811699128822
RC N8 K1 K8 16384 20480 32768 0.0875074 0.09861963932018022 0.0014668 1.1269862813908336
RC N8 K2 K4 16384 20480 32768 0.0400673 0.05144303863254047 0.001473 1.283915777517838
RC N8 K4 K2 16384 20480 32768 0.0334421 0.04524559194231223 0.00118064 1.3529530723941448
RC N8 K8 K1 16384 20480 32768 0.026605399999999998 0.04261963782965852 0.00193381 1.6019168225119156
RC N8 K1 K8 16384 24576 4096 0.0774715 0.07465706340881631 0.000248555 0.9636713295704395
RC N8 K2 K4 16384 24576 4096 0.0189982 0.01801686179741399 0.000217352 0.9483457273538541
RC N8 K4 K2 16384 24576 4096 0.010734 0.010226837120559617 9.18786e-05 0.9527517347269998
RC N8 K8 K1 16384 24576 4096 0.00449278 0.006303753315745008 0.000340317 1.403085242487949
RC N8 K1 K8 16384 24576 8192 0.081634 0.08085497436585755 0.000535429 0.9904570934397132
RC N8 K2 K4 16384 24576 8192 0.0234547 0.024247053540689817 0.000353195 1.0337822927042264
RC N8 K4 K2 16384 24576 8192 0.0140711 0.016424748077600856 8.36664e-05 1.167268236143646
RC N8 K8 K1 16384 24576 8192 0.00885574 0.012501664272786246 0.000676485 1.4117018196995672
RC N8 K1 K8 16384 24576 12288 0.0848468 0.08734341239901008 0.000267444 1.0294249447122352
RC N8 K2 K4 16384 24576 12288 0.0279965 0.03049338567708294 0.00044251 1.0891856366718318
RC N8 K4 K2 16384 24576 12288 0.0199625 0.022816343752049634 0.000146469 1.142960238048823
RC N8 K8 K1 16384 24576 12288 0.0131463 0.01918378702334633 0.00099305 1.4592537081419357
RC N8 K1 K8 16384 24576 16384 0.0897648 0.09334763863864379 0.000962393 1.0399136258159523
RC N8 K2 K4 16384 24576 16384 0.0327665 0.03673971781347606 0.000733273 1.1212585358056573
RC N8 K4 K2 16384 24576 16384 0.0242023 0.02911109706779464 0.000731674 1.2028235774201064
RC N8 K8 K1 16384 24576 16384 0.0174836 0.02499432854557249 0.0013252600000000002 1.4295870727752003
RC N8 K1 K8 16384 24576 20480 0.0939166 0.09959397077503691 0.00123346 1.0604511957953855
RC N8 K2 K4 16384 24576 20480 0.0353195 0.04298604994986919 0.000781491 1.2170628109081156
RC N8 K4 K2 16384 24576 20480 0.0282429 0.035405850383539654 0.000701836 1.2536195073289094
RC N8 K8 K1 16384 24576 20480 0.0209092 0.03196697837224389 0.0015821700000000001 1.5288475107724777
RC N8 K1 K8 16384 24576 24576 0.0979724 0.10584030291143004 0.00135935 1.080307340755458
RC N8 K2 K4 16384 24576 24576 0.0408814 0.04923238208626231 0.00109462 1.2042733880508572
RC N8 K4 K2 16384 24576 24576 0.0329859 0.04170060369928466 0.00105647 1.2641948135198573
RC N8 K8 K1 16384 24576 24576 0.024761099999999998 0.03748699281835874 0.00171061 1.5139469901724374
RC N8 K1 K8 16384 24576 28672 0.101964 0.11208663504782317 0.00153095 1.0992765588621785
RC N8 K2 K4 16384 24576 28672 0.0449356 0.055478714222655434 0.00169995 1.234627204769836
RC N8 K4 K2 16384 24576 28672 0.0373629 0.04799535701502967 0.00135902 1.2845725844361564
RC N8 K8 K1 16384 24576 28672 0.0289874 0.043733324954751865 0.0019441900000000002 1.5087011927510527
RC N8 K1 K8 16384 24576 32768 0.106115 0.11833296718421629 0.00187941 1.115138926487455
RC N8 K2 K4 16384 24576 32768 0.0486465 0.06172504635904856 0.00201919 1.2688486604184999
RC N8 K4 K2 16384 24576 32768 0.0392721 0.054290110330774674 0.00166686 1.3824091487538144
RC N8 K8 K1 16384 24576 32768 0.0344261 0.049979657091144984 0.00228315 1.4517955008306194
RC N8 K1 K8 16384 28672 4096 0.0899008 0.08709107397695234 0.000258282 0.9687463735245108
RC N8 K2 K4 16384 28672 4096 0.0216017 0.02100341183490479 0.000296691 0.972303653643222
RC N8 K4 K2 16384 28672 4096 0.0118302 0.011927476640652888 0.000247912 1.0082227384704305
RC N8 K8 K1 16384 28672 4096 0.00527325 0.007352878868369176 0.000355189 1.3943732742367945
RC N8 K1 K8 16384 28672 8192 0.0949748 0.09432197009350046 0.000595104 0.9931262829034698
RC N8 K2 K4 16384 28672 8192 0.0269699 0.02828272913080479 0.00044509 1.0486775676144438
RC N8 K4 K2 16384 28672 8192 0.0175304 0.019158372757200996 0.000358962 1.092865693720679
RC N8 K8 K1 16384 28672 8192 0.010190099999999999 0.014583774984917287 0.000778571 1.4311709389424332
RC N8 K1 K8 16384 28672 12288 0.0992926 0.10182725289304258 0.000585032 1.0255271076902266
RC N8 K2 K4 16384 28672 12288 0.0323629 0.03557011662326343 0.000662565 1.0991016448854531
RC N8 K4 K2 16384 28672 12288 0.0226393 0.026615234377391238 0.000527968 1.1756209060081908
RC N8 K8 K1 16384 28672 12288 0.0148793 0.02237958486057072 0.0011885300000000001 1.5040751151311365
RC N8 K1 K8 16384 28672 16384 0.104251 0.10889674507841773 0.000951834 1.044563074487705
RC N8 K2 K4 16384 28672 16384 0.036865 0.042857504115722075 0.000839814 1.1625526682686036
RC N8 K4 K2 16384 28672 16384 0.0274615 0.03395911324576041 0.000946005 1.2366080966356685
RC N8 K8 K1 16384 28672 16384 0.0189885 0.029158549969834573 0.00126183 1.5355899607570147
RC N8 K1 K8 16384 28672 20480 0.108551 0.1161841325708764 0.00113307 1.070318399377955
RC N8 K2 K4 16384 28672 20480 0.0404063 0.050144891608180725 0.000968081 1.2410166634455697
RC N8 K4 K2 16384 28672 20480 0.0322099 0.04130299211412959 0.00107523 1.2823073686701787
RC N8 K8 K1 16384 28672 20480 0.024215 0.0372933081009512 0.0017948999999999999 1.5400911873198928
RC N8 K1 K8 16384 28672 24576 0.114351 0.12347152006333503 0.00211933 1.0797589882321539
RC N8 K2 K4 16384 28672 24576 0.0462143 0.05743227910063937 0.00164789 1.2427382671735667
RC N8 K4 K2 16384 28672 24576 0.0376168 0.048646870982498765 0.00143979 1.2932219376049734
RC N8 K8 K1 16384 28672 24576 0.0292041 0.043733324954751865 0.0021405400000000002 1.497506341738039
RC N8 K1 K8 16384 28672 28672 0.117739 0.13075890755579367 0.00113856 1.1105827937709143
RC N8 K2 K4 16384 28672 28672 0.0504743 0.06471966659309801 0.00216091 1.2822300971602976
RC N8 K4 K2 16384 28672 28672 0.04094 0.055990749850867945 0.00191223 1.3676294541003406
RC N8 K8 K1 16384 28672 28672 0.034511200000000006 0.05220703134133168 0.00235981 1.5127561875950901
RC N8 K1 K8 16384 28672 32768 0.121564 0.13804629504825233 0.00111965 1.1355853299352796
RC N8 K2 K4 16384 28672 32768 0.0562694 0.07200705408555665 0.00248479 1.2796840571528514
RC N8 K4 K2 16384 28672 32768 0.0451169 0.06333462871923712 0.00202581 1.4037894606951522
RC N8 K8 K1 16384 28672 32768 0.0389037 0.05966389296152192 0.00267486 1.5336302963862543
RC N8 K1 K8 16384 32768 4096 0.102639 0.09952508454508839 0.000285961 0.9696614790195578
RC N8 K2 K4 16384 32768 4096 0.0245753 0.023989961872395594 0.000305404 0.9761818522010145
RC N8 K4 K2 16384 32768 4096 0.0137278 0.013628116160746155 5.134e-05 0.9927385422825329
RC N8 K8 K1 16384 32768 4096 0.0057301900000000005 0.008402004420993344 0.00044999899999999997 1.4662697783133445
RC N8 K1 K8 16384 32768 8192 0.107671 0.10778896582114338 0.000445858 1.0010956136856106
RC N8 K2 K4 16384 32768 8192 0.0305376 0.032318404720919756 0.000502605 1.0583151498781749
RC N8 K4 K2 16384 32768 8192 0.0194888 0.02189199743680114 0.000162308 1.123311719387604
RC N8 K8 K1 16384 32768 8192 0.0112329 0.016665885697048327 0.0008947349999999999 1.4836672361588126
RC N8 K1 K8 16384 32768 12288 0.112937 0.11631109338707507 0.000337145 1.0298758899835756
RC N8 K2 K4 16384 32768 12288 0.0360945 0.04064684756944392 0.000845767 1.1261230262074255
RC N8 K4 K2 16384 32768 12288 0.0255438 0.030414125002732842 0.000593056 1.190665641084445
RC N8 K8 K1 16384 32768 12288 0.0159215 0.025575382697795107 0.0009268690000000001 1.606342536682794
RC N8 K1 K8 16384 32768 16384 0.118384 0.12444585151819171 0.00142881 1.0512049898482203
RC N8 K2 K4 16384 32768 16384 0.0394657 0.04897529041796809 0.000155609 1.2409583617664983
RC N8 K4 K2 16384 32768 16384 0.0299837 0.03854888313384947 0.00088909 1.285661313775467
RC N8 K8 K1 16384 32768 16384 0.0218281 0.03332277139409666 0.00147985 1.5265997221057563
RC N8 K1 K8 16384 32768 20480 0.124527 0.13277429436671587 0.000729819 1.0662289653385681
RC N8 K2 K4 16384 32768 20480 0.0467782 0.057303733266492254 0.00169546 1.2250093690328456
RC N8 K4 K2 16384 32768 20480 0.036868 0.04687732598237364 0.00123298 1.2714908859274612
RC N8 K8 K1 16384 32768 20480 0.0284721 0.04261963782965852 0.00191572 1.4968912665261263
RC N8 K1 K8 16384 32768 24576 0.13006 0.14110273721524003 0.00186029 1.0849049455269877
RC N8 K2 K4 16384 32768 24576 0.0525242 0.06563217611501641 0.00211902 1.2495606999252995
RC N8 K4 K2 16384 32768 24576 0.0400773 0.0552057688308978 0.00151279 1.377482236350697
RC N8 K8 K1 16384 32768 24576 0.0335514 0.049979657091144984 0.0022914 1.4896444586856281
RC N8 K1 K8 16384 32768 28672 0.133737 0.1494311800637642 0.000999933 1.1173510701134632
RC N8 K2 K4 16384 32768 28672 0.0574869 0.07396061896354059 0.00243956 1.2865647471604937
RC N8 K4 K2 16384 32768 28672 0.0447638 0.06353421167942196 0.00181808 1.4193212300881952
RC N8 K8 K1 16384 32768 28672 0.0388249 0.05966389296152192 0.00273481 1.5367429912639032
RC N8 K1 K8 16384 32768 32768 0.138408 0.15775962291228834 0.000324916 1.139815783136006
RC N8 K2 K4 16384 32768 32768 0.0621552 0.08228906181206475 0.0025657 1.3239288396154263
RC N8 K4 K2 16384 32768 32768 0.0519014 0.07186265452794612 0.00254937 1.3845995392792123
RC N8 K8 K1 16384 32768 32768 0.0428777 0.06663654278819331 0.0027493400000000003 1.5541072116319978
RC N8 K1 K8 20480 4096 4096 0.017828 0.015595513210170059 0.000125335 0.8747763748132185
RC N8 K2 K4 20480 4096 4096 0.00511998 0.003786363038260121 0.000103705 0.73952691968721
RC N8 K4 K2 20480 4096 4096 0.00357267 0.002148799400116587 0.000249662 0.601454766355859
RC N8 K8 K1 20480 4096 4096 0.00084209 0.00132040694078021 6.0443800000000006e-05 1.5680116623878801
RC N8 K1 K8 20480 4096 8192 0.0187217 0.01688674465955365 0.000133028 0.9019877820685969
RC N8 K2 K4 20480 4096 8192 0.00556636 0.005077594487643712 0.00027558 0.9121929748783248
RC N8 K4 K2 20480 4096 8192 0.00417809 0.0034521361443381493 0.000178358 0.826247434674253
RC N8 K8 K1 20480 4096 8192 0.00176816 0.00263181388156042 0.000134378 1.488447811035438
RC N8 K1 K8 20480 4096 12288 0.0192621 0.018278853565920336 0.000152118 0.9489543490024627
RC N8 K2 K4 20480 4096 12288 0.00731415 0.0064697033940103975 0.000187033 0.8845461733776854
RC N8 K4 K2 20480 4096 12288 0.00512538 0.004759507986839036 0.000248927 0.9286156317851626
RC N8 K8 K1 20480 4096 12288 0.00278668 0.00394322082234063 0.000181904 1.4150246251240293
RC N8 K1 K8 20480 4096 16384 0.0202151 0.01948938304971745 0.000113089 0.9641002542513988
RC N8 K2 K4 20480 4096 16384 0.00803774 0.007801285826187226 0.000164541 0.9705820076523035
RC N8 K4 K2 20480 4096 16384 0.00565841 0.006066879829339922 0.000174174 1.0721880933583678
RC N8 K8 K1 20480 4096 16384 0.00374734 0.00525462776312084 0.000193276 1.4022287177360049
RC N8 K1 K8 20480 4096 20480 0.0211081 0.02094201843027399 9.7056e-05 0.9921318560303385
RC N8 K2 K4 20480 4096 20480 0.00896465 0.009132868258364055 0.000106533 1.018764620856816
RC N8 K4 K2 20480 4096 20480 0.00750886 0.007374251671840809 0.000166692 0.9820734002020025
RC N8 K8 K1 20480 4096 20480 0.00439363 0.00656603470390105 0.000350213 1.4944441620939977
RC N8 K1 K8 20480 4096 24576 0.0222682 0.02227360086245082 0.000147641 1.0002425370012313
RC N8 K2 K4 20480 4096 24576 0.0100646 0.010464450690540883 6.60994e-05 1.0397284234386746
RC N8 K4 K2 20480 4096 24576 0.00846568 0.008681623514341695 0.00021969 1.0255081120880656
RC N8 K8 K1 20480 4096 24576 0.00504188 0.00787744164468126 0.00036521700000000004 1.562401652693293
RC N8 K1 K8 20480 4096 28672 0.0231367 0.02360518329462765 0.000201509 1.020248492422327
RC N8 K2 K4 20480 4096 28672 0.0105398 0.011796033122717712 0.00017689 1.1191894649535772
RC N8 K4 K2 20480 4096 28672 0.00937708 0.00998899535684258 0.000168169 1.0652564931559272
RC N8 K8 K1 20480 4096 28672 0.0062419 0.00918884858546147 0.000476536 1.4721236459189462
RC N8 K1 K8 20480 4096 32768 0.0234922 0.024936765726804477 0.000377328 1.0614912918672783
RC N8 K2 K4 20480 4096 32768 0.0119018 0.01312761555489454 0.000121076 1.1029941315510712
RC N8 K4 K2 20480 4096 32768 0.0104523 0.011296367199343467 8.62263e-05 1.0807542071451708
RC N8 K8 K1 20480 4096 32768 0.00722144 0.01050025552624168 0.000483479 1.4540390180132605
RC N8 K1 K8 20480 8192 4096 0.0331516 0.03113802642034012 0.000305347 0.9392616471102486
RC N8 K2 K4 20480 8192 4096 0.00887368 0.007539726076520242 0.00010022 0.849672974067156
RC N8 K4 K2 20480 8192 4096 0.00502716 0.004274598800233174 0.000256709 0.8503009254197547
RC N8 K8 K1 20480 8192 4096 0.00183118 0.00263181388156042 0.000121149 1.437222928144923
RC N8 K1 K8 20480 8192 8192 0.0351035 0.0337204893191073 0.000271879 0.9606019148833392
RC N8 K2 K4 20480 8192 8192 0.0105173 0.010122188975287424 0.000146384 0.9624322758966107
RC N8 K4 K2 20480 8192 8192 0.00722684 0.006881272288676299 0.000218849 0.9521827366700105
RC N8 K8 K1 20480 8192 8192 0.00332852 0.005214276780327603 0.00023921400000000002 1.5665451252591551
RC N8 K1 K8 20480 8192 12288 0.037003 0.036504707131840675 0.000251717 0.9865337170456632
RC N8 K2 K4 20480 8192 12288 0.0126911 0.012906406788020793 0.000120968 1.0169651793793124
RC N8 K4 K2 20480 8192 12288 0.00917723 0.009496015973678072 0.000100902 1.0347366224534063
RC N8 K8 K1 20480 8192 12288 0.00504608 0.007816915170491405 0.00034110499999999997 1.5491064688810732
RC N8 K1 K8 20480 8192 16384 0.0387547 0.038925766099434905 0.000412912 1.00441407363326
RC N8 K2 K4 20480 8192 16384 0.0146855 0.01556957165237445 7.58411e-05 1.0602003099911104
RC N8 K4 K2 20480 8192 16384 0.0111677 0.012110759658679844 9.19808e-05 1.084445289422159
RC N8 K8 K1 20480 8192 16384 0.0072705 0.010419553560655206 0.000481913 1.4331275098899947
RC N8 K1 K8 20480 8192 20480 0.0405338 0.04183103686054799 0.000561244 1.0320038303970511
RC N8 K2 K4 20480 8192 20480 0.0163084 0.018232736516728108 0.0001069 1.1179966469260079
RC N8 K4 K2 20480 8192 20480 0.0131288 0.014725503343681617 0.000154003 1.121618376674305
RC N8 K8 K1 20480 8192 20480 0.009064019999999999 0.013022191950819008 0.000600645 1.4366905579223137
RC N8 K1 K8 20480 8192 24576 0.041816 0.04449420172490164 0.000683601 1.0640472958891727
RC N8 K2 K4 20480 8192 24576 0.0182322 0.020895901381081765 9.62327e-05 1.1460987363610406
RC N8 K4 K2 20480 8192 24576 0.0143278 0.01734024702868339 0.000312939 1.2102518899400738
RC N8 K8 K1 20480 8192 24576 0.0108106 0.015624830340982809 0.00073558 1.4453249903782222
RC N8 K1 K8 20480 8192 28672 0.0435207 0.0471573665892553 0.000643288 1.0835617669121889
RC N8 K2 K4 20480 8192 28672 0.0200673 0.02355906624543542 8.67486e-05 1.1740027928737509
RC N8 K4 K2 20480 8192 28672 0.0167804 0.01995499071368516 7.65478e-05 1.1891844481469547
RC N8 K8 K1 20480 8192 28672 0.0121163 0.01822746873114661 0.0009575829999999999 1.504375818620091
RC N8 K1 K8 20480 8192 32768 0.0457325 0.04982053145360896 0.000794165 1.0893900716910065
RC N8 K2 K4 20480 8192 32768 0.0217076 0.02622223110978908 0.000322269 1.2079746775225764
RC N8 K4 K2 20480 8192 32768 0.0181622 0.02256973439868693 6.95584e-05 1.2426762395902993
RC N8 K8 K1 20480 8192 32768 0.0134644 0.02083010712131041 0.00103532 1.5470505274138031
RC N8 K1 K8 20480 12288 4096 0.0491391 0.046680539630510186 0.000209587 0.9499673300998632
RC N8 K2 K4 20480 12288 4096 0.0123938 0.011293089114780362 0.000265812 0.911188587421159
RC N8 K4 K2 20480 12288 4096 0.00705618 0.00638829290551179 0.000159096 0.9053472141458679
RC N8 K8 K1 20480 12288 4096 0.00264145 0.00394322082234063 0.000210435 1.4928243284334854
RC N8 K1 K8 20480 12288 8192 0.0514921 0.05055423397866096 0.000201734 0.9817862153351866
RC N8 K2 K4 20480 12288 8192 0.0149582 0.015166783462931136 0.000638984 1.0139444226532026
RC N8 K4 K2 20480 12288 8192 0.0100834 0.010294268039897154 0.000134683 1.0209123946185963
RC N8 K8 K1 20480 12288 8192 0.00531957 0.007816915170491405 0.00040342899999999996 1.4694637293035724
RC N8 K1 K8 20480 12288 12288 0.0543978 0.05473056069776101 0.000451167 1.0061171719768265
RC N8 K2 K4 20480 12288 12288 0.0183653 0.019222057233651477 7.65739e-05 1.0466508705902695
RC N8 K4 K2 20480 12288 12288 0.0129187 0.014208313370841165 0.000112328 1.0998253207243116
RC N8 K8 K1 20480 12288 12288 0.00828947 0.01192061012056363 0.0005322329999999999 1.438042494944023
RC N8 K1 K8 20480 12288 16384 0.0566931 0.058362149149152366 0.000627986 1.0294400755850777
RC N8 K2 K4 20480 12288 16384 0.0209103 0.023176453547388724 0.000119225 1.1083749897126642
RC N8 K4 K2 20480 12288 16384 0.0153976 0.018122358701785177 8.68875e-05 1.1769599614086077
RC N8 K8 K1 20480 12288 16384 0.0105437 0.01589114682741817 0.000825994 1.5071698575849248
RC N8 K1 K8 20480 12288 20480 0.0592166 0.06272005529082197 0.000572471 1.0591633982839606
RC N8 K2 K4 20480 12288 20480 0.023146 0.02713084986112597 0.000499736 1.1721614905869684
RC N8 K4 K2 20480 12288 20480 0.018011 0.022036404032729183 0.000572625 1.2234969758885783
RC N8 K8 K1 20480 12288 20480 0.0133533 0.019861683534272714 0.0010107900000000001 1.487398885239807
RC N8 K1 K8 20480 12288 24576 0.0618485 0.06671480258735246 0.000917386 1.078681012269537
RC N8 K2 K4 20480 12288 24576 0.0262953 0.03108524617486322 0.000462165 1.1821597842528215
RC N8 K4 K2 20480 12288 24576 0.0211003 0.025950449363673196 0.000160768 1.229861630577442
RC N8 K8 K1 20480 12288 24576 0.0149714 0.023832220241127258 0.000952676 1.5918498097123355
RC N8 K1 K8 20480 12288 28672 0.0641863 0.07070954988388295 0.00118238 1.1016299410292063
RC N8 K2 K4 20480 12288 28672 0.0291436 0.03503964248860047 0.00072095 1.2023100265101248
RC N8 K4 K2 20480 12288 28672 0.023742 0.02986449469461721 9.91926e-05 1.2578761138327526
RC N8 K8 K1 20480 12288 28672 0.018151800000000003 0.027802756947981802 0.0013794599999999999 1.531680436539726
RC N8 K1 K8 20480 12288 32768 0.0661086 0.07470429718041344 0.00114938 1.130023887669886
RC N8 K2 K4 20480 12288 32768 0.0308123 0.03899403880233772 0.000798996 1.2655348286995036
RC N8 K4 K2 20480 12288 32768 0.0234836 0.03377854002556122 0.000507988 1.4383884934831637
RC N8 K8 K1 20480 12288 32768 0.0211114 0.031773293654836346 0.00139711 1.5050301569216797
RC N8 K1 K8 20480 16384 4096 0.0642106 0.06222305284068024 0.000156998 0.9690464322196061
RC N8 K2 K4 20480 16384 4096 0.0162728 0.015046452153040485 0.000279805 0.9246381786195667
RC N8 K4 K2 20480 16384 4096 0.00896888 0.008510057207349053 0.000110335 0.9488427994742992
RC N8 K8 K1 20480 16384 4096 0.00367496 0.00525462776312084 0.000241816 1.4298462467947515
RC N8 K1 K8 20480 16384 8192 0.0678345 0.06738797863821461 0.000309343 0.99341748871466
RC N8 K2 K4 20480 16384 8192 0.0199094 0.02021137795057485 7.23866e-05 1.0151676067874897
RC N8 K4 K2 20480 16384 8192 0.0128797 0.013691123398000715 0.000151628 1.0630001784203604
RC N8 K8 K1 20480 16384 8192 0.00711045 0.010419553560655206 0.000543567 1.465385954567602
RC N8 K1 K8 20480 16384 12288 0.0712341 0.07295641426368134 0.000548533 1.0241782273332765
RC N8 K2 K4 20480 16384 12288 0.0217172 0.025537707679282165 3.48683e-05 1.1759208221723871
RC N8 K4 K2 20480 16384 12288 0.0166001 0.018896400178328318 0.000104379 1.1383305027275932
RC N8 K8 K1 20480 16384 12288 0.0100544 0.01589114682741817 0.0007099379999999999 1.5805166720458874
RC N8 K1 K8 20480 16384 16384 0.0754125 0.07779853219886981 0.000649505 1.0316397440592715
RC N8 K2 K4 20480 16384 16384 0.0266032 0.030783335442403005 0.000676111 1.1571290462201165
RC N8 K4 K2 20480 16384 16384 0.0201003 0.024101676958655917 0.000365472 1.1990705093285132
RC N8 K8 K1 20480 16384 16384 0.0137545 0.02083010712131041 0.00103911 1.5144212527762122
RC N8 K1 K8 20480 16384 20480 0.0778445 0.08360907372109597 0.000891877 1.0740524214439808
RC N8 K2 K4 20480 16384 20480 0.0304633 0.036028963205523845 0.000712024 1.182700600575901
RC N8 K4 K2 20480 16384 20480 0.0238354 0.02930695373898352 0.000525782 1.2295557758201465
RC N8 K8 K1 20480 16384 20480 0.0176782 0.026035383901638013 0.00121792 1.4727395267412977
RC N8 K1 K8 20480 16384 24576 0.0801341 0.08893540344980329 0.00010414 1.1098321869192178
RC N8 K2 K4 20480 16384 24576 0.0337333 0.041274590968644685 0.000966583 1.2235562772881599
RC N8 K4 K2 20480 16384 24576 0.0248908 0.03451223051931113 0.000718058 1.3865456521811723
RC N8 K8 K1 20480 16384 24576 0.0212527 0.031240660681965616 0.00141851 1.469961966336777
RC N8 K1 K8 20480 16384 28672 0.0837622 0.09426173317851061 9.6846e-05 1.1253493005020239
RC N8 K2 K4 20480 16384 28672 0.0368116 0.046520218731765525 0.000988936 1.2637380263766185
RC N8 K4 K2 20480 16384 28672 0.0305112 0.03971750729963873 0.000992804 1.301735339797803
RC N8 K8 K1 20480 16384 28672 0.0238664 0.03644593746229322 0.00180122 1.5270814811740867
RC N8 K1 K8 20480 16384 32768 0.0872519 0.09958806290721792 0.00111551 1.1413856077313838
RC N8 K2 K4 20480 16384 32768 0.0405597 0.051765846494886365 0.00128133 1.2762877066370404
RC N8 K4 K2 20480 16384 32768 0.0340453 0.04492278407996633 0.00122261 1.319500315167331
RC N8 K8 K1 20480 16384 32768 0.0261731 0.041651214242620825 0.00169189 1.591374894170764
RC N8 K1 K8 20480 20480 4096 0.080428 0.0777655660508503 0.000226771 0.9668966784061559
RC N8 K2 K4 20480 20480 4096 0.0192166 0.018779639699903983 0.000224159 0.9772613105286045
RC N8 K4 K2 20480 20480 4096 0.0108974 0.010631821509186318 9.87054e-05 0.9756291876214802
RC N8 K8 K1 20480 20480 4096 0.00432306 0.00656603470390105 0.00034046500000000003 1.5188395960039995
RC N8 K1 K8 20480 20480 8192 0.0845872 0.08422172329776827 0.000440669 0.9956792906937251
RC N8 K2 K4 20480 20480 8192 0.024154 0.02525597243821856 0.000387272 1.0456227721378886
RC N8 K4 K2 20480 20480 8192 0.015327 0.01710815424750089 0.00011007 1.1162102334116848
RC N8 K8 K1 20480 20480 8192 0.00868797 0.013022191950819008 0.0006981699999999999 1.4988762565730553
RC N8 K1 K8 20480 20480 12288 0.0887158 0.09106121488122197 0.000752322 1.0264373976362944
RC N8 K2 K4 20480 20480 12288 0.0288866 0.03185335812491284 0.000388348 1.102703610840765
RC N8 K4 K2 20480 20480 12288 0.0200628 0.023705539934195177 0.000206907 1.1815668767168679
RC N8 K8 K1 20480 20480 12288 0.013542 0.019861683534272714 0.000898536 1.4666728351995801
RC N8 K1 K8 20480 20480 16384 0.0919555 0.09723491524858727 0.000121321 1.0574127186365936
RC N8 K2 K4 20480 20480 16384 0.0331435 0.03839021733741728 0.000760652 1.15830305602659
RC N8 K4 K2 20480 20480 16384 0.0242748 0.03024239914669961 0.00067578 1.2458351519559219
RC N8 K8 K1 20480 20480 16384 0.017388 0.026035383901638013 0.00128287 1.4973190649665293
RC N8 K1 K8 20480 20480 20480 0.0969482 0.10429633723740378 0.00120369 1.0757944679468394
RC N8 K2 K4 20480 20480 20480 0.0363179 0.04492707654992171 0.00120155 1.2370505053960088
RC N8 K4 K2 20480 20480 20480 0.029126 0.036779258359204044 0.000602049 1.2627637972671855
RC N8 K8 K1 20480 20480 20480 0.0217356 0.03309680589045453 0.00163203 1.5227003574989662
RC N8 K1 K8 20480 20480 24576 0.100995 0.11091389841549469 0.00177999 1.0982117769740551
RC N8 K2 K4 20480 20480 24576 0.0410135 0.05146393576242614 0.000958568 1.254804777998126
RC N8 K4 K2 20480 20480 24576 0.0328045 0.04331611757170847 0.00108395 1.3204321837463906
RC N8 K8 K1 20480 20480 24576 0.025256499999999998 0.039714367068545434 0.00185278 1.5724414336327455
RC N8 K1 K8 20480 20480 28672 0.105642 0.1175314595935856 0.00208442 1.1125448173414514
RC N8 K2 K4 20480 20480 28672 0.0442095 0.05800079497493057 0.002092 1.3119531995369902
RC N8 K4 K2 20480 20480 28672 0.0373508 0.0498529767842129 0.00135046 1.3347231326829117
RC N8 K8 K1 20480 20480 28672 0.029128900000000003 0.046331928246636345 0.00210147 1.5905828317113362
RC N8 K1 K8 20480 20480 32768 0.10888 0.1241490207716765 0.00145012 1.140237148894898
RC N8 K2 K4 20480 20480 32768 0.0483292 0.06453765418743501 0.00151171 1.335376008446964
RC N8 K4 K2 20480 20480 32768 0.0411851 0.05638983599671734 0.00187114 1.3691805045202594
RC N8 K8 K1 20480 20480 32768 0.0328059 0.05294948942472725 0.00205417 1.614023374598083
RC N8 K1 K8 20480 24576 4096 0.0963489 0.09330807926102039 0.000476932 0.9684394867094527
RC N8 K2 K4 20480 24576 4096 0.0231115 0.022512827246767488 0.000178455 0.9740963263642554
RC N8 K4 K2 20480 24576 4096 0.012717 0.01275358581102358 0.000210586 1.002876921524226
RC N8 K8 K1 20480 24576 4096 0.00550751 0.00787744164468126 0.00036033399999999997 1.4303090951593842
RC N8 K1 K8 20480 24576 8192 0.100831 0.10105546795732193 0.00025042 1.0022261800172756
RC N8 K2 K4 20480 24576 8192 0.0282386 0.030300566925862273 0.00064596 1.0730194459308278
RC N8 K4 K2 20480 24576 8192 0.018533 0.02052518509700107 8.6288e-05 1.1074939349809028
RC N8 K8 K1 20480 24576 8192 0.011043599999999999 0.015624830340982809 0.000557015 1.414831245335109
RC N8 K1 K8 20480 24576 12288 0.105867 0.10916601549876262 0.000993803 1.0311618870730503
RC N8 K2 K4 20480 24576 12288 0.0336254 0.03816900857054353 0.000682111 1.1351242980170804
RC N8 K4 K2 20480 24576 12288 0.0233601 0.028442047921034212 0.0006515 1.2175482091700895
RC N8 K8 K1 20480 24576 12288 0.0158765 0.023832220241127258 0.00117039 1.5011003836568044
RC N8 K1 K8 20480 24576 16384 0.111309 0.11667129829830473 0.00119752 1.0481748852141761
RC N8 K2 K4 20480 24576 16384 0.0389707 0.04599709923243156 0.000792213 1.180299538690133
RC N8 K4 K2 20480 24576 16384 0.028304 0.03628627897603954 0.000998653 1.282019466366575
RC N8 K8 K1 20480 24576 16384 0.0201953 0.031240660681965616 0.00139535 1.5469272891200239
RC N8 K1 K8 20480 24576 20480 0.116403 0.12498360075371161 0.000906809 1.0737146014596841
RC N8 K2 K4 20480 24576 20480 0.0429956 0.05382518989431958 0.00155927 1.2518767012047647
RC N8 K4 K2 20480 24576 20480 0.0342194 0.04413051003104485 0.000524003 1.2896342434713892
RC N8 K8 K1 20480 24576 20480 0.0250152 0.039714367068545434 0.00180259 1.5876094162167576
RC N8 K1 K8 20480 24576 24576 0.121454 0.1328923933811861 0.00102463 1.094178811576285
RC N8 K2 K4 20480 24576 24576 0.0489483 0.061653280556207606 0.00167185 1.2595591788929872
RC N8 K4 K2 20480 24576 24576 0.0383838 0.05197474108605017 0.00163724 1.3540801350061789
RC N8 K8 K1 20480 24576 24576 0.029879799999999998 0.04685649102294843 0.00199641 1.5681661531519098
RC N8 K1 K8 20480 24576 28672 0.125095 0.1408011860086606 0.000546682 1.125554066978381
RC N8 K2 K4 20480 24576 28672 0.0526307 0.06948137121809562 0.00184291 1.320168099951086
RC N8 K4 K2 20480 24576 28672 0.0471411 0.05981897214105549 0.00203214 1.2689345844932658
RC N8 K8 K1 20480 24576 28672 0.035997999999999995 0.05466440619343983 0.00236889 1.5185400909339364
RC N8 K1 K8 20480 24576 32768 0.129279 0.1487099786361351 0.000369337 1.1503026681528716
RC N8 K2 K4 20480 24576 32768 0.058149 0.07730946187998364 0.00226728 1.329506300709963
RC N8 K4 K2 20480 24576 32768 0.0480487 0.0676632031960608 0.00236247 1.4082213087151327
RC N8 K8 K1 20480 24576 32768 0.0405131 0.06247232136393124 0.002812 1.542027674108652
RC N8 K1 K8 20480 28672 4096 0.112524 0.10885059247119043 0.000411379 0.9673544530161604
RC N8 K2 K4 20480 28672 4096 0.0267028 0.026246014793630992 0.000388436 0.9828937337519283
RC N8 K4 K2 20480 28672 4096 0.014579 0.014875350112860843 8.12376e-05 1.0203271906756872
RC N8 K8 K1 20480 28672 4096 0.0064348999999999995 0.00918884858546147 0.000425623 1.4279706888159056
RC N8 K1 K8 20480 28672 8192 0.118191 0.11788921261687557 0.000900161 0.9974466128290274
RC N8 K2 K4 20480 28672 8192 0.0327654 0.035345161413505986 0.000534195 1.0787343177103281
RC N8 K4 K2 20480 28672 8192 0.0208168 0.023942215946501248 0.000442267 1.150139115834386
RC N8 K8 K1 20480 28672 8192 0.0126072 0.01822746873114661 0.000875358 1.4457983319965264
RC N8 K1 K8 20480 28672 12288 0.123107 0.12727081611630323 0.000286775 1.033822740512751
RC N8 K2 K4 20480 28672 12288 0.0387626 0.04448465901617422 0.000976791 1.1476180394548925
RC N8 K4 K2 20480 28672 12288 0.0269075 0.03317855590787325 0.000785654 1.23305977544823
RC N8 K8 K1 20480 28672 12288 0.018181 0.027802756947981802 0.0013913999999999999 1.5292204470591169
RC N8 K1 K8 20480 28672 16384 0.129649 0.13610768134802217 0.00188687 1.049816669222456
RC N8 K2 K4 20480 28672 16384 0.0449513 0.05360398112744584 0.00141742 1.1924901199174627
RC N8 K4 K2 20480 28672 16384 0.0320569 0.04233015880537945 0.00113876 1.3204695028333822
RC N8 K8 K1 20480 28672 16384 0.0232862 0.03644593746229322 0.0016075 1.5651303116134545
RC N8 K1 K8 20480 28672 20480 0.136399 0.1456708642700194 0.00145419 1.067976042859694
RC N8 K2 K4 20480 28672 20480 0.0503704 0.06272330323871744 0.00175427 1.245241317097292
RC N8 K4 K2 20480 28672 20480 0.0395152 0.05148176170288565 0.00134148 1.302834395444934
RC N8 K8 K1 20480 28672 20480 0.0292754 0.046331928246636345 0.00197559 1.5826232347512363
RC N8 K1 K8 20480 28672 24576 0.141315 0.15487088834687748 0.000578235 1.0959267476692318
RC N8 K2 K4 20480 28672 24576 0.0556278 0.07184262534998906 0.00222312 1.2914878055574561
RC N8 K4 K2 20480 28672 24576 0.0453151 0.06063336460039187 0.00158503 1.338038856813554
RC N8 K8 K1 20480 28672 24576 0.0353323 0.05466440619343983 0.00237635 1.5471510825346733
RC N8 K1 K8 20480 28672 28672 0.146468 0.16407091242373556 0.00177794 1.120182650297236
RC N8 K2 K4 20480 28672 28672 0.0608766 0.08096194746126067 0.00245912 1.3299354343255154
RC N8 K4 K2 20480 28672 28672 0.0539163 0.06978496749789806 0.00195491 1.2943204095588543
RC N8 K8 K1 20480 28672 28672 0.041200299999999995 0.06486109954529087 0.0028025000000000003 1.5742870693973317
RC N8 K1 K8 20480 28672 32768 0.150756 0.17327093650059366 0.000191173 1.149346868453618
RC N8 K2 K4 20480 28672 32768 0.065932 0.09008126957253229 0.00214298 1.3662753984792253
RC N8 K4 K2 20480 28672 32768 0.0551793 0.07893657039540426 0.00297611 1.4305467882956882
RC N8 K8 K1 20480 28672 32768 0.04755789999999999 0.07412568519461814 0.00326825 1.5586408397893545
RC N8 K1 K8 20480 32768 4096 0.128157 0.12439310568136049 0.000649577 0.9706305990414921
RC N8 K2 K4 20480 32768 4096 0.0304192 0.02997920234049449 7.75189e-05 0.9855355282352755
RC N8 K4 K2 20480 32768 4096 0.0153895 0.016997114414698106 8.60887e-05 1.1044617703432928
RC N8 K8 K1 20480 32768 4096 0.00732497 0.01050025552624168 0.000493538 1.433487854044683
RC N8 K1 K8 20480 32768 8192 0.134521 0.13472295727642922 9.66806e-05 1.001501306683932
RC N8 K2 K4 20480 32768 8192 0.0373842 0.040389755901149696 0.000658134 1.080396421513626
RC N8 K4 K2 20480 32768 8192 0.0237884 0.027359246796001428 0.000266337 1.1501087419078806
RC N8 K8 K1 20480 32768 8192 0.0138016 0.02083010712131041 0.00110505 1.5092530664060986
RC N8 K1 K8 20480 32768 12288 0.141064 0.14537561673384386 0.00119766 1.0305649686230638
RC N8 K2 K4 20480 32768 12288 0.0441652 0.0508003094618049 0.00104689 1.1502338823735634
RC N8 K4 K2 20480 32768 12288 0.0306045 0.03791506389471229 0.00111175 1.23887218855764
RC N8 K8 K1 20480 32768 12288 0.0204013 0.031773293654836346 0.0015377000000000001 1.5574151478011864
RC N8 K1 K8 20480 32768 16384 0.146813 0.15554406439773963 0.000719712 1.0594706490415673
RC N8 K2 K4 20480 32768 16384 0.049584 0.06121086302246011 0.00139976 1.2344882022922739
RC N8 K4 K2 20480 32768 16384 0.0377612 0.04818035391731184 0.00101664 1.2759222142652202
RC N8 K8 K1 20480 32768 16384 0.0276215 0.041651214242620825 0.00201497 1.507927311790483
RC N8 K1 K8 20480 32768 20480 0.15483 0.16635812778632722 7.46999e-05 1.0744566801416213
RC N8 K2 K4 20480 32768 20480 0.0560489 0.07162141658311531 0.0018275 1.2778380411232926
RC N8 K4 K2 20480 32768 20480 0.0439954 0.058590907477967046 0.00168862 1.331750762078923
RC N8 K8 K1 20480 32768 20480 0.034348500000000004 0.05294948942472725 0.00244443 1.541537168281795
RC N8 K1 K8 20480 32768 24576 0.161417 0.1768493833125689 0.00223011 1.0956056878307048
RC N8 K2 K4 20480 32768 24576 0.0625521 0.08203197014377052 0.00216698 1.311418323985454
RC N8 K4 K2 20480 32768 24576 0.0503149 0.06900146103862226 0.0023497 1.3713921927425525
RC N8 K8 K1 20480 32768 24576 0.040354999999999995 0.06247232136393124 0.00267627 1.5480689224118758
RC N8 K1 K8 20480 32768 28672 0.165754 0.18734063883881058 0.000562371 1.13023298887997
RC N8 K2 K4 20480 32768 28672 0.0687218 0.09244252370442572 0.00209008 1.3451702910055576
RC N8 K4 K2 20480 32768 28672 0.0565546 0.07941201459927745 0.00228045 1.4041654365741683
RC N8 K8 K1 20480 32768 28672 0.0468749 0.07412568519461814 0.00318104 1.5813513243680124
RC N8 K1 K8 20480 32768 32768 0.172687 0.19783189436505225 0.000537526 1.1456096542591638
RC N8 K2 K4 20480 32768 32768 0.0760414 0.10285307726508093 0.00330286 1.3525931566893947
RC N8 K4 K2 20480 32768 32768 0.0610574 0.08982256815993266 0.00217386 1.4711168205644634
RC N8 K8 K1 20480 32768 32768 0.0536026 0.08329342848524164 0.00358421 1.5539064986631552
RC N8 K1 K8 24576 4096 4096 0.020814 0.018704015852204076 0.000149894 0.8986266864708407
RC N8 K2 K4 24576 4096 4096 0.00574265 0.004537035645912144 6.72823e-05 0.7900595797954157
RC N8 K4 K2 24576 4096 4096 0.00347439 0.002573959280139904 8.2257e-05 0.7408377528544303
RC N8 K8 K1 24576 4096 4096 0.00107157 0.0015826883289362518 8.499270000000001e-05 1.4769808122066237
RC N8 K1 K8 24576 4096 8192 0.0222125 0.020253493591464385 0.000121781 0.9118061267963707
RC N8 K2 K4 24576 4096 8192 0.00686701 0.006086513385172454 0.00020548 0.8863411273862211
RC N8 K4 K2 24576 4096 8192 0.00478005 0.0041315072159588614 0.000101683 0.8643230125121832
RC N8 K8 K1 24576 4096 8192 0.00216256 0.0031563766578725037 0.000174082 1.459555646027164
RC N8 K1 K8 24576 4096 12288 0.0234017 0.021924024279104407 0.00010759 0.9368560522998075
RC N8 K2 K4 24576 4096 12288 0.00772282 0.007757044072812476 8.99598e-05 1.0044315512743371
RC N8 K4 K2 24576 4096 12288 0.00631852 0.005697125348336466 5.81885e-05 0.901655031294744
RC N8 K8 K1 24576 4096 12288 0.0033607 0.004730064986808756 0.000254336 1.4074642148388004
RC N8 K1 K8 24576 4096 16384 0.0242182 0.023376659659660945 0.000349523 0.9652517387609709
RC N8 K2 K4 24576 4096 16384 0.00945996 0.00935494299142467 0.000175063 0.9888987893632394
RC N8 K4 K2 24576 4096 16384 0.00738931 0.0072627434807140704 0.000133628 0.9828716728238591
RC N8 K8 K1 24576 4096 16384 0.00451675 0.006303753315745008 0.000311773 1.3956391909547812
RC N8 K1 K8 24576 4096 20480 0.0255819 0.025119822116328794 0.000524478 0.9819373117840657
RC N8 K2 K4 24576 4096 20480 0.0103887 0.010952841910036865 9.86101e-05 1.0543034171779784
RC N8 K4 K2 24576 4096 20480 0.00776893 0.008828361613091676 7.60357e-05 1.136367764041081
RC N8 K8 K1 24576 4096 20480 0.0056421200000000005 0.00787744164468126 0.000385243 1.3961847044517415
RC N8 K1 K8 24576 4096 24576 0.0267552 0.026499825727857508 0.000369181 0.9904551536844243
RC N8 K2 K4 24576 4096 24576 0.0115745 0.012550740828649059 9.5938e-05 1.0843441037322614
RC N8 K4 K2 24576 4096 24576 0.00974958 0.010393979745469281 0.000191856 1.0660951287613702
RC N8 K8 K1 24576 4096 24576 0.00637971 0.009451129973617512 0.000510772 1.481435672407917
RC N8 K1 K8 24576 4096 28672 0.0282103 0.02806140876195579 0.000388551 0.9947220966085362
RC N8 K2 K4 24576 4096 28672 0.0130556 0.014148639747261254 0.000122867 1.0837219083964929
RC N8 K4 K2 24576 4096 28672 0.0109495 0.011959597877846884 9.98768e-05 1.092250593894414
RC N8 K8 K1 24576 4096 28672 0.0075785 0.011024818302553764 0.000614603 1.4547493966555074
RC N8 K1 K8 24576 4096 32768 0.0289346 0.02962299179605407 0.000401069 1.0237913016269127
RC N8 K2 K4 24576 4096 32768 0.0142111 0.015746538665873448 7.59641e-05 1.1080450257807943
RC N8 K4 K2 24576 4096 32768 0.0122129 0.01352521601022449 9.1239e-05 1.1074532674650974
RC N8 K8 K1 24576 4096 32768 0.008784150000000001 0.012598506631490015 0.000674848 1.4342317277699053
RC N8 K1 K8 24576 8192 4096 0.0396872 0.037355031704408154 0.000133802 0.9412362601646918
RC N8 K2 K4 24576 8192 4096 0.0102363 0.009041071291824288 0.000246584 0.8832362564426881
RC N8 K4 K2 24576 8192 4096 0.00609145 0.005124918560279809 0.000138692 0.8413298246361389
RC N8 K8 K1 24576 8192 4096 0.00228635 0.0031563766578725037 0.00015048900000000002 1.380530827682771
RC N8 K1 K8 24576 8192 8192 0.041629 0.04045398718292877 0.000188804 0.9717741762456166
RC N8 K2 K4 24576 8192 8192 0.0125058 0.012140026770344908 0.000132535 0.9707517128328382
RC N8 K4 K2 24576 8192 8192 0.00829284 0.008240014431917724 8.0465e-05 0.9936299786222482
RC N8 K8 K1 24576 8192 8192 0.00433972 0.006255332136393123 0.000346775 1.4414137631905106
RC N8 K1 K8 24576 8192 12288 0.0438413 0.043795048558208816 0.000289954 0.9989450257681414
RC N8 K2 K4 24576 8192 12288 0.0149127 0.01548108814562495 0.000317539 1.038114368667307
RC N8 K4 K2 24576 8192 12288 0.0109704 0.011371250696672934 0.000268618 1.0365392963495346
RC N8 K8 K1 24576 8192 12288 0.00648339 0.009378498204589684 0.0005051290000000001 1.4465423496950953
RC N8 K1 K8 24576 8192 16384 0.0462398 0.0467003193193219 0.000513025 1.0099593709168704
RC N8 K2 K4 24576 8192 16384 0.0173828 0.01867688598284934 0.000101912 1.074446348278145
RC N8 K4 K2 24576 8192 16384 0.0132234 0.01450248696142814 8.94358e-05 1.096729053150335
RC N8 K8 K1 24576 8192 16384 0.00873845 0.012501664272786246 0.000690696 1.4306500892934382
RC N8 K1 K8 24576 8192 20480 0.048506 0.05018664423265759 0.000534115 1.0346481720335132
RC N8 K2 K4 24576 8192 20480 0.0197945 0.021872683820073728 0.000133027 1.1049879421088549
RC N8 K4 K2 24576 8192 20480 0.0156467 0.01763372322618335 9.94817e-05 1.126993118432855
RC N8 K8 K1 24576 8192 20480 0.011259700000000001 0.015624830340982809 0.0007628719999999999 1.3876773218631764
RC N8 K1 K8 24576 8192 24576 0.0492309 0.05294665145571502 0.000180364 1.0754760009610838
RC N8 K2 K4 24576 8192 24576 0.022071 0.025068481657298115 0.00011633 1.1358108675319702
RC N8 K4 K2 24576 8192 24576 0.0177701 0.02076495949093856 0.000195451 1.1685336318275394
RC N8 K8 K1 24576 8192 24576 0.0135518 0.018747996409179367 0.000908169 1.3834321941867034
RC N8 K1 K8 24576 8192 28672 0.0514229 0.05606981752391158 0.000926174 1.0903666950699316
RC N8 K2 K4 24576 8192 28672 0.0236315 0.028264279494522506 0.000634447 1.1960425489081314
RC N8 K4 K2 24576 8192 28672 0.0204181 0.023896195755693767 0.000108475 1.170343751656313
RC N8 K8 K1 24576 8192 28672 0.015377700000000001 0.02187116247737593 0.0011817899999999998 1.4222648690880904
RC N8 K1 K8 24576 8192 32768 0.054233 0.059192983592108145 0.000921753 1.091456928292887
RC N8 K2 K4 24576 8192 32768 0.0260478 0.03146007733174689 0.000574891 1.2077825126017125
RC N8 K4 K2 24576 8192 32768 0.0213279 0.027027432020448976 0.000112763 1.2672336245222913
RC N8 K8 K1 24576 8192 32768 0.017101400000000003 0.02499432854557249 0.00132024 1.4615369820934243
RC N8 K1 K8 24576 12288 4096 0.0586226 0.05600604755661223 0.000210032 0.9553661481512631
RC N8 K2 K4 24576 12288 4096 0.014824 0.013545106937736435 0.00014562 0.9137282068089878
RC N8 K4 K2 24576 12288 4096 0.00834102 0.007651667250743772 5.3166e-05 0.9173539028492645
RC N8 K8 K1 24576 12288 4096 0.0032866699999999998 0.004730064986808756 0.00026290799999999996 1.4391663862842197
RC N8 K1 K8 24576 12288 8192 0.0617313 0.06065448077439316 0.000386932 0.9825563494433643
RC N8 K2 K4 24576 12288 8192 0.0179898 0.018193540155517364 0.000332219 1.01132531520736
RC N8 K4 K2 24576 12288 8192 0.012021 0.012348521647876585 8.72931e-05 1.0272457905229668
RC N8 K8 K1 24576 12288 8192 0.00637969 0.009378498204589684 0.0004972619999999999 1.4700554736342493
RC N8 K1 K8 24576 12288 12288 0.064912 0.06566607283731322 0.000488138 1.011616847999033
RC N8 K2 K4 24576 12288 12288 0.0202423 0.023059868680381776 8.47237e-05 1.1391921214675098
RC N8 K4 K2 24576 12288 12288 0.0156357 0.0170453760450094 7.34344e-05 1.090157527006108
RC N8 K8 K1 24576 12288 12288 0.0101431 0.014244826729454095 0.00068786 1.404385910565221
RC N8 K1 K8 24576 12288 16384 0.0677682 0.07002397897898284 0.000959961 1.0332866887269079
RC N8 K2 K4 24576 12288 16384 0.0248323 0.02780514425686647 0.000377389 1.1197168307755008
RC N8 K4 K2 24576 12288 16384 0.0186579 0.021742230442142213 0.000140539 1.165309624456247
RC N8 K8 K1 24576 12288 16384 0.0128879 0.01899010230593879 0.000985995 1.4734830582126481
RC N8 K1 K8 24576 12288 20480 0.0705993 0.07525346634898639 0.00102693 1.0659236897389406
RC N8 K2 K4 24576 12288 20480 0.0284055 0.03255041983335117 0.000261289 1.1459196223742292
RC N8 K4 K2 24576 12288 20480 0.021876 0.026439084839275026 0.000306565 1.2085886286009795
RC N8 K8 K1 24576 12288 20480 0.0162343 0.02373537788242349 0.0011453899999999998 1.4620512053136563
RC N8 K1 K8 24576 12288 24576 0.0734948 0.07939347718357252 0.000825973 1.0802597895847397
RC N8 K2 K4 24576 12288 24576 0.0311774 0.03729569540983586 0.000614247 1.1962413610447267
RC N8 K4 K2 24576 12288 24576 0.0248549 0.03113593923640784 0.000687096 1.2527082883619665
RC N8 K8 K1 24576 12288 24576 0.0189068 0.028480653458908187 0.00148208 1.506370906705957
RC N8 K1 K8 24576 12288 28672 0.0769607 0.08407822628586736 0.00121197 1.0924826084724717
RC N8 K2 K4 24576 12288 28672 0.0347193 0.04204097098632057 0.000950698 1.2108818722243988
RC N8 K4 K2 24576 12288 28672 0.0286571 0.03583279363354066 0.000924642 1.250398457399411
RC N8 K8 K1 24576 12288 28672 0.0218918 0.03322592903539289 0.0015332 1.5177339933396474
RC N8 K1 K8 24576 12288 32768 0.0803776 0.08876297538816222 0.00170882 1.1043247793932915
RC N8 K2 K4 24576 12288 32768 0.0375598 0.046786246562805264 0.00123856 1.2456468501644116
RC N8 K4 K2 24576 12288 32768 0.031702 0.04052964803067347 0.00125737 1.2784571330096988
RC N8 K8 K1 24576 12288 32768 0.0253906 0.037971204611877585 0.00184562 1.4954827618046673
RC N8 K1 K8 24576 16384 4096 0.0774736 0.07465706340881631 0.00023962 0.9636452082879369
RC N8 K2 K4 24576 16384 4096 0.0188831 0.01804914258364858 0.000167012 0.955835778216955
RC N8 K4 K2 24576 16384 4096 0.0105775 0.010194556334325028 0.000123444 0.9637963918057223
RC N8 K8 K1 24576 16384 4096 0.00455725 0.006303753315745008 0.00031209399999999996 1.3832362314433064
RC N8 K1 K8 24576 16384 8192 0.0816319 0.08085497436585755 0.000449002 0.9904825731834926
RC N8 K2 K4 24576 16384 8192 0.0236002 0.024247053540689817 0.00025694 1.027408816056212
RC N8 K4 K2 24576 16384 8192 0.0154163 0.016424748077600856 8.30933e-05 1.0654144040788551
RC N8 K8 K1 24576 16384 8192 0.00886278 0.012501664272786246 0.0006733 1.4105804581391217
RC N8 K1 K8 24576 16384 12288 0.0852505 0.08753709711641763 0.000264443 1.0268220962506687
RC N8 K2 K4 24576 16384 12288 0.0276243 0.030638649215138595 0.000783208 1.1091194786886398
RC N8 K4 K2 24576 16384 12288 0.0190585 0.02267108021399398 0.000563311 1.1895521795521147
RC N8 K8 K1 24576 16384 12288 0.0132737 0.01899010230593879 0.000986295 1.4306562831718956
RC N8 K1 K8 24576 16384 16384 0.0892286 0.09334763863864379 0.000756306 1.0461627621485015
RC N8 K2 K4 24576 16384 16384 0.0317604 0.036933402530883605 0.00073755 1.1628758621076436
RC N8 K4 K2 24576 16384 16384 0.0241004 0.028917412350387098 0.000680165 1.1998727137469543
RC N8 K8 K1 24576 16384 16384 0.0171883 0.02499432854557249 0.0013279700000000001 1.4541477950450301
RC N8 K1 K8 24576 16384 20480 0.0940765 0.10032028846531518 0.00145943 1.0663692682584407
RC N8 K2 K4 24576 16384 20480 0.0358138 0.04322815584662862 0.00112961 1.2070251089420452
RC N8 K4 K2 24576 16384 20480 0.0286785 0.035163744486780224 0.0010036 1.2261361119577463
RC N8 K8 K1 24576 16384 20480 0.0213555 0.031240660681965616 0.00162499 1.462885939545579
RC N8 K1 K8 24576 16384 24576 0.0972716 0.10584030291143004 0.00131336 1.0880904900446795
RC N8 K2 K4 24576 16384 24576 0.0414599 0.04952290916237362 0.0012536 1.1944772940208157
RC N8 K4 K2 24576 16384 24576 0.030667 0.04141007662317335 0.000820204 1.350313908213172
RC N8 K8 K1 24576 16384 24576 0.026081700000000003 0.03748699281835874 0.00192661 1.4372910055080281
RC N8 K1 K8 24576 16384 28672 0.101409 0.11208663504782317 0.000602597 1.1052927752746124
RC N8 K2 K4 24576 16384 28672 0.0453689 0.05581766247811863 0.00157673 1.2303067184374898
RC N8 K4 K2 24576 16384 28672 0.0376394 0.047656408759566476 0.00140312 1.2661309361883153
RC N8 K8 K1 24576 16384 28672 0.0301974 0.043733324954751865 0.00198675 1.4482480264775068
RC N8 K1 K8 24576 16384 32768 0.105989 0.11833296718421629 0.00189521 1.116464606555551
RC N8 K2 K4 24576 16384 32768 0.0483384 0.06211241579386363 0.00197885 1.2849497665182057
RC N8 K4 K2 24576 16384 32768 0.041367 0.053902740895959596 0.00158318 1.3030372252268618
RC N8 K8 K1 24576 16384 32768 0.033335500000000004 0.049979657091144984 0.00219571 1.4992922587375315
RC N8 K1 K8 24576 20480 4096 0.096396 0.09330807926102039 0.000357137 0.9679662979897546
RC N8 K2 K4 24576 20480 4096 0.0230154 0.02252896763988478 0.000387214 0.9788649182671073
RC N8 K4 K2 24576 20480 4096 0.0123471 0.012737445417906286 9.74217e-05 1.0316143400398705
RC N8 K8 K1 24576 20480 4096 0.00527458 0.00787744164468126 0.000422688 1.4934727778669128
RC N8 K1 K8 24576 20480 8192 0.101245 0.10105546795732193 0.000534306 0.9981279861457052
RC N8 K2 K4 24576 20480 8192 0.0284077 0.030300566925862273 0.000243069 1.0666321781017918
RC N8 K4 K2 24576 20480 8192 0.0184507 0.02052518509700107 6.69197e-05 1.1124339508528713
RC N8 K8 K1 24576 20480 8192 0.0102096 0.015624830340982809 0.000813907 1.5304057299975327
RC N8 K1 K8 24576 20480 12288 0.106545 0.10926285785746638 0.00112135 1.0255090136324219
RC N8 K2 K4 24576 20480 12288 0.0337044 0.038217429749895414 0.000727994 1.1339003141991968
RC N8 K4 K2 24576 20480 12288 0.0233448 0.02839362674168233 0.000688603 1.2162720066859571
RC N8 K8 K1 24576 20480 12288 0.0155259 0.02373537788242349 0.00122452 1.528760193123973
RC N8 K1 K8 24576 20480 16384 0.110878 0.11667129829830473 0.000610886 1.0522493037239555
RC N8 K2 K4 24576 20480 16384 0.0388621 0.04606166080490074 0.000840406 1.1852591806644712
RC N8 K4 K2 24576 20480 16384 0.0290935 0.03622171740357036 0.000786187 1.2450106519865385
RC N8 K8 K1 24576 20480 16384 0.020618400000000002 0.031240660681965616 0.0014702699999999999 1.5151835584703766
RC N8 K1 K8 24576 20480 20480 0.115091 0.12514500468488454 0.000304502 1.0873570017193745
RC N8 K2 K4 24576 20480 20480 0.0445002 0.053905891859906054 0.00156799 1.2113629120746885
RC N8 K4 K2 24576 20480 20480 0.0343644 0.04404980806545838 0.00102956 1.2818442360541251
RC N8 K8 K1 24576 20480 20480 0.0264222 0.039552963137372485 0.0018022499999999998 1.4969594938109803
RC N8 K1 K8 24576 20480 24576 0.119535 0.13228712863928754 0.000457976 1.106681128031853
RC N8 K2 K4 24576 20480 24576 0.0498958 0.06175012291491137 0.00188183 1.2375815783074202
RC N8 K4 K2 24576 20480 24576 0.0385899 0.051877898727346404 0.00157927 1.34433877069768
RC N8 K8 K1 24576 20480 24576 0.0305728 0.047461755764846986 0.00211961 1.5524176969347585
RC N8 K1 K8 24576 20480 28672 0.124565 0.14009504380977894 0.000772725 1.1246742167525303
RC N8 K2 K4 24576 20480 28672 0.0533465 0.06959435396991669 0.00216982 1.3045720707059825
RC N8 K4 K2 24576 20480 28672 0.0435087 0.05970598938923442 0.00200589 1.3722770248073242
RC N8 K8 K1 24576 20480 28672 0.03446 0.05537054839232148 0.00219231 1.606806395598418
RC N8 K1 K8 24576 20480 32768 0.129548 0.14790295898027037 0.000695229 1.1416846186762464
RC N8 K2 K4 24576 20480 32768 0.0581682 0.077438585024922 0.00239576 1.3312872845458859
RC N8 K4 K2 24576 20480 32768 0.0480366 0.06753408005112244 0.00317376 1.4058880114563153
RC N8 K8 K1 24576 20480 32768 0.0398722 0.06327934101979597 0.00270587 1.5870541635474336
RC N8 K1 K8 24576 24576 4096 0.115377 0.11195909511322445 0.000529712 0.9703762024773088
RC N8 K2 K4 24576 24576 4096 0.0275833 0.027008792696120987 7.17163e-05 0.979171915474979
RC N8 K4 K2 24576 24576 4096 0.0151281 0.015280334501487544 0.000153154 1.0100630285024255
RC N8 K8 K1 24576 24576 4096 0.0062586000000000004 0.009451129973617512 0.000494549 1.5101028941963877
RC N8 K1 K8 24576 24576 8192 0.121336 0.12125596154878632 0.000249589 0.999340356932702
RC N8 K2 K4 24576 24576 8192 0.0327922 0.03635408031103472 0.000728447 1.1086197422263442
RC N8 K4 K2 24576 24576 8192 0.0206425 0.024625622116401284 0.000860749 1.1929573509217044
RC N8 K8 K1 24576 24576 8192 0.012938700000000001 0.018747996409179367 0.000913454 1.4489860966850894
RC N8 K1 K8 24576 24576 12288 0.126282 0.13098861859851513 0.000832982 1.0372707004839574
RC N8 K2 K4 24576 24576 12288 0.0400687 0.045796210284652236 0.00098823 1.1429422537954124
RC N8 K4 K2 24576 24576 12288 0.026754 0.0340677520900188 0.000960026 1.2733704152657097
RC N8 K8 K1 24576 24576 12288 0.019045100000000002 0.028480653458908187 0.00146363 1.495432077484927
RC N8 K1 K8 24576 24576 16384 0.133285 0.13999495795796568 0.00152668 1.050342933998317
RC N8 K2 K4 24576 24576 16384 0.0461409 0.055189919078917876 0.00146888 1.1961170908872145
RC N8 K4 K2 24576 24576 16384 0.033172 0.04346146088428443 0.00120929 1.310185122521537
RC N8 K8 K1 24576 24576 16384 0.0248991 0.03748699281835874 0.0017238899999999998 1.5055561373045105
RC N8 K1 K8 24576 24576 20480 0.139304 0.14996972090445393 0.000700132 1.07656435496794
RC N8 K2 K4 24576 24576 20480 0.0514568 0.0645836278731835 0.00188131 1.2551038516422224
RC N8 K4 K2 24576 24576 20480 0.0405596 0.05285516967855006 0.00137805 1.303148198664436
RC N8 K8 K1 24576 24576 20480 0.0306619 0.047461755764846986 0.0022496 1.5479065473713953
RC N8 K1 K8 24576 24576 24576 0.146405 0.15873395436714505 0.00240081 1.0842112931057344
RC N8 K2 K4 24576 24576 24576 0.0582732 0.07397733666744913 0.00261276 1.2694915787608907
RC N8 K4 K2 24576 24576 24576 0.0448584 0.06224887847281568 0.00212287 1.3876749610511228
RC N8 K8 K1 24576 24576 24576 0.036596899999999995 0.05622598922753811 0.0025839699999999997 1.5363593426639448
RC N8 K1 K8 24576 24576 28672 0.149746 0.16810345257173473 0.00107426 1.122590603900837
RC N8 K2 K4 24576 24576 28672 0.0640278 0.08337104546171475 0.0025552 1.3021069826187182
RC N8 K4 K2 24576 24576 28672 0.0511491 0.07164258726708131 0.00259828 1.4006617372951098
RC N8 K8 K1 24576 24576 28672 0.0422965 0.06559548743212779 0.00287472 1.5508490639208394
RC N8 K1 K8 24576 24576 32768 0.156184 0.1774729507763244 0.0018874 1.136306860986557
RC N8 K2 K4 24576 24576 32768 0.0685664 0.09276475425598038 0.00270031 1.3529185469264886
RC N8 K4 K2 24576 24576 32768 0.0559053 0.08103629606134694 0.00227526 1.4495279707173907
RC N8 K8 K1 24576 24576 32768 0.0481554 0.07496498563671747 0.0032305700000000003 1.556730618720174
RC N8 K1 K8 24576 28672 4096 0.135387 0.13061011096542854 0.000518681 0.9647167820058686
RC N8 K2 K4 24576 28672 4096 0.0316495 0.03148861775235719 0.000358372 0.9949167523138498
RC N8 K4 K2 24576 28672 4096 0.0172416 0.017823223585068798 6.82821e-05 1.0337337361421677
RC N8 K8 K1 24576 28672 4096 0.00765261 0.011024818302553764 0.000577593 1.440661199584686
RC N8 K1 K8 24576 28672 8192 0.141414 0.1414564551402507 0.000325743 1.0003002187919916
RC N8 K2 K4 24576 28672 8192 0.0388563 0.04240759369620718 0.000644282 1.0913955702474805
RC N8 K4 K2 24576 28672 8192 0.0244489 0.028726059135801497 0.000707363 1.1749428046170378
RC N8 K8 K1 24576 28672 8192 0.0146546 0.02187116247737593 0.00114441 1.4924434974257865
RC N8 K1 K8 24576 28672 12288 0.14771 0.1527143793395639 0.000681394 1.0338797599320553
RC N8 K2 K4 24576 28672 12288 0.0454857 0.053374990819409066 0.0007787 1.1734455184686412
RC N8 K4 K2 24576 28672 12288 0.0318029 0.039741877438355264 0.00100572 1.2496306135086819
RC N8 K8 K1 24576 28672 12288 0.0217345 0.03322592903539289 0.00149369 1.5287183526371846
RC N8 K1 K8 24576 28672 16384 0.154464 0.16331861761762664 0.000877267 1.057324798125302
RC N8 K2 K4 24576 28672 16384 0.053237 0.064318177352935 0.00198099 1.2081480427697844
RC N8 K4 K2 24576 28672 16384 0.0391222 0.05070120436499849 0.00160382 1.2959701746067063
RC N8 K8 K1 24576 28672 16384 0.0295917 0.043733324954751865 0.0019727399999999997 1.4778916032114366
RC N8 K1 K8 24576 28672 20480 0.163051 0.17479443712402332 0.000668022 1.0720230916953795
RC N8 K2 K4 24576 28672 20480 0.0602184 0.07526136388646093 0.00238158 1.2498067681383254
RC N8 K4 K2 24576 28672 20480 0.0456323 0.06166053129164173 0.00204969 1.3512474999428417
RC N8 K8 K1 24576 28672 20480 0.035919400000000004 0.05537054839232148 0.00244941 1.541522085344451
RC N8 K1 K8 24576 28672 24576 0.169184 0.18518078009500255 0.00119781 1.0945525587230622
RC N8 K2 K4 24576 28672 24576 0.0667324 0.08620455041998687 0.00264303 1.2917945468765828
RC N8 K4 K2 24576 28672 24576 0.0532267 0.07261985821828496 0.00270992 1.3643501892524796
RC N8 K8 K1 24576 28672 24576 0.0425672 0.06559548743212779 0.00279847 1.5409866618459234
RC N8 K1 K8 24576 28672 28672 0.174501 0.19611186133369052 0.00169235 1.1238437678505597
RC N8 K2 K4 24576 28672 28672 0.0711114 0.09714773695351281 0.000552437 1.3661345009873636
RC N8 K4 K2 24576 28672 28672 0.0610381 0.08357918514492818 0.00305274 1.3692953277531277
RC N8 K8 K1 24576 28672 28672 0.048953699999999996 0.07751516774925006 0.00305042 1.5834383866643393
RC N8 K1 K8 24576 28672 32768 0.182277 0.20704294257237849 0.00185122 1.1358698166657257
RC N8 K2 K4 24576 28672 32768 0.0790119 0.10809092348703875 0.0022327 1.3680334669466088
RC N8 K4 K2 24576 28672 32768 0.0653464 0.0945385120715714 0.0030519 1.4467286961725727
RC N8 K8 K1 24576 28672 32768 0.0559212 0.08858747742771436 0.0035501 1.58414836283403
RC N8 K1 K8 24576 32768 4096 0.153833 0.1492611268176326 0.000717787 0.9702802832788322
RC N8 K2 K4 24576 32768 4096 0.0359511 0.03596844280859339 0.00043858 1.0004823999430723
RC N8 K4 K2 24576 32768 4096 0.0193896 0.020366112668650058 0.000368644 1.0503627031320943
RC N8 K8 K1 24576 32768 4096 0.00874957 0.012598506631490015 0.0006602320000000001 1.4399000901175734
RC N8 K1 K8 24576 32768 8192 0.16109 0.16165694873171507 0.000913279 1.003519453297629
RC N8 K2 K4 24576 32768 8192 0.0444497 0.04846110708137963 0.000876438 1.090245987742991
RC N8 K4 K2 24576 32768 8192 0.0274123 0.03282649615520171 0.000741961 1.1975097366949037
RC N8 K8 K1 24576 32768 8192 0.017110900000000002 0.02499432854557249 0.0012910900000000002 1.4607255343419976
RC N8 K1 K8 24576 32768 12288 0.168842 0.17444014008061265 0.00102675 1.0331560872331094
RC N8 K2 K4 24576 32768 12288 0.0527357 0.06095377135416588 0.00167751 1.155835067215679
RC N8 K4 K2 24576 32768 12288 0.0361558 0.045416002786691737 0.000921521 1.2561194272203002
RC N8 K8 K1 24576 32768 12288 0.0258092 0.037971204611877585 0.00171309 1.4712274929822537
RC N8 K1 K8 24576 32768 16384 0.176216 0.18664227727728758 0.00110063 1.0591675970246037
RC N8 K2 K4 24576 32768 16384 0.0610965 0.07344643562695213 0.00218445 1.2021381851162036
RC N8 K4 K2 24576 32768 16384 0.0443555 0.0578118247007742 0.00168785 1.303374433853168
RC N8 K8 K1 24576 32768 16384 0.0337369 0.049979657091144984 0.00220445 1.4814537521569848
RC N8 K1 K8 24576 32768 20480 0.186294 0.19961915334359265 0.00143297 1.0715275496988237
RC N8 K2 K4 24576 32768 20480 0.0684765 0.08593909989973839 0.00254993 1.255015952914334
RC N8 K4 K2 24576 32768 20480 0.052138 0.07030448897356045 0.00246032 1.3484308752457028
RC N8 K8 K1 24576 32768 20480 0.0403732 0.06327934101979597 0.00262959 1.5673600561708256
RC N8 K1 K8 24576 32768 24576 0.19411 0.21162760582286005 0.00134566 1.0902457669510075
RC N8 K2 K4 24576 32768 24576 0.0738988 0.09843176417252461 0.000856379 1.3319805487034242
RC N8 K4 K2 24576 32768 24576 0.0597779 0.08279715324634669 0.00306699 1.3850796573038981
RC N8 K8 K1 24576 32768 24576 0.049219299999999994 0.07496498563671747 0.00340495 1.5230811010460832
RC N8 K1 K8 24576 32768 28672 0.198954 0.2241202700956463 0.000819518 1.1264929083891067
RC N8 K2 K4 24576 32768 28672 0.0836656 0.11092442844531086 0.00325289 1.325806884135306
RC N8 K4 K2 24576 32768 28672 0.0662673 0.09528981751913294 0.00316114 1.437961370376233
RC N8 K8 K1 24576 32768 28672 0.055448300000000006 0.08858747742771436 0.00309102 1.5976590342303434
RC N8 K1 K8 24576 32768 32768 0.20745 0.23661293436843256 0.000555978 1.1405781362662453
RC N8 K2 K4 24576 32768 32768 0.0909898 0.1234170927180971 0.00363687 1.3563838223415934
RC N8 K4 K2 24576 32768 32768 0.0720558 0.10778248179191918 0.000611017 1.4958196535451578
RC N8 K8 K1 24576 32768 32768 0.062354 0.09995031418228996 0.0028551600000000002 1.602949516988324
RC N8 K1 K8 28672 4096 4096 0.0242226 0.021812518494238084 0.000165107 0.9005027740307846
RC N8 K2 K4 28672 4096 4096 0.00651219 0.005287708253564169 0.000229426 0.8119708198876521
RC N8 K4 K2 28672 4096 4096 0.00404497 0.002999119160163222 0.000128842 0.7414441046937855
RC N8 K8 K1 28672 4096 4096 0.0013369299999999998 0.0018449697170922939 0.000100517 1.3800047250733352
RC N8 K1 K8 28672 4096 8192 0.0254347 0.023620242523375114 0.000136185 0.9286621239242103
RC N8 K2 K4 28672 4096 8192 0.00779799 0.007095432282701196 0.000117568 0.9099052810661716
RC N8 K4 K2 28672 4096 8192 0.00521964 0.004810878287579573 0.000284748 0.9216877576958512
RC N8 K8 K1 28672 4096 8192 0.0027033200000000004 0.003680939434184588 0.000180838 1.3616365928504903
RC N8 K1 K8 28672 4096 12288 0.0269362 0.02556919499228847 0.000284678 0.9492502651557558
RC N8 K2 K4 28672 4096 12288 0.00936194 0.009044384751614556 0.000112422 0.9660801876122425
RC N8 K4 K2 28672 4096 12288 0.00711385 0.006634742709833897 0.000216444 0.932651477024944
RC N8 K8 K1 28672 4096 12288 0.00397368 0.005516909151276882 0.000302577 1.3883627144805022
RC N8 K1 K8 28672 4096 16384 0.0278672 0.027263936269604435 0.000356039 0.9783521943217989
RC N8 K2 K4 28672 4096 16384 0.0105724 0.010908600156662115 0.000168812 1.0317997953787328
RC N8 K4 K2 28672 4096 16384 0.00856445 0.008458607132088219 0.000150039 0.9876416036159028
RC N8 K8 K1 28672 4096 16384 0.005172970000000001 0.007352878868369176 0.00042038599999999997 1.4214037329366254
RC N8 K1 K8 28672 4096 20480 0.0294747 0.02929762580238359 0.000338554 0.9939923324879844
RC N8 K2 K4 28672 4096 20480 0.0118946 0.012772815561709675 0.000119635 1.0738331311443576
RC N8 K4 K2 28672 4096 20480 0.00988475 0.010282471554342542 0.000138618 1.0402358738807296
RC N8 K8 K1 28672 4096 20480 0.00632361 0.00918884858546147 0.0005078869999999999 1.4531017228231138
RC N8 K1 K8 28672 4096 24576 0.0310123 0.030907630015833756 0.000301072 0.9966248880551831
RC N8 K2 K4 28672 4096 24576 0.0132324 0.014637030966757236 0.000123407 1.106150884704002
RC N8 K4 K2 28672 4096 24576 0.0111399 0.012106335976596865 9.44787e-05 1.0867544570953838
RC N8 K8 K1 28672 4096 24576 0.00790415 0.011024818302553764 0.000609358 1.3948139018811336
RC N8 K1 K8 28672 4096 28672 0.0318254 0.03302605661247871 0.000475065 1.0377263636114147
RC N8 K2 K4 28672 4096 28672 0.0145447 0.016501246371804796 0.000173828 1.1345195412627826
RC N8 K4 K2 28672 4096 28672 0.0128563 0.013930200398851187 0.000136672 1.0835310625025232
RC N8 K8 K1 28672 4096 28672 0.00956172 0.012860788019646059 0.00048621 1.3450287207370704
RC N8 K1 K8 28672 4096 32768 0.0327515 0.03489027201752627 0.000687835 1.0653030248240927
RC N8 K2 K4 28672 4096 32768 0.01617 0.018365461776852356 9.079e-05 1.1357737648022483
RC N8 K4 K2 28672 4096 32768 0.0139236 0.01575406482110551 8.14348e-05 1.1314649100164837
RC N8 K8 K1 28672 4096 32768 0.0104604 0.014696757736738352 0.000792441 1.4049900325741227
RC N8 K1 K8 28672 8192 4096 0.0456756 0.04357203698847618 0.000403889 0.9539455855747091
RC N8 K2 K4 28672 8192 4096 0.0118356 0.010542416507128336 0.000227152 0.8907378170205428
RC N8 K4 K2 28672 8192 4096 0.00684897 0.005975238320326443 6.07392e-05 0.8724287477279712
RC N8 K8 K1 28672 8192 4096 0.0026375099999999996 0.003680939434184588 0.000209054 1.3956115556659836
RC N8 K1 K8 28672 8192 8192 0.0482575 0.04718748504675024 0.000209505 0.9778269708698178
RC N8 K2 K4 28672 8192 8192 0.0147065 0.014157864565402392 0.000172094 0.9626943572843567
RC N8 K4 K2 28672 8192 8192 0.00980315 0.009598756575159146 0.000146418 0.9791502297893173
RC N8 K8 K1 28672 8192 8192 0.00510042 0.007296387492458644 0.00040375899999999995 1.430546404503677
RC N8 K1 K8 28672 8192 12288 0.0511735 0.05108538998457696 0.000391731 0.9982782101004809
RC N8 K2 K4 28672 8192 12288 0.0170433 0.01805576950322911 0.000316661 1.0594057197390827
RC N8 K4 K2 28672 8192 12288 0.0123549 0.013246485419667792 7.19782e-05 1.0721645193136158
RC N8 K8 K1 28672 8192 12288 0.00773845 0.010940081238687966 0.000584598 1.4137302998259298
RC N8 K1 K8 28672 8192 16384 0.0536953 0.05447487253920888 0.000493205 1.014518450203442
RC N8 K2 K4 28672 8192 16384 0.0193932 0.021784200313324228 0.00037796 1.1232906541119685
RC N8 K4 K2 28672 8192 16384 0.0151962 0.01689421426417644 9.02163e-05 1.1117393995983496
RC N8 K8 K1 28672 8192 16384 0.0105948 0.014583774984917287 0.0005664979999999999 1.3765030944347498
RC N8 K1 K8 28672 8192 20480 0.0558205 0.05854225160476719 0.000799208 1.048758997228029
RC N8 K2 K4 28672 8192 20480 0.0225072 0.02551263112341935 0.00036739 1.13353198636078
RC N8 K4 K2 28672 8192 20480 0.0175724 0.020541943108685082 0.000172998 1.1689890458153174
RC N8 K8 K1 28672 8192 20480 0.012719099999999999 0.01822746873114661 0.0009529779999999999 1.4330784985688148
RC N8 K1 K8 28672 8192 24576 0.0582386 0.06176226003166752 0.00097067 1.0605038588095785
RC N8 K2 K4 28672 8192 24576 0.0253754 0.02924106193351447 0.000144436 1.1523389555835364
RC N8 K4 K2 28672 8192 24576 0.0206435 0.024189671953193728 0.000101715 1.1717815270275742
RC N8 K8 K1 28672 8192 24576 0.014933400000000001 0.02187116247737593 0.0011799900000000001 1.4645802347339474
RC N8 K1 K8 28672 8192 28672 0.0608796 0.06599911322495743 0.00124182 1.084092425458732
RC N8 K2 K4 28672 8192 28672 0.0275026 0.03296949274360959 0.000683147 1.198777306276846
RC N8 K4 K2 28672 8192 28672 0.0230093 0.02783740079770237 0.000288241 1.2098325806392358
RC N8 K8 K1 28672 8192 28672 0.0169357 0.02551485622360525 0.0012575499999999999 1.5065722836142144
RC N8 K1 K8 28672 8192 32768 0.063016 0.06972754403505255 0.00143303 1.1065053960113709
RC N8 K2 K4 28672 8192 32768 0.0305807 0.03669792355370471 0.000576043 1.2000354325998002
RC N8 K4 K2 28672 8192 32768 0.0248398 0.03148512964221102 0.000590606 1.267527501920749
RC N8 K8 K1 28672 8192 32768 0.019329100000000002 0.029158549969834573 0.0014658100000000001 1.5085311768180913
RC N8 K1 K8 28672 12288 4096 0.0680361 0.06533155548271427 0.000265186 0.9602483899387865
RC N8 K2 K4 28672 12288 4096 0.0168271 0.015797124760692508 9.6711e-05 0.9387906864933653
RC N8 K4 K2 28672 12288 4096 0.00931672 0.0089231117925344 8.3641e-05 0.9577524914921131
RC N8 K8 K1 28672 12288 4096 0.00387742 0.005516909151276882 0.00026249899999999997 1.4228299104241693
RC N8 K1 K8 28672 12288 8192 0.0709961 0.07075472757012535 0.000406374 0.9966002015621329
RC N8 K2 K4 28672 12288 8192 0.0204726 0.021220296848103594 0.000245245 1.0365218315262152
RC N8 K4 K2 28672 12288 8192 0.0135506 0.014386634862738721 0.000127861 1.0616972578881172
RC N8 K8 K1 28672 12288 8192 0.00780549 0.010940081238687966 0.000400653 1.4015880154465596
RC N8 K1 K8 28672 12288 12288 0.0744148 0.07660158497686542 0.000185205 1.029386425507633
RC N8 K2 K4 28672 12288 12288 0.0247142 0.02689768012711207 0.000167888 1.0883492132908237
RC N8 K4 K2 28672 12288 12288 0.0174614 0.019858228129501686 0.000102646 1.137264373389401
RC N8 K8 K1 28672 12288 12288 0.0112526 0.01656904333834456 0.000846025 1.4724635496102731
RC N8 K1 K8 28672 12288 16384 0.0780729 0.08168580880881332 0.000318139 1.0462760933539463
RC N8 K2 K4 28672 12288 16384 0.028118 0.032433834966344215 0.000702547 1.1534901118978667
RC N8 K4 K2 28672 12288 16384 0.020826 0.025329821396264655 0.000688323 1.216259550382438
RC N8 K8 K1 28672 12288 16384 0.014389200000000001 0.02208905778445941 0.00114531 1.5351136814040673
RC N8 K1 K8 28672 12288 20480 0.0818646 0.08778687740715078 0.000995595 1.0723423483062373
RC N8 K2 K4 28672 12288 20480 0.0321784 0.037969989805576365 0.000637681 1.1799837718959414
RC N8 K4 K2 28672 12288 20480 0.0231997 0.030801414663027625 0.00021735 1.3276643518247058
RC N8 K8 K1 28672 12288 20480 0.0178375 0.027609072230574263 0.00136567 1.5478106366124325
RC N8 K1 K8 28672 12288 24576 0.0855191 0.09261689004750129 0.00112076 1.0829965475256556
RC N8 K2 K4 28672 12288 24576 0.0358187 0.043506144644808516 0.000982262 1.214620984145391
RC N8 K4 K2 28672 12288 24576 0.0281729 0.036273007929790595 0.000938231 1.2875141689279626
RC N8 K8 K1 28672 12288 24576 0.0224777 0.03312908667668912 0.0015097 1.473864615894381
RC N8 K1 K8 28672 12288 28672 0.0892899 0.09897216983743615 0.00172578 1.1084363386837273
RC N8 K2 K4 28672 12288 28672 0.0386884 0.04904229948404066 0.000913597 1.267622840025451
RC N8 K4 K2 28672 12288 28672 0.0321121 0.041744601196553564 0.00120588 1.2999648480340298
RC N8 K8 K1 28672 12288 28672 0.0258107 0.038649101122803974 0.00182674 1.49740615801989
RC N8 K1 K8 28672 12288 32768 0.0918974 0.10456481605257884 0.00154585 1.137843029863509
RC N8 K2 K4 28672 12288 32768 0.0423335 0.05457845432327281 0.00162116 1.289249750747583
RC N8 K4 K2 28672 12288 32768 0.0360017 0.047216194463316534 0.00111173 1.3114990254159258
RC N8 K8 K1 28672 12288 32768 0.029616299999999998 0.044169115568918824 0.0019839 1.4913785843916636
RC N8 K1 K8 28672 16384 4096 0.0901018 0.08709107397695234 0.000314318 0.9665852843889062
RC N8 K2 K4 28672 16384 4096 0.0216762 0.021051833014256678 8.2897e-05 0.9711957360725901
RC N8 K4 K2 28672 16384 4096 0.0122162 0.011879055461301002 8.11097e-05 0.9724018484717836
RC N8 K8 K1 28672 16384 4096 0.00486592 0.007352878868369176 0.000346737 1.5110973604928104
RC N8 K1 K8 28672 16384 8192 0.0945396 0.09432197009350046 0.000316695 0.9976980026729588
RC N8 K2 K4 28672 16384 8192 0.0263644 0.02828272913080479 0.000841715 1.072762100817951
RC N8 K4 K2 28672 16384 8192 0.0176648 0.019158372757200996 0.000122204 1.0845507878493386
RC N8 K8 K1 28672 16384 8192 0.00979477 0.014583774984917287 0.000763362 1.4889349096423181
RC N8 K1 K8 28672 16384 12288 0.0990917 0.10211777996915389 0.000424793 1.0305381779619673
RC N8 K2 K4 28672 16384 12288 0.031872 0.035739590750995025 0.000697388 1.121347601374091
RC N8 K4 K2 28672 16384 12288 0.0223802 0.02644576024965964 0.000537749 1.1816587988337746
RC N8 K8 K1 28672 16384 12288 0.015560299999999999 0.02208905778445941 0.0010429200000000001 1.419577886317064
RC N8 K1 K8 28672 16384 16384 0.103436 0.10889674507841773 0.000549581 1.052793467249485
RC N8 K2 K4 28672 16384 16384 0.037011 0.043083469619364205 0.00100704 1.1640720223545487
RC N8 K4 K2 28672 16384 16384 0.0275877 0.03373314774211828 0.000711004 1.2227604237438525
RC N8 K8 K1 28672 16384 16384 0.0204329 0.029158549969834573 0.0013742300000000002 1.42703923426604
RC N8 K1 K8 28672 16384 20480 0.107805 0.11703150320953437 0.000204427 1.0855851139514343
RC N8 K2 K4 28672 16384 20480 0.0416443 0.050427348487733385 0.00142569 1.2109063782494456
RC N8 K4 K2 28672 16384 20480 0.0327067 0.04102053523457693 0.00106499 1.254193643338427
RC N8 K8 K1 28672 16384 20480 0.0253289 0.03644593746229322 0.00165936 1.4389072349092626
RC N8 K1 K8 28672 16384 24576 0.112737 0.12347152006333503 0.00107377 1.0952173648698744
RC N8 K2 K4 28672 16384 24576 0.0466729 0.05777122735610256 0.00164673 1.2377895385995419
RC N8 K4 K2 28672 16384 24576 0.0377857 0.048307922727035574 0.0014094 1.2784710281147518
RC N8 K8 K1 28672 16384 24576 0.0292032 0.043733324954751865 0.00209306 1.497552492697782
RC N8 K1 K8 28672 16384 28672 0.117845 0.13194522644991485 0.00117177 1.1196506126684616
RC N8 K2 K4 28672 16384 28672 0.050712 0.06511510622447174 0.00210914 1.2840177122667562
RC N8 K4 K2 28672 16384 28672 0.0426954 0.055595310219494216 0.00177478 1.3021381745924436
RC N8 K8 K1 28672 16384 28672 0.0334661 0.05102071244721051 0.0023155800000000002 1.524549094373426
RC N8 K1 K8 28672 16384 32768 0.121795 0.1394020880701051 0.000761231 1.1445633077721178
RC N8 K2 K4 28672 16384 32768 0.0555948 0.0724589850928409 0.00239715 1.3033410515523198
RC N8 K4 K2 28672 16384 32768 0.0468603 0.06288269771195286 0.00216219 1.3419183767912894
RC N8 K8 K1 28672 16384 32768 0.037740699999999995 0.05830809993966915 0.00234829 1.544966043016403
RC N8 K1 K8 28672 20480 4096 0.112004 0.10885059247119043 0.000436504 0.9718455811505877
RC N8 K2 K4 28672 20480 4096 0.0266751 0.02627829557986558 0.000290639 0.9851245386096239
RC N8 K4 K2 28672 20480 4096 0.0143911 0.014843069326626254 4.38711e-05 1.0314061695510597
RC N8 K8 K1 28672 20480 4096 0.006043669999999999 0.00918884858546147 0.000477924 1.5204087227564496
RC N8 K1 K8 28672 20480 8192 0.117879 0.11788921261687557 0.000574605 1.0000866364397014
RC N8 K2 K4 28672 20480 8192 0.0327444 0.035345161413505986 0.000478838 1.0794261435086911
RC N8 K4 K2 28672 20480 8192 0.0204256 0.023942215946501248 0.000527022 1.172167081823851
RC N8 K8 K1 28672 20480 8192 0.0123388 0.01822746873114661 0.000952965 1.4772480898585445
RC N8 K1 K8 28672 20480 12288 0.123444 0.12746450083371075 0.00130612 1.032569430946103
RC N8 K2 K4 28672 20480 12288 0.038544 0.044581501374877985 0.000958984 1.156639201299242
RC N8 K4 K2 28672 20480 12288 0.0270675 0.03308171354916948 0.000543327 1.2221931670516109
RC N8 K8 K1 28672 20480 12288 0.0191048 0.027609072230574263 0.00104032 1.4451379878655761
RC N8 K1 K8 28672 20480 16384 0.129561 0.13610768134802217 0.00141354 1.0505297222777084
RC N8 K2 K4 28672 20480 16384 0.0447345 0.05373310427238419 0.0016191 1.201155803068866
RC N8 K4 K2 28672 20480 16384 0.0318665 0.0422010356604411 0.00112728 1.324307208524347
RC N8 K8 K1 28672 20480 16384 0.0240108 0.03644593746229322 0.00177134 1.517897673642412
RC N8 K1 K8 28672 20480 20480 0.134678 0.1459936721323653 0.00153603 1.0840201973029397
RC N8 K2 K4 28672 20480 20480 0.051895 0.06288470716989039 0.00170463 1.211768131224403
RC N8 K4 K2 28672 20480 20480 0.0365108 0.051320357771712705 0.000930474 1.405621289364043
RC N8 K8 K1 28672 20480 20480 0.0299448 0.04600912038429045 0.0021791299999999996 1.5364644407139285
RC N8 K1 K8 28672 20480 24576 0.139644 0.15432615007916878 0.000428747 1.105139856199828
RC N8 K2 K4 28672 20480 24576 0.057057 0.07203631006739661 0.00231349 1.2625323810820164
RC N8 K4 K2 28672 20480 24576 0.0446336 0.06043967988298432 0.0017207 1.3541296216972039
RC N8 K8 K1 28672 20480 24576 0.03419 0.05520914446114853 0.00193553 1.6147746259476026
RC N8 K1 K8 28672 20480 28672 0.144958 0.16452284343101983 0.000761494 1.1349690491798992
RC N8 K2 K4 28672 20480 28672 0.0616126 0.0811879129649028 0.00251229 1.317716067247654
RC N8 K4 K2 28672 20480 28672 0.0494882 0.06955900199425594 0.00251044 1.4055674280789345
RC N8 K8 K1 28672 20480 28672 0.0390437 0.06440916853800661 0.00134705 1.6496686671090754
RC N8 K1 K8 28672 20480 32768 0.15091 0.1737874290803471 0.000705766 1.15159650838478
RC N8 K2 K4 28672 20480 32768 0.0661234 0.090339515862409 0.0023771 1.3662261145435504
RC N8 K4 K2 28672 20480 32768 0.0552948 0.07867832410552755 0.00306404 1.4228883024358088
RC N8 K8 K1 28672 20480 32768 0.0455932 0.0736091926148647 0.0026863 1.6144774355575986
RC N8 K1 K8 28672 24576 4096 0.134515 0.13061011096542854 0.000765853 0.9709706052516712
RC N8 K2 K4 28672 24576 4096 0.0312092 0.03150475814547448 0.000406901 1.0094702249809184
RC N8 K4 K2 28672 24576 4096 0.0171277 0.017807083191951505 0.000411305 1.0396657573376171
RC N8 K8 K1 28672 24576 4096 0.00777312 0.011024818302553764 0.000526571 1.4183260135638924
RC N8 K1 K8 28672 24576 8192 0.141018 0.1414564551402507 0.00078312 1.0031092140028273
RC N8 K2 K4 28672 24576 8192 0.0386082 0.04240759369620718 0.000822563 1.098408982967535
RC N8 K4 K2 28672 24576 8192 0.0246869 0.028726059135801497 0.000444896 1.1636154857759173
RC N8 K8 K1 28672 24576 8192 0.0156298 0.02187116247737593 0.000795942 1.3993245260576548
RC N8 K1 K8 28672 24576 12288 0.148008 0.15281122169826766 0.000938282 1.0324524464776745
RC N8 K2 K4 28672 24576 12288 0.0466599 0.05342341199876095 0.00115526 1.1449534182190908
RC N8 K4 K2 28672 24576 12288 0.0320031 0.039693456259003376 0.000812836 1.240300353997062
RC N8 K8 K1 28672 24576 12288 0.0226811 0.03312908667668912 0.00148111 1.4606472647574027
RC N8 K1 K8 28672 24576 16384 0.155214 0.16331861761762664 0.00094499 1.052215764155467
RC N8 K2 K4 28672 24576 16384 0.0526692 0.06438273892540418 0.00168633 1.222398269299784
RC N8 K4 K2 28672 24576 16384 0.0391258 0.050636642792529316 0.00144831 1.2942008289294868
RC N8 K8 K1 28672 24576 16384 0.0286595 0.043733324954751865 0.00212831 1.5259625937211698
RC N8 K1 K8 28672 24576 20480 0.163238 0.17495584105519627 0.00115346 1.0717837823006668
RC N8 K2 K4 28672 24576 20480 0.0595389 0.0753420658520474 0.00216425 1.2654258955413589
RC N8 K4 K2 28672 24576 20480 0.0473562 0.061579829326055255 0.00221072 1.3003541104661112
RC N8 K8 K1 28672 24576 20480 0.0351102 0.05520914446114853 0.00225638 1.572453146411827
RC N8 K1 K8 28672 24576 24576 0.169559 0.18518078009500255 0.00103772 1.09213182488103
RC N8 K2 K4 28672 24576 24576 0.0658096 0.08630139277869064 0.00221468 1.3113799928686796
RC N8 K4 K2 28672 24576 24576 0.0534447 0.07252301585958118 0.00250568 1.3569730180837611
RC N8 K8 K1 28672 24576 24576 0.041582 0.06559548743212779 0.00245445 1.5774971726258424
RC N8 K1 K8 28672 24576 28672 0.174896 0.19710046041212484 0.000941978 1.126958080299863
RC N8 K2 K4 28672 24576 28672 0.0737386 0.09726071970533387 0.00331582 1.3189933048001166
RC N8 K4 K2 28672 24576 28672 0.0592635 0.08346620239310712 0.00321715 1.4083913773757393
RC N8 K8 K1 28672 24576 28672 0.0483673 0.07652656867081575 0.00272232 1.5821964151568466
RC N8 K1 K8 28672 24576 32768 0.181335 0.20817277009058915 0.00095017 1.1480010482840552
RC N8 K2 K4 28672 24576 32768 0.079146 0.1082200466319771 0.00260953 1.3673470122555418
RC N8 K4 K2 28672 24576 32768 0.0631256 0.09440938892663306 0.000674124 1.4955800646113946
RC N8 K8 K1 28672 24576 32768 0.056547400000000005 0.08745764990950372 0.0034027 1.5466254842752047
RC N8 K1 K8 28672 28672 4096 0.156819 0.15236962945966662 0.000780662 0.9716273503827128
RC N8 K2 K4 28672 28672 4096 0.0371183 0.03673122071108338 0.000304742 0.9895717398448577
RC N8 K4 K2 28672 28672 4096 0.0194664 0.020771097057276755 0.000432404 1.0670230272303434
RC N8 K8 K1 28672 28672 4096 0.00934633 0.012860788019646059 0.000468453 1.3760254580831255
RC N8 K1 K8 28672 28672 8192 0.163909 0.16502369766362582 0.00128486 1.006800710538322
RC N8 K2 K4 28672 28672 8192 0.0455683 0.04947002597890837 0.00119967 1.0856236896901656
RC N8 K4 K2 28672 28672 8192 0.0262346 0.033509902325101745 0.000134729 1.2773170669688787
RC N8 K8 K1 28672 28672 8192 0.0176247 0.02551485622360525 0.00133602 1.4476760582367503
RC N8 K1 K8 28672 28672 12288 0.172578 0.17815794256282455 0.000819685 1.0323328730361028
RC N8 K2 K4 28672 28672 12288 0.0535874 0.06226532262264391 0.00146878 1.1619396093604824
RC N8 K4 K2 28672 28672 12288 0.0371491 0.04630519896883728 0.00125512 1.2464689311137358
RC N8 K8 K1 28672 28672 12288 0.0247964 0.038649101122803974 0.00168486 1.5586577536579493
RC N8 K1 K8 28672 28672 16384 0.180083 0.19052955388723108 0.00107609 1.0580096615851085
RC N8 K2 K4 28672 28672 16384 0.0620801 0.07503237357842416 0.00228245 1.2086380914081027
RC N8 K4 K2 28672 28672 16384 0.0451844 0.059072249924617536 0.00182262 1.3073593967081014
RC N8 K8 K1 28672 28672 16384 0.0323173 0.05102071244721051 0.0016242000000000001 1.5787430400191387
RC N8 K1 K8 28672 28672 20480 0.189736 0.20391800997802717 0.00114098 1.074746015400489
RC N8 K2 K4 28672 28672 20480 0.0703087 0.08779942453420442 0.00261424 1.2487704158120463
RC N8 K4 K2 28672 28672 20480 0.0531099 0.07183930088039779 0.00206344 1.3526536649550798
RC N8 K8 K1 28672 28672 20480 0.0411477 0.06440916853800661 0.0025898500000000003 1.5653163734062077
RC N8 K1 K8 28672 28672 24576 0.198444 0.21603541011083632 0.000448594 1.0886467220517442
RC N8 K2 K4 28672 28672 24576 0.0764122 0.10056647548998468 0.00178017 1.3161049608568354
RC N8 K4 K2 28672 28672 24576 0.0592233 0.08460635183617805 0.0017327 1.428599079014139
RC N8 K8 K1 28672 28672 24576 0.0508063 0.07652656867081575 0.00345337 1.5062417194484887
RC N8 K1 K8 28672 28672 28672 0.205365 0.22967807739322982 0.0011099 1.118389586313295
RC N8 K2 K4 28672 28672 28672 0.0853397 0.11333352644576493 0.00336425 1.3280281796838391
RC N8 K4 K2 28672 28672 28672 0.0657782 0.0973734027919583 0.000779029 1.480329391682325
RC N8 K8 K1 28672 28672 28672 0.0573917 0.09016923595320926 0.00334589 1.5711197952527851
RC N8 K1 K8 28672 28672 32768 0.211358 0.24255811110083114 0.00101962 1.1476173653272228
RC N8 K2 K4 28672 28672 32768 0.0930685 0.12610057740154518 0.00357074 1.354922206778289
RC N8 K4 K2 28672 28672 32768 0.0744963 0.11014045374773856 0.00163212 1.4784687796271567
RC N8 K8 K1 28672 28672 32768 0.0654622 0.10304926966081059 0.00401608 1.574179750463788
RC N8 K1 K8 28672 32768 4096 0.178546 0.17412914795390472 0.00122662 0.9752621058657417
RC N8 K2 K4 28672 32768 4096 0.0418678 0.04195768327669229 0.000490958 1.0021468354365954
RC N8 K4 K2 28672 32768 4096 0.0207726 0.023735110922602005 0.000124361 1.1426162792622014
RC N8 K8 K1 28672 32768 4096 0.010694200000000001 0.014696757736738352 7.192180000000001e-06 1.374273693846978
RC N8 K1 K8 28672 32768 8192 0.188007 0.18859094018700095 0.000610077 1.0031059491774292
RC N8 K2 K4 28672 32768 8192 0.0512112 0.056532458261609575 0.000843266 1.1039080955261658
RC N8 K4 K2 28672 32768 8192 0.0297537 0.038293745514402 2.87889e-05 1.2870246562411396
RC N8 K8 K1 28672 32768 8192 0.020008099999999997 0.029158549969834573 0.0013788700000000001 1.4573372768945865
RC N8 K1 K8 28672 32768 12288 0.196718 0.20350466342738144 0.00113706 1.0344994531633172
RC N8 K2 K4 28672 32768 12288 0.0604048 0.07110723324652686 0.00160271 1.1771785230068945
RC N8 K4 K2 28672 32768 12288 0.0421534 0.05291694167867118 0.00128699 1.2553421949041164
RC N8 K8 K1 28672 32768 12288 0.0272687 0.044169115568918824 0.0011379600000000001 1.6197734240693111
RC N8 K1 K8 28672 32768 16384 0.205989 0.21774049015683553 0.00114982 1.0570491150344703
RC N8 K2 K4 28672 32768 16384 0.0692472 0.08568200823144415 0.00224632 1.237335346865204
RC N8 K4 K2 28672 32768 16384 0.0506135 0.06744329548423657 0.00224103 1.3325159391118293
RC N8 K8 K1 28672 32768 16384 0.036230200000000004 0.05830809993966915 0.00162242 1.6093783622411453
RC N8 K1 K8 28672 32768 20480 0.216217 0.23288017890085813 0.00108241 1.0770669230488727
RC N8 K2 K4 28672 32768 20480 0.0762943 0.10025678321636143 6.77317e-05 1.3140795998699961
RC N8 K4 K2 28672 32768 20480 0.0608162 0.08201807046915385 0.00220795 1.3486220853843853
RC N8 K8 K1 28672 32768 20480 0.045190600000000004 0.0736091926148647 0.00188139 1.6288607058738918
RC N8 K1 K8 28672 32768 24576 0.225216 0.2468900401266701 0.0010282 1.0962366800168286
RC N8 K2 K4 28672 32768 24576 0.0857472 0.11483155820127872 0.00157504 1.3391872644387073
RC N8 K4 K2 28672 32768 24576 0.0667678 0.09659284545407114 0.00252462 1.4466980408830474
RC N8 K8 K1 28672 32768 24576 0.0548586 0.08745764990950372 0.00294123 1.5942377295356374
RC N8 K1 K8 28672 32768 28672 0.232112 0.2622556943743348 0.00176672 1.1298670227059988
RC N8 K2 K4 28672 32768 28672 0.0949754 0.12940633318619602 0.00172366 1.3625247504742914
RC N8 K4 K2 28672 32768 28672 0.0760459 0.11116762043898842 0.00278992 1.4618489680441473
RC N8 K8 K1 28672 32768 28672 0.0640262 0.10304926966081059 0.0034950800000000002 1.6094859551372809
RC N8 K1 K8 28672 32768 32768 0.240935 0.2769434521110732 0.000871108 1.149452973254501
RC N8 K2 K4 28672 32768 32768 0.103094 0.1439811081711133 0.00127713 1.3966002693766202
RC N8 K4 K2 28672 32768 32768 0.0853217 0.12574239542390572 0.00404031 1.473744609213198
RC N8 K8 K1 28672 32768 32768 0.0724067 0.11660719987933829 0.00340147 1.6104476502773677
RC N8 K1 K8 32768 4096 4096 0.0270722 0.024921021136272096 0.000290679 0.9205391928351628
RC N8 K2 K4 32768 4096 4096 0.00738304 0.006038380861216193 0.000262539 0.8178718876257197
RC N8 K4 K2 32768 4096 4096 0.00424857 0.0034242790401865387 0.000172494 0.8059839052167055
RC N8 K8 K1 32768 4096 4096 0.00157501 0.0021072511052483357 7.54821e-05 1.3379287148959917
RC N8 K1 K8 32768 4096 8192 0.028375 0.026986991455285842 0.00017241 0.9510833993052279
RC N8 K2 K4 32768 4096 8192 0.0088308 0.00810435118022994 7.19587e-05 0.9177369185385175
RC N8 K4 K2 32768 4096 8192 0.00576611 0.005490249359200286 0.000186668 0.9521582764117033
RC N8 K8 K1 32768 4096 8192 0.0029108 0.004205502210496672 0.00022439999999999998 1.4447925692238122
RC N8 K1 K8 32768 4096 12288 0.0301053 0.029214365705472537 0.000140443 0.9704060648946377
RC N8 K2 K4 32768 4096 12288 0.0105861 0.010331725430416635 5.4133e-05 0.9759708892242314
RC N8 K4 K2 32768 4096 12288 0.00756695 0.0075723600713313265 0.000149794 1.0007149606289623
RC N8 K8 K1 32768 4096 12288 0.00427674 0.006303753315745008 0.000343121 1.4739622506266472
RC N8 K1 K8 32768 4096 16384 0.0312705 0.031151212879547925 0.000231175 0.9961853145791697
RC N8 K2 K4 32768 4096 16384 0.011957 0.01226857260449202 0.000122096 1.02605775733813
RC N8 K4 K2 32768 4096 16384 0.00899134 0.009654470783462368 9.17783e-05 1.0737521641337517
RC N8 K8 K1 32768 4096 16384 0.00532962 0.008402004420993344 0.000300577 1.5764734485748222
RC N8 K1 K8 32768 4096 20480 0.0330021 0.03347542948843839 0.000396904 1.014342405132958
RC N8 K2 K4 32768 4096 20480 0.0131861 0.014350683316623064 0.000338809 1.0883190114304506
RC N8 K4 K2 32768 4096 20480 0.010928 0.01173658149559341 0.000163501 1.0739917181179914
RC N8 K8 K1 32768 4096 20480 0.00692249 0.01050025552624168 0.000549144 1.516832169673294
RC N8 K1 K8 32768 4096 24576 0.0341154 0.035315434303810005 0.000259833 1.0351757359963538
RC N8 K2 K4 32768 4096 24576 0.0145844 0.016432794028754104 0.000396212 1.126737749153486
RC N8 K4 K2 32768 4096 24576 0.0125037 0.01381869220772445 0.000129029 1.1051682468168982
RC N8 K8 K1 32768 4096 24576 0.008774150000000001 0.012598506631490015 0.000601676 1.4358663382196581
RC N8 K1 K8 32768 4096 28672 0.035392 0.03773649327140424 0.000569155 1.0662435937896768
RC N8 K2 K4 32768 4096 28672 0.0164584 0.018514904740885144 8.75839e-05 1.124951680654568
RC N8 K4 K2 32768 4096 28672 0.0139704 0.01590080291985549 0.000104266 1.1381780707678728
RC N8 K8 K1 32768 4096 28672 0.0104333 0.014696757736738352 0.000536322 1.408639427289386
RC N8 K1 K8 32768 4096 32768 0.0367768 0.03947965572807209 0.000706983 1.0734934993820042
RC N8 K2 K4 32768 4096 32768 0.0177905 0.020597015453016183 0.0002712 1.1577536018108643
RC N8 K4 K2 32768 4096 32768 0.0153695 0.01798291363198653 0.000171159 1.1700389493468577
RC N8 K8 K1 32768 4096 32768 0.011159 0.016795008841986685 0.0008971710000000001 1.5050639700678095
RC N8 K1 K8 32768 8192 4096 0.0521609 0.0497890422725442 0.000114043 0.9545280520954239
RC N8 K2 K4 32768 8192 4096 0.0130336 0.012043761722432385 0.000173963 0.9240548829511712
RC N8 K4 K2 32768 8192 4096 0.00734287 0.006825558080373079 0.000105343 0.929549083719728
RC N8 K8 K1 32768 8192 4096 0.00274627 0.004205502210496672 0.000194442 1.5313505993571908
RC N8 K1 K8 32768 8192 8192 0.0552897 0.053920982910571694 0.000358348 0.975244628033281
RC N8 K2 K4 32768 8192 8192 0.0160033 0.016175702360459877 0.000278092 1.0107729256128346
RC N8 K4 K2 32768 8192 8192 0.0108214 0.010957498718400571 6.77853e-05 1.012576812464244
RC N8 K8 K1 32768 8192 8192 0.0053047500000000004 0.008337442848524165 0.000298738 1.571693830722308
RC N8 K1 K8 32768 8192 12288 0.0581422 0.058375731410945084 0.000456362 1.0040165561493215
RC N8 K2 K4 32768 8192 12288 0.0191501 0.020630450860833267 0.000379921 1.077302513346315
RC N8 K4 K2 32768 8192 12288 0.0138739 0.015121720142662652 0.0001335 1.0899401136423539
RC N8 K8 K1 32768 8192 12288 0.00910455 0.012501664272786246 0.00044065799999999997 1.3731226993960433
RC N8 K1 K8 32768 8192 16384 0.0600544 0.06224942575909585 0.00030114 1.036550623419697
RC N8 K2 K4 32768 8192 16384 0.0223072 0.02450414520898404 0.000324338 1.0984859242300262
RC N8 K4 K2 32768 8192 16384 0.0169037 0.019285941566924734 0.000177909 1.1409301849254738
RC N8 K8 K1 32768 8192 16384 0.0120121 0.016665885697048327 0.000603785 1.3874248213924565
RC N8 K1 K8 32768 8192 20480 0.0623236 0.06689785897687678 0.000654645 1.0733952945092513
RC N8 K2 K4 32768 8192 20480 0.0252269 0.028668366633246123 0.000477923 1.136420512756071
RC N8 K4 K2 32768 8192 20480 0.0192414 0.023450162991186817 0.000537864 1.2187347589669577
RC N8 K8 K1 32768 8192 20480 0.0149445 0.02083010712131041 0.000500708 1.3938309827234374
RC N8 K1 K8 32768 8192 24576 0.0650537 0.07057786860762001 0.000837514 1.0849170547965759
RC N8 K2 K4 32768 8192 24576 0.0276241 0.0328325880575082 0.000516225 1.1885486968809194
RC N8 K4 K2 32768 8192 24576 0.0201198 0.027614384415448896 0.000186476 1.3724979580040009
RC N8 K8 K1 32768 8192 24576 0.016968499999999997 0.02499432854557249 0.0013226800000000001 1.4729839729836163
RC N8 K1 K8 32768 8192 28672 0.0681519 0.07541998654280849 0.000927282 1.106645398628776
RC N8 K2 K4 32768 8192 28672 0.0307278 0.03699680948177028 0.000871251 1.204017517745178
RC N8 K4 K2 32768 8192 28672 0.0249176 0.031778605839710976 0.000704472 1.2753477798708934
RC N8 K8 K1 32768 8192 28672 0.018721599999999998 0.029158549969834573 0.0012763 1.557481730719307
RC N8 K1 K8 32768 8192 32768 0.0712053 0.07890631145614418 0.00146921 1.1081522226034324
RC N8 K2 K4 32768 8192 32768 0.0331224 0.041161030906032375 0.000839249 1.2426946992377477
RC N8 K4 K2 32768 8192 32768 0.0283358 0.03594282726397306 0.000442846 1.2684599433922128
RC N8 K8 K1 32768 8192 32768 0.0207717 0.03332277139409666 0.000929145 1.6042390075967137
RC N8 K1 K8 32768 12288 4096 0.0773665 0.07465706340881631 0.000232675 0.9649792017063755
RC N8 K2 K4 32768 12288 4096 0.0183046 0.01804914258364858 0.000163734 0.9860440863853119
RC N8 K4 K2 32768 12288 4096 0.0106758 0.010194556334325028 8.61933e-05 0.9549220043767239
RC N8 K8 K1 32768 12288 4096 0.00440619 0.006303753315745008 0.000346991 1.4306585316895113
RC N8 K1 K8 32768 12288 8192 0.0816192 0.08085497436585755 0.00034291 0.9906366929087463
RC N8 K2 K4 32768 12288 8192 0.0231368 0.024247053540689817 0.000575266 1.0479864778487007
RC N8 K4 K2 32768 12288 8192 0.0152528 0.016424748077600856 0.000389744 1.0768349468688276
RC N8 K8 K1 32768 12288 8192 0.009215049999999999 0.012501664272786246 0.00045996 1.3566572371051973
RC N8 K1 K8 32768 12288 12288 0.0856852 0.08753709711641763 0.000736622 1.0216128003017748
RC N8 K2 K4 32768 12288 12288 0.028088 0.030735491573842363 0.000394927 1.09425703410148
RC N8 K4 K2 32768 12288 12288 0.0181124 0.02267108021399398 6.69174e-05 1.251688357920208
RC N8 K8 K1 32768 12288 12288 0.0139672 0.018893259947235022 0.000371384 1.3526877217506028
RC N8 K1 K8 32768 12288 16384 0.0889634 0.09334763863864379 0.000185367 1.0492813745725071
RC N8 K2 K4 32768 12288 16384 0.03251 0.03673971781347606 0.000812943 1.130105131143527
RC N8 K4 K2 32768 12288 16384 0.024678 0.028917412350387098 0.000229904 1.1717891381143974
RC N8 K8 K1 32768 12288 16384 0.0170194 0.02518801326298003 0.0013122499999999998 1.479958944673727
RC N8 K1 K8 32768 12288 20480 0.0935788 0.10032028846531518 0.00121214 1.0720407663414704
RC N8 K2 K4 32768 12288 20480 0.0367382 0.04298604994986919 0.000813857 1.1700641280702155
RC N8 K4 K2 32768 12288 20480 0.0283649 0.035163744486780224 0.00102325 1.2396921719019007
RC N8 K8 K1 32768 12288 20480 0.0202618 0.03148276657872504 0.00112412 1.5537990987338264
RC N8 K1 K8 32768 12288 24576 0.0977162 0.10584030291143004 0.00160776 1.0831397753026626
RC N8 K2 K4 32768 12288 24576 0.0399353 0.04923238208626231 0.00127569 1.232803611998966
RC N8 K4 K2 32768 12288 24576 0.033311 0.04141007662317335 0.00103314 1.2431351992787172
RC N8 K8 K1 32768 12288 24576 0.0237889 0.03777751989447005 2.07712e-05 1.5880313883563362
RC N8 K1 K8 32768 12288 28672 0.102057 0.11310347981421275 0.00163656 1.108238335579262
RC N8 K2 K4 32768 12288 28672 0.0421402 0.055478714222655434 9.68708e-05 1.3165270744480433
RC N8 K4 K2 32768 12288 28672 0.0372031 0.047656408759566476 0.00140632 1.280979508685203
RC N8 K8 K1 32768 12288 28672 0.0291389 0.044072273210215056 0.00199441 1.5124892569800183
RC N8 K1 K8 32768 12288 32768 0.10559 0.11833296718421629 0.00155162 1.120683466087852
RC N8 K2 K4 32768 12288 32768 0.0488593 0.06172504635904856 0.0020858 1.2633223635837714
RC N8 K4 K2 32768 12288 32768 0.0412119 0.053902740895959596 0.00152196 1.3079411746597365
RC N8 K8 K1 32768 12288 32768 0.034248 0.05036702652596006 0.00231013 1.4706559952686307
RC N8 K1 K8 32768 16384 4096 0.102226 0.09952508454508839 0.000689128 0.973578977413656
RC N8 K2 K4 32768 16384 4096 0.0245226 0.02405452344486477 9.88498e-05 0.9809124417828767
RC N8 K4 K2 32768 16384 4096 0.0128379 0.013563554588276978 9.47543e-05 1.056524399495009
RC N8 K8 K1 32768 16384 4096 0.006190279999999999 0.008402004420993344 9.04956e-06 1.3572898836552376
RC N8 K1 K8 32768 16384 8192 0.107781 0.10778896582114338 0.000158254 1.000073907471107
RC N8 K2 K4 32768 16384 8192 0.030616 0.032318404720919756 0.000195797 1.0556050666618682
RC N8 K4 K2 32768 16384 8192 0.0178799 0.02189199743680114 6.17797e-05 1.224391491943531
RC N8 K8 K1 32768 16384 8192 0.011998799999999999 0.016665885697048327 0.0006300090000000001 1.3889627043577966
RC N8 K1 K8 32768 16384 12288 0.113073 0.11669846282189016 0.000675257 1.0320630285027386
RC N8 K2 K4 32768 16384 12288 0.0365848 0.04084053228685146 0.000687856 1.1163251483362342
RC N8 K4 K2 32768 16384 12288 0.0253108 0.030220440285325303 0.00069807 1.1939741250898945
RC N8 K8 K1 32768 16384 12288 0.0161742 0.02518801326298003 0.00107391 1.5572957712270177
RC N8 K1 K8 32768 16384 16384 0.118177 0.12444585151819171 0.000577519 1.0530462908873275
RC N8 K2 K4 32768 16384 16384 0.0419417 0.04897529041796809 0.0010854 1.1676992210131705
RC N8 K4 K2 32768 16384 16384 0.0305083 0.03854888313384947 0.000883839 1.2635539552793658
RC N8 K8 K1 32768 16384 16384 0.0214696 0.03332277139409666 0.00134782 1.5520909282938042
RC N8 K1 K8 32768 16384 20480 0.124234 0.13374271795375356 0.00164522 1.0765387732323966
RC N8 K2 K4 32768 16384 20480 0.0460174 0.057303733266492254 0.000830763 1.2452622978806334
RC N8 K4 K2 32768 16384 20480 0.0365533 0.04687732598237364 0.00120406 1.2824375906518328
RC N8 K8 K1 32768 16384 20480 0.027724 0.041651214242620825 0.00193031 1.502352266722725
RC N8 K1 K8 32768 16384 24576 0.128528 0.14110273721524003 0.000789337 1.0978365586894687
RC N8 K2 K4 32768 16384 24576 0.0518453 0.06563217611501641 0.00195775 1.2659233549620972
RC N8 K4 K2 32768 16384 24576 0.0412826 0.0552057688308978 0.0018072 1.3372648241849543
RC N8 K8 K1 32768 16384 24576 0.034126199999999995 0.049979657091144984 0.00203198 1.4645538352100436
RC N8 K1 K8 32768 16384 28672 0.134314 0.15078697308561698 0.002044 1.1226452423843902
RC N8 K2 K4 32768 16384 28672 0.0564616 0.07396061896354059 0.0022725 1.3099277909860965
RC N8 K4 K2 32768 16384 28672 0.047932 0.06353421167942196 0.00205639 1.325507211871442
RC N8 K8 K1 32768 16384 28672 0.0392759 0.05830809993966915 0.00262627 1.4845770546230423
RC N8 K1 K8 32768 16384 32768 0.139385 0.15775962291228834 0.00196414 1.1318264010638759
RC N8 K2 K4 32768 16384 32768 0.062187 0.08228906181206475 0.00284776 1.3232518341786024
RC N8 K4 K2 32768 16384 32768 0.0503403 0.07186265452794612 0.00221003 1.4275372718864632
RC N8 K8 K1 32768 16384 32768 0.0449891 0.06663654278819331 0.00286157 1.481170834450863
RC N8 K1 K8 32768 20480 4096 0.128245 0.12439310568136049 0.000552284 0.9699645653347927
RC N8 K2 K4 32768 20480 4096 0.0305073 0.030027623519846378 0.000122452 0.9842766655799228
RC N8 K4 K2 32768 20480 4096 0.0164712 0.016948693235346222 7.07752e-05 1.0289895839614736
RC N8 K8 K1 32768 20480 4096 0.00688382 0.01050025552624168 0.000537062 1.525353005488476
RC N8 K1 K8 32768 20480 8192 0.134306 0.13472295727642922 0.00053652 1.00310453201219
RC N8 K2 K4 32768 20480 8192 0.0364528 0.040389755901149696 0.000536338 1.1080014676828582
RC N8 K4 K2 32768 20480 8192 0.0238848 0.027359246796001428 0.000111989 1.1454668574156546
RC N8 K8 K1 32768 20480 8192 0.0130609 0.02083010712131041 0.000739782 1.594844698398304
RC N8 K1 K8 32768 20480 12288 0.141158 0.14566614380995516 0.000452277 1.0319368637268533
RC N8 K2 K4 32768 20480 12288 0.0432927 0.050945572999860564 0.00130553 1.176770517890096
RC N8 K4 K2 32768 20480 12288 0.0293469 0.037769800356656634 0.00106086 1.287011587481357
RC N8 K8 K1 32768 20480 12288 0.0198968 0.03148276657872504 0.0013906 1.5823030124806523
RC N8 K1 K8 32768 20480 16384 0.147723 0.15554406439773963 0.00136198 1.052944121076201
RC N8 K2 K4 32768 20480 16384 0.0484831 0.06121086302246011 0.000412108 1.2625195794505737
RC N8 K4 K2 32768 20480 16384 0.0353238 0.04818035391731184 0.00136228 1.3639629348289775
RC N8 K8 K1 32768 20480 16384 0.027763000000000003 0.041651214242620825 0.0018506800000000002 1.500241841393971
RC N8 K1 K8 32768 20480 20480 0.153539 0.16684233957984607 0.00110598 1.0866446933993712
RC N8 K2 K4 32768 20480 20480 0.0582149 0.07162141658311531 0.00213976 1.2302935602932465
RC N8 K4 K2 32768 20480 20480 0.0424243 0.058590907477967046 0.00189912 1.3810695162434512
RC N8 K8 K1 32768 20480 20480 0.0349268 0.0524652776312084 0.00216706 1.5021495708512775
RC N8 K1 K8 32768 20480 24576 0.15939 0.17636517151905004 0.000621748 1.1065008565095051
RC N8 K2 K4 32768 20480 24576 0.0648152 0.08203197014377052 0.00266577 1.2656285893397
RC N8 K4 K2 32768 20480 24576 0.0480036 0.06900146103862226 0.00168246 1.4374226316072598
RC N8 K8 K1 32768 20480 24576 0.04164 0.06295653315745008 0.0026019899999999998 1.5119244274123456
RC N8 K1 K8 32768 20480 28672 0.165609 0.18801853534973695 0.000685993 1.1353159269709794
RC N8 K2 K4 32768 20480 28672 0.0688738 0.09244252370442572 0.00241749 1.3422015876055295
RC N8 K4 K2 32768 20480 28672 0.054186 0.07941201459927745 0.00188815 1.465544875046644
RC N8 K8 K1 32768 20480 28672 0.047959800000000004 0.07344778868369176 0.00319873 1.531444849304871
RC N8 K1 K8 32768 20480 32768 0.172227 0.19718627864036045 0.000532461 1.1449208233340908
RC N8 K2 K4 32768 20480 32768 0.0757774 0.10285307726508093 0.00309371 1.357305440211474
RC N8 K4 K2 32768 20480 32768 0.0611753 0.08982256815993266 0.00262634 1.4682816130028402
RC N8 K8 K1 32768 20480 32768 0.052875399999999996 0.08393904420993344 0.0033237899999999996 1.5874876447257789
RC N8 K1 K8 32768 24576 4096 0.153441 0.1492611268176326 0.000992798 0.972759085365923
RC N8 K2 K4 32768 24576 4096 0.0357306 0.03600072359482798 0.000416504 1.0075600072438744
RC N8 K4 K2 32768 24576 4096 0.0196054 0.020333831882415464 0.000140624 1.0371546554732607
RC N8 K8 K1 32768 24576 4096 0.00824718 0.012598506631490015 0.000592161 1.5276138791065572
RC N8 K1 K8 32768 24576 8192 0.161005 0.16165694873171507 0.00113324 1.0040492452514833
RC N8 K2 K4 32768 24576 8192 0.0446858 0.04846110708137963 0.000854588 1.0844856102247165
RC N8 K4 K2 32768 24576 8192 0.0281696 0.03282649615520171 0.000494371 1.1653163749290623
RC N8 K8 K1 32768 24576 8192 0.016249800000000002 0.02499432854557249 0.00118618 1.5381314567300821
RC N8 K1 K8 32768 24576 12288 0.169419 0.17463382479802017 0.000220444 1.0307806373430382
RC N8 K2 K4 32768 24576 12288 0.050461 0.061050613712869656 0.000294134 1.209857389129618
RC N8 K4 K2 32768 24576 12288 0.0379887 0.04531916042798796 0.00067791 1.1929642348379377
RC N8 K8 K1 32768 24576 12288 0.026209299999999998 0.03777751989447005 0.00156773 1.4413784379769796
RC N8 K1 K8 32768 24576 16384 0.176847 0.18664227727728758 0.00135952 1.0553884277216328
RC N8 K2 K4 32768 24576 16384 0.0595286 0.07344643562695213 0.00165817 1.2338008222426218
RC N8 K4 K2 32768 24576 16384 0.0432216 0.0578118247007742 0.00156683 1.3375678989388222
RC N8 K8 K1 32768 24576 16384 0.0336614 0.049979657091144984 0.00221778 1.4847765420079078
RC N8 K1 K8 32768 24576 20480 0.185875 0.19994196120593855 0.00101938 1.0756796836903215
RC N8 K2 K4 32768 24576 20480 0.0675924 0.08593909989973839 0.00221562 1.2714314020472477
RC N8 K4 K2 32768 24576 20480 0.0581042 0.07030448897356045 0.00395898 1.2099725832824555
RC N8 K8 K1 32768 24576 20480 0.0421827 0.06295653315745008 0.0026711 1.4924728184172678
RC N8 K1 K8 32768 24576 24576 0.193589 0.21162760582286005 0.00119325 1.0931799111667504
RC N8 K2 K4 32768 24576 24576 0.0762769 0.09843176417252461 0.00310089 1.290453127651027
RC N8 K4 K2 32768 24576 24576 0.0575877 0.08279715324634669 0.00176035 1.4377575983473327
RC N8 K8 K1 32768 24576 24576 0.0500682 0.07496498563671747 0.00332727 1.497257453567683
RC N8 K1 K8 32768 24576 28672 0.200333 0.22525009761385695 6.77198e-05 1.1243783980365538
RC N8 K2 K4 32768 24576 28672 0.084226 0.11092442844531086 0.00360445 1.3169855916855944
RC N8 K4 K2 32768 24576 28672 0.0669546 0.09528981751913294 0.00168423 1.423200460000253
RC N8 K8 K1 32768 24576 28672 0.0587942 0.08745764990950372 0.00457497 1.487521726794543
RC N8 K1 K8 32768 24576 32768 0.207022 0.23661293436843256 0.000880557 1.1429361824754496
RC N8 K2 K4 32768 24576 32768 0.0895421 0.1234170927180971 0.0022693 1.3783135834216207
RC N8 K4 K2 32768 24576 32768 0.0741834 0.10778248179191918 0.00357107 1.4529191408309565
RC N8 K8 K1 32768 24576 32768 0.06337709999999999 0.09995031418228996 0.00366715 1.5770730150525973
RC N8 K1 K8 32768 28672 4096 0.179268 0.17412914795390472 0.000402608 0.9713342479076282
RC N8 K2 K4 32768 28672 4096 0.0414039 0.04197382366980958 0.000413929 1.0137649755170306
RC N8 K4 K2 32768 28672 4096 0.0224121 0.023718970529484712 0.000192716 1.0583109360338705
RC N8 K8 K1 32768 28672 4096 0.009510260000000001 0.014696757736738352 0.000669489 1.5453581433881252
RC N8 K1 K8 32768 28672 8192 0.187518 0.18859094018700095 0.00103709 1.0057217983713616
RC N8 K2 K4 32768 28672 8192 0.0498069 0.056532458261609575 8.15429e-05 1.135032661370404
RC N8 K4 K2 32768 28672 8192 0.0319437 0.038293745514402 0.000783997 1.1987886661345428
RC N8 K8 K1 32768 28672 8192 0.0187603 0.029158549969834573 0.0013627000000000001 1.5542688533677271
RC N8 K1 K8 32768 28672 12288 0.197586 0.2036015057860852 0.000772827 1.0304450000814087
RC N8 K2 K4 32768 28672 12288 0.0599905 0.07115565442587875 0.00225412 1.1861153753657454
RC N8 K4 K2 32768 28672 12288 0.0442113 0.05286852049931929 0.00116168 1.1958146559662188
RC N8 K8 K1 32768 28672 12288 0.02759 0.044072273210215056 0.0016056999999999998 1.5974002613343623
RC N8 K1 K8 32768 28672 16384 0.206358 0.21774049015683553 0.00232898 1.0551589478325798
RC N8 K2 K4 32768 28672 16384 0.0696188 0.08568200823144415 0.00229644 1.2307308978529385
RC N8 K4 K2 32768 28672 16384 0.0505746 0.06744329548423657 0.00258754 1.3335408581429526
RC N8 K8 K1 32768 28672 16384 0.0380435 0.05830809993966915 0.0026475599999999998 1.5326691797460579
RC N8 K1 K8 32768 28672 20480 0.216459 0.23304158283203108 0.00112832 1.0766084239141411
RC N8 K2 K4 32768 28672 20480 0.0786084 0.10025678321636143 0.00278916 1.2753952912966227
RC N8 K4 K2 32768 28672 20480 0.0560702 0.08201807046915385 0.000137449 1.462774708653685
RC N8 K8 K1 32768 28672 20480 0.0500597 0.07344778868369176 0.00254552 1.4672039321788137
RC N8 K1 K8 32768 28672 24576 0.225739 0.2468900401266701 0.00102714 1.093696880586297
RC N8 K2 K4 32768 28672 24576 0.0872627 0.11483155820127872 0.0031155 1.3159294658689076
RC N8 K4 K2 32768 28672 24576 0.0681906 0.09659284545407114 0.00370103 1.4165126198342752
RC N8 K8 K1 32768 28672 24576 0.056482199999999996 0.08745764990950372 0.0036764199999999997 1.5484108251715358
RC N8 K1 K8 32768 28672 28672 0.23169 0.26248165987797695 0.00132769 1.1329002541239455
RC N8 K2 K4 32768 28672 28672 0.095173 0.12940633318619602 0.00218597 1.359695850568922
RC N8 K4 K2 32768 28672 28672 0.081208 0.11116762043898842 0.00251733 1.3689244956037387
RC N8 K8 K1 32768 28672 28672 0.0655179 0.10282330415716846 0.0051676000000000005 1.5693925500843044
RC N8 K1 K8 32768 28672 32768 0.240795 0.2760395900965047 0.000897491 1.1463676160074117
RC N8 K2 K4 32768 28672 32768 0.103039 0.1439811081711133 0.00148035 1.3973457445347226
RC N8 K4 K2 32768 28672 32768 0.0843117 0.12574239542390572 0.0028865 1.491399122825251
RC N8 K8 K1 32768 28672 32768 0.0729743 0.11751106189390681 0.00377434 1.6103074903617685
RC N8 K1 K8 32768 32768 4096 0.205055 0.1989971690901768 7.90211e-05 0.9704575313461111
RC N8 K2 K4 32768 32768 4096 0.047411 0.04794692374479118 0.00061402 1.0113037848767412
RC N8 K4 K2 32768 32768 4096 0.0243428 0.027104109176553953 0.00088901 1.1134343286948893
RC N8 K8 K1 32768 32768 4096 0.011845399999999999 0.016795008841986685 0.000802718 1.4178507135248017
RC N8 K1 K8 32768 32768 8192 0.214967 0.2155249316422868 0.00107344 1.0025954292625696
RC N8 K2 K4 32768 32768 8192 0.0577072 0.06460380944183952 0.00103981 1.1195103807122773
RC N8 K4 K2 32768 32768 8192 0.0364247 0.043760994873602285 0.00107118 1.2014098914638223
RC N8 K8 K1 32768 32768 8192 0.0222546 0.03332277139409666 0.0016925900000000001 1.4973430838611639
RC N8 K1 K8 32768 32768 12288 0.225921 0.2325691867741502 9.86096e-05 1.0294270420817462
RC N8 K2 K4 32768 32768 12288 0.0692974 0.08126069513888784 0.00172806 1.1726369984860594
RC N8 K4 K2 32768 32768 12288 0.0491136 0.06041788057065061 0.00046903 1.2301659941574352
RC N8 K8 K1 32768 32768 12288 0.0329458 0.05036702652596006 0.00225544 1.5287844437215083
RC N8 K1 K8 32768 32768 16384 0.235882 0.24883870303638345 7.80425e-05 1.0549287484266856
RC N8 K2 K4 32768 32768 16384 0.079508 0.09791758083593616 0.00216112 1.2315437545396206
RC N8 K4 K2 32768 32768 16384 0.0577406 0.07707476626769894 0.00272469 1.3348452608337795
RC N8 K8 K1 32768 32768 16384 0.042318100000000004 0.06663654278819331 0.00219043 1.574658190896881
RC N8 K1 K8 32768 32768 20480 0.246881 0.26614120445812356 0.00181931 1.0780141220188009
RC N8 K2 K4 32768 32768 20480 0.0883024 0.1145744665329845 0.00198999 1.297523810598404
RC N8 K4 K2 32768 32768 20480 0.0751603 0.09373165196474727 0.00477278 1.2470899126899078
RC N8 K8 K1 32768 32768 20480 0.0557217 0.08393904420993344 0.004012170000000001 1.506397762629881
RC N8 K1 K8 32768 32768 24576 0.258251 0.2821524744304801 0.00158579 1.0925513335107322
RC N8 K2 K4 32768 32768 24576 0.0979479 0.13123135223003282 0.000955803 1.3398077164495903
RC N8 K4 K2 32768 32768 24576 0.0776365 0.11038853766179559 0.0035136 1.421863912744593
RC N8 K8 K1 32768 32768 24576 0.062417700000000007 0.09995031418228996 0.00246594 1.6013136367134635
RC N8 K1 K8 32768 32768 28672 0.266025 0.29971322214209695 0.00146801 1.126635549824629
RC N8 K2 K4 32768 32768 28672 0.108114 0.14788823792708114 0.000131551 1.3678916507305356
RC N8 K4 K2 32768 32768 28672 0.0929209 0.12704542335884392 0.000980207 1.3672427124451434
RC N8 K8 K1 32768 32768 28672 0.0730847 0.11751106189390681 0.00422977 1.6078749983773184
RC N8 K1 K8 32768 32768 32768 0.275942 0.3154662458245768 0.000953575 1.1432338890947256
RC N8 K2 K4 32768 32768 32768 0.118035 0.16454512362412949 0.000147637 1.3940367147382513
RC N8 K4 K2 32768 32768 32768 0.0970077 0.14370230905589226 0.00326814 1.481349512006699
RC N8 K8 K1 32768 32768 32768 0.08188920000000001 0.13326408557638664 4.62605e-05 1.6273707103792274


==> data/gemm-core0.9-l20.63.csv <==
type N kp1 kp2 m n k mtime ptime mstd p2m
RC N1 K1 K1 4096 4096 4096 0.00160228 0.0015308084939163753 2.5929899999999997e-06 0.9553938724295225
RC N1 K1 K1 4096 4096 8192 0.00313294 0.0030526169878327507 3.68733e-06 0.9743617777016957
RC N1 K1 K1 4096 4096 12288 0.00394401 0.004574425481749127 2.69757e-06 1.1598412483105078
RC N1 K1 K1 4096 4096 16384 0.005216719999999999 0.006096233975665502 3.24709e-06 1.1685952045855448
RC N1 K1 K1 4096 4096 20480 0.00649651 0.007618042469581877 3.7903699999999998e-06 1.1726361491911623
RC N1 K1 K1 4096 4096 24576 0.00914246 0.009139850963498253 3.88258e-06 0.9997146242366117
RC N1 K1 K1 4096 4096 28672 0.00905472 0.010661659457414627 4.21232e-06 1.177469812143791
RC N1 K1 K1 4096 4096 32768 0.0102935 0.012183467951331003 4.54423e-06 1.1836079031749165
RC N1 K1 K1 4096 8192 4096 0.00263517 0.0030526169878327507 2.19638e-06 1.1584136840631727
RC N1 K1 K1 4096 8192 8192 0.00609204 0.006096233975665502 3.4656e-06 1.0006884353460421
RC N1 K1 K1 4096 8192 12288 0.00792376 0.009139850963498253 5.19812e-06 1.1534739774423068
RC N1 K1 K1 4096 8192 16384 0.0104604 0.012183467951331003 4.1521099999999995e-06 1.164722950492429
RC N1 K1 K1 4096 8192 20480 0.013564999999999999 0.015227084939163754 0.00034789799999999997 1.1225274558911724
RC N1 K1 K1 4096 8192 24576 0.0181474 0.018270701926996504 3.10483e-06 1.0067944679125662
RC N1 K1 K1 4096 8192 28672 0.017968 0.021314318914829253 4.79583e-06 1.1862376956160536
RC N1 K1 K1 4096 8192 32768 0.020440200000000002 0.024357935902662005 6.76461e-06 1.1916681785237915
RC N1 K1 K1 4096 12288 4096 0.00405562 0.004574425481749127 3.19712e-06 1.1279226065926113
RC N1 K1 K1 4096 12288 8192 0.00938694 0.009139850963498253 3.13248e-06 0.9736773606199948
RC N1 K1 K1 4096 12288 12288 0.011989699999999999 0.01370527644524738 6.9289199999999996e-06 1.143087520559095
RC N1 K1 K1 4096 12288 16384 0.0158885 0.018270701926996504 7.44648e-06 1.1499324622838218
RC N1 K1 K1 4096 12288 20480 0.0198466 0.02283612740874563 6.0695999999999995e-06 1.150631715696675
RC N1 K1 K1 4096 12288 24576 0.0273895 0.027401552890494757 0.0009668400000000001 1.0004400551486794
RC N1 K1 K1 4096 12288 28672 0.027722899999999998 0.03196697837224389 5.76975e-06 1.1530892645518287
RC N1 K1 K1 4096 12288 32768 0.0316064 0.03653240385399301 6.5909e-06 1.1558546324159984
RC N1 K1 K1 4096 16384 4096 0.00530119 0.006096233975665502 3.2718299999999997e-06 1.1499746237477815
RC N1 K1 K1 4096 16384 8192 0.0119516 0.012183467951331003 0.000444044 1.0194005782766327
RC N1 K1 K1 4096 16384 12288 0.0156263 0.018270701926996504 6.79779e-06 1.1692276435878297
RC N1 K1 K1 4096 16384 16384 0.0207219 0.024357935902662005 6.363180000000001e-06 1.1754682679996526
RC N1 K1 K1 4096 16384 20480 0.026504100000000003 0.030445169878327506 0.000728664 1.1486966121591566
RC N1 K1 K1 4096 16384 24576 0.034488500000000005 0.03653240385399301 0.00166515 1.0592633444189514
RC N1 K1 K1 4096 16384 28672 0.0360285 0.04261963782965851 9.91211e-06 1.1829423325883264
RC N1 K1 K1 4096 16384 32768 0.041029 0.048706871805324015 9.87927e-06 1.1871328037564652
RC N1 K1 K1 4096 20480 4096 0.006495300000000001 0.007618042469581877 4.01348e-06 1.1728545978756757
RC N1 K1 K1 4096 20480 8192 0.015012900000000001 0.015227084939163754 3.93573e-06 1.0142667265594092
RC N1 K1 K1 4096 20480 12288 0.0191184 0.02283612740874563 5.7999999999999995e-06 1.194458082723744
RC N1 K1 K1 4096 20480 16384 0.0254539 0.030445169878327506 6.62495e-06 1.196090574659581
RC N1 K1 K1 4096 20480 20480 0.0316663 0.038054212347909386 1.7280299999999998e-05 1.2017258836021065
RC N1 K1 K1 4096 20480 24576 0.0424367 0.04566325481749126 0.00230662 1.076032180105693
RC N1 K1 K1 4096 20480 28672 0.0441942 0.05327229728707314 3.01091e-05 1.2054137711978752
RC N1 K1 K1 4096 20480 32768 0.050421999999999995 0.060881339756655016 4.6475800000000005e-06 1.2074360349977198
RC N1 K1 K1 4096 24576 4096 0.00790374 0.009139850963498253 2.47919e-06 1.156395701718206
RC N1 K1 K1 4096 24576 8192 0.0181854 0.018270701926996504 0.000309477 1.0046906819204693
RC N1 K1 K1 4096 24576 12288 0.023302700000000003 0.027401552890494757 6.01747e-06 1.1758960502643365
RC N1 K1 K1 4096 24576 16384 0.0310212 0.03653240385399301 2.4082400000000002e-05 1.1776592734643732
RC N1 K1 K1 4096 24576 20480 0.0387123 0.04566325481749126 4.35799e-05 1.1795541679903097
RC N1 K1 K1 4096 24576 24576 0.050235100000000005 0.05479410578098952 0.0045423799999999995 1.0907533931651279
RC N1 K1 K1 4096 24576 28672 0.0560592 0.06392495674448777 0.00438782 1.1403116124469805
RC N1 K1 K1 4096 24576 32768 0.0614524 0.07305580770798602 4.71936e-05 1.1888194392405507
RC N1 K1 K1 4096 28672 4096 0.00913507 0.010661659457414627 4.82204e-06 1.1671130552272317
RC N1 K1 K1 4096 28672 8192 0.0206366 0.021314318914829253 0.000761519 1.0328406285351874
RC N1 K1 K1 4096 28672 12288 0.0268831 0.03196697837224389 6.729780000000001e-06 1.1891105702930052
RC N1 K1 K1 4096 28672 16384 0.0358004 0.04261963782965851 7.10211e-06 1.1904793753605687
RC N1 K1 K1 4096 28672 20480 0.0470148 0.05327229728707314 0.00287272 1.1330963289660518
RC N1 K1 K1 4096 28672 24576 0.0579731 0.06392495674448777 0.00448965 1.102665835438984
RC N1 K1 K1 4096 28672 28672 0.062153799999999995 0.0745776162019024 6.06726e-05 1.1998882803931925
RC N1 K1 K1 4096 28672 32768 0.0709394 0.08523027565931701 5.90647e-05 1.2014518823011897
RC N1 K1 K1 4096 32768 4096 0.0105443 0.012183467951331003 6.8854900000000005e-06 1.1554553598940664
RC N1 K1 K1 4096 32768 8192 0.0231331 0.024357935902662005 0.00103423 1.0529473309959325
RC N1 K1 K1 4096 32768 12288 0.0310729 0.03653240385399301 7.892400000000001e-06 1.1756998495149475
RC N1 K1 K1 4096 32768 16384 0.041344299999999994 0.048706871805324015 5.3301e-06 1.178079488716075
RC N1 K1 K1 4096 32768 20480 0.0533536 0.060881339756655016 0.0026635499999999998 1.1410915056651287
RC N1 K1 K1 4096 32768 24576 0.0650418 0.07305580770798602 0.00412303 1.1232131907171392
RC N1 K1 K1 4096 32768 28672 0.071843 0.08523027565931701 1.23693e-05 1.1863407104285317
RC N1 K1 K1 4096 32768 32768 0.0819758 0.09740474361064802 7.01638e-05 1.1882133948146651
RC N1 K1 K1 8192 4096 4096 0.00261004 0.0030526169878327507 3.2882200000000003e-06 1.1695671284090476
RC N1 K1 K1 8192 4096 8192 0.00607585 0.006096233975665502 1.35665e-06 1.0033549175284944
RC N1 K1 K1 8192 4096 12288 0.00787605 0.009139850963498253 2.5429300000000002e-06 1.160461267195898
RC N1 K1 K1 8192 4096 16384 0.0104206 0.012183467951331003 3.82623e-06 1.16917144419045
RC N1 K1 K1 8192 4096 20480 0.012847099999999998 0.015227084939163754 4.988989999999999e-06 1.1852546441736855
RC N1 K1 K1 8192 4096 24576 0.017352199999999998 0.018270701926996504 0.000778547 1.0529328803838423
RC N1 K1 K1 8192 4096 28672 0.0179453 0.021314318914829253 4.17253e-06 1.1877382331211654
RC N1 K1 K1 8192 4096 32768 0.0204209 0.024357935902662005 5.76975e-06 1.1927944362227916
RC N1 K1 K1 8192 8192 4096 0.00526768 0.006096233975665502 2.8586e-06 1.1572901117124619
RC N1 K1 K1 8192 8192 8192 0.012181599999999999 0.012183467951331003 3.2000000000000003e-06 1.0001533420347906
RC N1 K1 K1 8192 8192 12288 0.0155205 0.018270701926996504 6.2169099999999996e-06 1.1771980237103512
RC N1 K1 K1 8192 8192 16384 0.0206037 0.024357935902662005 2.8301899999999997e-06 1.1822117339440006
RC N1 K1 K1 8192 8192 20480 0.025716100000000002 0.030445169878327506 6.0901599999999995e-06 1.1838952982111401
RC N1 K1 K1 8192 8192 24576 0.0336432 0.03653240385399301 0.00193662 1.085877795631599
RC N1 K1 K1 8192 8192 28672 0.035944000000000004 0.04261963782965851 6.9857e-06 1.1857232870481444
RC N1 K1 K1 8192 8192 32768 0.0409593 0.048706871805324015 4.53982e-06 1.1891529348725203
RC N1 K1 K1 8192 12288 4096 0.00795016 0.009139850963498253 4.95504e-06 1.1496436503791438
RC N1 K1 K1 8192 12288 8192 0.0180234 0.018270701926996504 0.00058106 1.0137211584382806
RC N1 K1 K1 8192 12288 12288 0.0284746 0.027401552890494757 0.000851343 0.9623156388674383
RC N1 K1 K1 8192 12288 16384 0.0310267 0.03653240385399301 4.2906899999999996e-06 1.177450513718604
RC N1 K1 K1 8192 12288 20480 0.041007800000000004 0.04566325481749126 0.00249795 1.1135260808307508
RC N1 K1 K1 8192 12288 24576 0.052823300000000004 0.05479410578098952 0.00392905 1.037309402876941
RC N1 K1 K1 8192 12288 28672 0.0538751 0.06392495674448777 6.744629999999999e-06 1.1865399181530571
RC N1 K1 K1 8192 12288 32768 0.0613712 0.07305580770798602 9.58958e-06 1.1903923616938568
RC N1 K1 K1 8192 16384 4096 0.0106932 0.012183467951331003 8.70402e-06 1.1393659476425209
RC N1 K1 K1 8192 16384 8192 0.02404 0.024357935902662005 0.000837438 1.013225287132363
RC N1 K1 K1 8192 16384 12288 0.0336873 0.03653240385399301 0.0024063699999999997 1.084456274441496
RC N1 K1 K1 8192 16384 16384 0.0414897 0.048706871805324015 7.59013e-06 1.1739509277079376
RC N1 K1 K1 8192 16384 20480 0.057147199999999995 0.060881339756655016 0.00306174 1.0653424797130047
RC N1 K1 K1 8192 16384 24576 0.07374330000000001 0.07305580770798602 0.00463955 0.9906772236662315
RC N1 K1 K1 8192 16384 28672 0.07209180000000001 0.08523027565931701 9.50579e-06 1.1822464643595665
RC N1 K1 K1 8192 16384 32768 0.0820699 0.09740474361064802 2.2478700000000002e-05 1.1868510088430475
RC N1 K1 K1 8192 20480 4096 0.012979699999999999 0.015227084939163754 4.47325e-06 1.1731461389064275
RC N1 K1 K1 8192 20480 8192 0.028182 0.030445169878327506 0.0012872600000000001 1.08030550984059
RC N1 K1 K1 8192 20480 12288 0.0383744 0.04566325481749126 9.04655e-06 1.1899405545752184
RC N1 K1 K1 8192 20480 16384 0.0508037 0.060881339756655016 6.43506e-06 1.1983642875746259
RC N1 K1 K1 8192 20480 20480 0.0633308 0.07609942469581876 1.14088e-05 1.2016179283353243
RC N1 K1 K1 8192 20480 24576 0.0786507 0.09131750963498252 0.00432852 1.1610514545322865
RC N1 K1 K1 8192 20480 28672 0.0884032 0.10653559457414627 6.18867e-05 1.205110160878184
RC N1 K1 K1 8192 20480 32768 0.100798 0.12175367951331002 6.93974e-05 1.2078977709211496
RC N1 K1 K1 8192 24576 4096 0.0156188 0.018270701926996504 5.74108e-06 1.1697890956409265
RC N1 K1 K1 8192 24576 8192 0.034154899999999995 0.03653240385399301 0.0016809000000000001 1.0696094514694237
RC N1 K1 K1 8192 24576 12288 0.0522962 0.05479410578098952 0.00506658 1.0477645752653064
RC N1 K1 K1 8192 24576 16384 0.061190600000000005 0.07305580770798602 7.70973e-06 1.1939057258465517
RC N1 K1 K1 8192 24576 20480 0.08981109999999999 0.09131750963498252 0.004319239999999999 1.0167730896847107
RC N1 K1 K1 8192 24576 24576 0.11591599999999999 0.10957921156197903 0.010234199999999999 0.9453329269641727
RC N1 K1 K1 8192 24576 28672 0.10642499999999999 0.12784091348897555 6.873859999999999e-05 1.2012301009065123
RC N1 K1 K1 8192 24576 32768 0.121333 0.14610261541597205 8.30723e-05 1.2041457428397226
RC N1 K1 K1 8192 28672 4096 0.018274699999999998 0.021314318914829253 7.0859e-06 1.16632934684724
RC N1 K1 K1 8192 28672 8192 0.039239800000000005 0.04261963782965851 0.00197402 1.086132901535138
RC N1 K1 K1 8192 28672 12288 0.067967 0.06392495674448777 0.00433764 0.940529326650989
RC N1 K1 K1 8192 28672 16384 0.07154819999999999 0.08523027565931701 7.884159999999999e-06 1.1912287892541953
RC N1 K1 K1 8192 28672 20480 0.100902 0.10653559457414627 0.00544548 1.0558323380522314
RC N1 K1 K1 8192 28672 24576 0.137461 0.12784091348897555 0.013597699999999999 0.9300158844252229
RC N1 K1 K1 8192 28672 28672 0.124372 0.1491462324038048 8.852119999999999e-05 1.1991946129659796
RC N1 K1 K1 8192 28672 32768 0.141794 0.17045155131863404 0.000115169 1.2021069390710046
RC N1 K1 K1 8192 32768 4096 0.020900500000000002 0.024357935902662005 8.04052e-06 1.1654235976489558
RC N1 K1 K1 8192 32768 8192 0.04301 0.048706871805324015 0.00221511 1.1324545874290635
RC N1 K1 K1 8192 32768 12288 0.07884010000000001 0.07305580770798602 0.00372442 0.9266326109173633
RC N1 K1 K1 8192 32768 16384 0.0817885 0.09740474361064802 1.04331e-05 1.1909344664671442
RC N1 K1 K1 8192 32768 20480 0.118682 0.12175367951331002 0.00485784 1.0258815954678049
RC N1 K1 K1 8192 32768 24576 0.141125 0.14610261541597205 0.0135344 1.0352709684036991
RC N1 K1 K1 8192 32768 28672 0.142413 0.17045155131863404 9.143850000000001e-05 1.1968819652604328
RC N1 K1 K1 8192 32768 32768 0.16225499999999998 0.19480048722129606 0.000130557 1.2005823378095966
RC N1 K1 K1 12288 4096 4096 0.00401128 0.004574425481749127 3.30478e-06 1.1403904693138167
RC N1 K1 K1 12288 4096 8192 0.00795775 0.009139850963498253 3.76012e-06 1.1485471349939687
RC N1 K1 K1 12288 4096 12288 0.0118979 0.01370527644524738 2.7730799999999996e-06 1.1519071806997352
RC N1 K1 K1 12288 4096 16384 0.0158162 0.018270701926996504 3.18748e-06 1.1551891052842342
RC N1 K1 K1 12288 4096 20480 0.022028199999999998 0.02283612740874563 0.000981422 1.0366769599307084
RC N1 K1 K1 12288 4096 24576 0.0237 0.027401552890494757 6.1481699999999994e-06 1.1561836662656015
RC N1 K1 K1 12288 4096 28672 0.0276116 0.03196697837224389 5.4074e-06 1.1577372688378758
RC N1 K1 K1 12288 4096 32768 0.031421700000000004 0.03653240385399301 6.32535e-06 1.162648865401713
RC N1 K1 K1 12288 8192 4096 0.00923822 0.009139850963498253 3.970590000000001e-06 0.9893519491307041
RC N1 K1 K1 12288 8192 8192 0.015563800000000001 0.018270701926996504 6.61513e-06 1.1739229447176462
RC N1 K1 K1 12288 8192 12288 0.023272300000000003 0.027401552890494757 5.76281e-06 1.177432092680773
RC N1 K1 K1 12288 8192 16384 0.0308882 0.03653240385399301 4.74974e-06 1.18273009932573
RC N1 K1 K1 12288 8192 20480 0.042806399999999994 0.04566325481749126 0.00240414 1.066738964675639
RC N1 K1 K1 12288 8192 24576 0.046260800000000005 0.05479410578098952 4.21426e-06 1.1844608346805396
RC N1 K1 K1 12288 8192 28672 0.053900500000000004 0.06392495674448777 6.26498e-06 1.185980774658635
RC N1 K1 K1 12288 8192 32768 0.0614137 0.07305580770798602 7.5637300000000005e-06 1.1895685768482605
RC N1 K1 K1 12288 12288 4096 0.0135683 0.01370527644524738 0.000455745 1.0100953284676326
RC N1 K1 K1 12288 12288 8192 0.023197199999999998 0.027401552890494757 7.42698e-06 1.1812439816225562
RC N1 K1 K1 12288 12288 12288 0.0412241 0.04109782933574214 0.00403404 0.9969369697759839
RC N1 K1 K1 12288 12288 16384 0.0460939 0.05479410578098952 8.41962e-06 1.1887496128769646
RC N1 K1 K1 12288 12288 20480 0.060731299999999995 0.06849038222623689 0.00385737 1.1277608453340682
RC N1 K1 K1 12288 12288 24576 0.0688542 0.08218665867148427 8.133879999999999e-06 1.1936331940750784
RC N1 K1 K1 12288 12288 28672 0.08012359999999999 0.09588293511673164 8.720089999999999e-06 1.1966878062984145
RC N1 K1 K1 12288 12288 32768 0.0912589 0.10957921156197903 1.01828e-05 1.2007509575721276
RC N1 K1 K1 12288 16384 4096 0.018344100000000002 0.018270701926996504 9.658669999999999e-06 0.9959988185300179
RC N1 K1 K1 12288 16384 8192 0.031009699999999998 0.03653240385399301 9.187489999999999e-06 1.1780960104094207
RC N1 K1 K1 12288 16384 12288 0.057509 0.05479410578098952 0.00372717 0.9527918374687357
RC N1 K1 K1 12288 16384 16384 0.0616393 0.07305580770798602 1.32367e-05 1.1852147527305796
RC N1 K1 K1 12288 16384 20480 0.0796229 0.09131750963498252 0.0046832 1.146874952243419
RC N1 K1 K1 12288 16384 24576 0.0917457 0.10957921156197903 1.4057399999999999e-05 1.1943798081215689
RC N1 K1 K1 12288 16384 28672 0.106536 0.12784091348897555 8e-06 1.1999785376677887
RC N1 K1 K1 12288 16384 32768 0.121518 0.14610261541597205 1.6613200000000002e-05 1.2023125414833362
RC N1 K1 K1 12288 20480 4096 0.0216022 0.02283612740874563 0.0009026910000000001 1.0571204510996857
RC N1 K1 K1 12288 20480 8192 0.038347700000000005 0.04566325481749126 9.066970000000001e-06 1.1907690635290058
RC N1 K1 K1 12288 20480 12288 0.0574338 0.06849038222623689 9.335950000000002e-06 1.1925100241710787
RC N1 K1 K1 12288 20480 16384 0.07623239999999999 0.09131750963498252 1.0071699999999999e-05 1.197883178740044
RC N1 K1 K1 12288 20480 20480 0.0987094 0.11414463704372815 0.00590892 1.1563704879548264
RC N1 K1 K1 12288 20480 24576 0.113868 0.1369717644524738 1.2489999999999999e-05 1.2028995367660256
RC N1 K1 K1 12288 20480 28672 0.132549 0.15979889186121943 8.74586e-05 1.20558353409848
RC N1 K1 K1 12288 20480 32768 0.151256 0.18262601926996505 8.52291e-05 1.2073968587690078
RC N1 K1 K1 12288 24576 4096 0.0271287 0.027401552890494757 0.000898957 1.010057720808397
RC N1 K1 K1 12288 24576 8192 0.046302 0.05479410578098952 6.9857e-06 1.1834068891406313
RC N1 K1 K1 12288 24576 12288 0.0799479 0.08218665867148427 0.008545019999999999 1.0280027201650608
RC N1 K1 K1 12288 24576 16384 0.0921169 0.10957921156197903 1.49228e-05 1.1895668608255274
RC N1 K1 K1 12288 24576 20480 0.118086 0.1369717644524738 0.00584262 1.1599322904702827
RC N1 K1 K1 12288 24576 24576 0.137631 0.16436431734296855 8.80284e-05 1.1942390692719558
RC N1 K1 K1 12288 24576 28672 0.160213 0.1917568702334633 0.00011764800000000001 1.1968870830298621
RC N1 K1 K1 12288 24576 32768 0.185119 0.21914942312395808 0.00612169 1.183829985706265
RC N1 K1 K1 12288 28672 4096 0.027413 0.03196697837224389 8.59069e-06 1.1661247719054422
RC N1 K1 K1 12288 28672 8192 0.0539429 0.06392495674448777 1.0280600000000001e-05 1.1850485744090096
RC N1 K1 K1 12288 28672 12288 0.10768000000000001 0.09588293511673164 0.00278317 0.8904433053188301
RC N1 K1 K1 12288 28672 16384 0.110874 0.12784091348897555 0.00623388 1.1530287848276022
RC N1 K1 K1 12288 28672 20480 0.13357400000000003 0.15979889186121943 7.787170000000001e-05 1.1963323091411457
RC N1 K1 K1 12288 28672 24576 0.160237 0.1917568702334633 0.00011515599999999999 1.1967078155074253
RC N1 K1 K1 12288 28672 28672 0.186536 0.2237148486057072 0.000162062 1.199311921589973
RC N1 K1 K1 12288 28672 32768 0.217168 0.2556728269779511 0.0105001 1.1773043311074884
RC N1 K1 K1 12288 32768 4096 0.0312188 0.03653240385399301 5.23068e-06 1.170205256255622
RC N1 K1 K1 12288 32768 8192 0.0615533 0.07305580770798602 6.664080000000001e-06 1.1868706910593911
RC N1 K1 K1 12288 32768 12288 0.115511 0.10957921156197903 0.00866159 0.9486474150685131
RC N1 K1 K1 12288 32768 16384 0.126182 0.14610261541597205 0.00696757 1.157872084893028
RC N1 K1 K1 12288 32768 20480 0.15243700000000002 0.18262601926996505 2.1000000000000002e-05 1.198042596416651
RC N1 K1 K1 12288 32768 24576 0.18283000000000002 0.21914942312395808 2.04939e-05 1.198651332516316
RC N1 K1 K1 12288 32768 28672 0.216088 0.2556728269779511 0.0084708 1.1831884555271512
RC N1 K1 K1 12288 32768 32768 0.24247 0.29219623083194407 2.40832e-05 1.205081992955599
RC N1 K1 K1 16384 4096 4096 0.00521574 0.006096233975665502 3.04998e-06 1.1688147752122426
RC N1 K1 K1 16384 4096 8192 0.0103471 0.012183467951331003 3.44819e-06 1.1774765829392781
RC N1 K1 K1 16384 4096 12288 0.0172093 0.018270701926996504 0.000736691 1.0616760662546707
RC N1 K1 K1 16384 4096 16384 0.0205759 0.024357935902662005 6.2841099999999995e-06 1.1838090145588773
RC N1 K1 K1 16384 4096 20480 0.026688 0.030445169878327506 8.809090000000001e-06 1.1407812454409287
RC N1 K1 K1 16384 4096 24576 0.0318578 0.03653240385399301 2.1381299999999998e-05 1.146733417059339
RC N1 K1 K1 16384 4096 28672 0.0393949 0.04261963782965851 0.00226425 1.0818567334771383
RC N1 K1 K1 16384 4096 32768 0.0408415 0.048706871805324015 6.13596e-06 1.192582833767712
RC N1 K1 K1 16384 8192 4096 0.010521699999999998 0.012183467951331003 2.72213e-06 1.1579372108434003
RC N1 K1 K1 16384 8192 8192 0.020750800000000003 0.024357935902662005 5.2115299999999996e-06 1.173831172902346
RC N1 K1 K1 16384 8192 12288 0.0337828 0.03653240385399301 0.0018997 1.0813906441737515
RC N1 K1 K1 16384 8192 16384 0.0411932 0.048706871805324015 8.364210000000001e-06 1.1824007798695906
RC N1 K1 K1 16384 8192 20480 0.051430300000000005 0.060881339756655016 7.22565e-06 1.1837640409769146
RC N1 K1 K1 16384 8192 24576 0.0616882 0.07305580770798602 3.76298e-06 1.1842752375330454
RC N1 K1 K1 16384 8192 28672 0.07643770000000001 0.08523027565931701 0.005214819999999999 1.1150293069953308
RC N1 K1 K1 16384 8192 32768 0.0818921 0.09740474361064802 9.78213e-06 1.1894278399338645
RC N1 K1 K1 16384 12288 4096 0.0156399 0.018270701926996504 7.71298e-06 1.1682109173969464
RC N1 K1 K1 16384 12288 8192 0.030788799999999998 0.03653240385399301 5.4e-06 1.1865484804212252
RC N1 K1 K1 16384 12288 12288 0.0546149 0.05479410578098952 0.00526833 1.0032812617250881
RC N1 K1 K1 16384 12288 16384 0.061245 0.07305580770798602 1.1081499999999999e-05 1.192845256069655
RC N1 K1 K1 16384 12288 20480 0.09760970000000001 0.09131750963498252 0.006159410000000001 0.93553724307095
RC N1 K1 K1 16384 12288 24576 0.0947115 0.10957921156197903 0.00608575 1.1569789472448333
RC N1 K1 K1 16384 12288 28672 0.149672 0.12784091348897555 0.0173375 0.8541404771031025
RC N1 K1 K1 16384 12288 32768 0.121143 0.14610261541597205 1.6155499999999998e-05 1.2060343182517526
RC N1 K1 K1 16384 16384 4096 0.0211948 0.024357935902662005 1.2890300000000001e-05 1.1492411300253838
RC N1 K1 K1 16384 16384 8192 0.041441200000000004 0.048706871805324015 1.0008e-05 1.1753248411079797
RC N1 K1 K1 16384 16384 12288 0.0698677 0.07305580770798602 0.00426411 1.0456306377336884
RC N1 K1 K1 16384 16384 16384 0.0967887 0.09740474361064802 0.014178699999999999 1.0063648298886958
RC N1 K1 K1 16384 16384 20480 0.125152 0.12175367951331002 0.014894899999999999 0.972846454817422
RC N1 K1 K1 16384 16384 24576 0.122819 0.14610261541597205 1.37477e-05 1.1895766568362554
RC N1 K1 K1 16384 16384 28672 0.193968 0.17045155131863404 0.00952298 0.8787611942105608
RC N1 K1 K1 16384 16384 32768 0.162559 0.19480048722129606 6.99214e-05 1.1983371404923508
RC N1 K1 K1 16384 20480 4096 0.0259652 0.030445169878327506 7.30479e-06 1.1725374685474212
RC N1 K1 K1 16384 20480 8192 0.0511219 0.060881339756655016 6.18789e-06 1.1909052628453758
RC N1 K1 K1 16384 20480 12288 0.08022230000000001 0.09131750963498252 0.0050353 1.1383058031866764
RC N1 K1 K1 16384 20480 16384 0.101595 0.12175367951331002 1.20416e-05 1.198421964794626
RC N1 K1 K1 16384 20480 20480 0.12665 0.15218984939163754 1.48324e-05 1.2016569237397356
RC N1 K1 K1 16384 20480 24576 0.151877 0.18262601926996505 0.000115243 1.2024600121806794
RC N1 K1 K1 16384 20480 28672 0.180821 0.21306218914829256 0.00905594 1.1783044510775438
RC N1 K1 K1 16384 20480 32768 0.201497 0.24349835902662006 0.00013900000000000002 1.2084465725376559
RC N1 K1 K1 16384 24576 4096 0.031238600000000002 0.03653240385399301 8.0399e-06 1.169463543628492
RC N1 K1 K1 16384 24576 8192 0.0614926 0.07305580770798602 1.12712e-05 1.1880422637518337
RC N1 K1 K1 16384 24576 12288 0.115161 0.10957921156197903 0.00914118 0.9515305664415821
RC N1 K1 K1 16384 24576 16384 0.122585 0.14610261541597205 0.000499064 1.1918474153931726
RC N1 K1 K1 16384 24576 20480 0.190265 0.18262601926996505 0.0227759 0.9598508357814893
RC N1 K1 K1 16384 24576 24576 0.191714 0.21914942312395808 0.0180748 1.1431059970787636
RC N1 K1 K1 16384 24576 28672 0.32409699999999997 0.2556728269779511 0.00734017 0.7888774872274383
RC N1 K1 K1 16384 24576 32768 0.24263900000000002 0.29219623083194407 0.000344193 1.204242643729755
RC N1 K1 K1 16384 28672 4096 0.0365476 0.04261963782965851 6.65132e-06 1.1661405353472871
RC N1 K1 K1 16384 28672 8192 0.073209 0.08523027565931701 0.00334695 1.1642048881874771
RC N1 K1 K1 16384 28672 12288 0.13377799999999998 0.12784091348897555 0.011935000000000001 0.9556198589377594
RC N1 K1 K1 16384 28672 16384 0.143049 0.17045155131863404 3.26956e-05 1.1915605933535645
RC N1 K1 K1 16384 28672 20480 0.238524 0.21306218914829256 0.008462260000000001 0.8932526250955566
RC N1 K1 K1 16384 28672 24576 0.216275 0.2556728269779511 0.00732101 1.1821654235484964
RC N1 K1 K1 16384 28672 28672 0.381925 0.2982834648076096 0.0101463 0.7810001042288658
RC N1 K1 K1 16384 28672 32768 0.283599 0.34089410263726805 3.01496e-05 1.2020285778062265
RC N1 K1 K1 16384 32768 4096 0.0456815 0.048706871805324015 0.00272042 1.0662275057807649
RC N1 K1 K1 16384 32768 8192 0.081911 0.09740474361064802 1.22556e-05 1.189153393447132
RC N1 K1 K1 16384 32768 12288 0.163064 0.14610261541597205 0.0062428 0.8959832667907819
RC N1 K1 K1 16384 32768 16384 0.187884 0.19480048722129606 0.0291339 1.0368125397654726
RC N1 K1 K1 16384 32768 20480 0.27091699999999996 0.24349835902662006 0.0190139 0.8987932061355326
RC N1 K1 K1 16384 32768 24576 0.243335 0.29219623083194407 4.84252e-05 1.2007982034312534
RC N1 K1 K1 16384 32768 28672 0.42751 0.34089410263726805 0.010125299999999999 0.7973944530824263
RC N1 K1 K1 16384 32768 32768 0.325983 0.3895919744425921 0.00897974 1.1951297289815483
RC N1 K1 K1 20480 4096 4096 0.00641945 0.007618042469581877 4.1268e-06 1.1867126419836398
RC N1 K1 K1 20480 4096 8192 0.012734 0.015227084939163754 2.7568100000000003e-06 1.1957817605751337
RC N1 K1 K1 20480 4096 12288 0.019084399999999998 0.02283612740874563 4.49889e-06 1.1965860812362783
RC N1 K1 K1 20480 4096 16384 0.0283421 0.030445169878327506 0.00125854 1.0742030364132336
RC N1 K1 K1 20480 4096 20480 0.032829300000000006 0.038054212347909386 6.60379e-06 1.1591539371204802
RC N1 K1 K1 20480 4096 24576 0.0392048 0.04566325481749126 2.58372e-05 1.1647363286508607
RC N1 K1 K1 20480 4096 28672 0.0441325 0.05327229728707314 4.94469e-06 1.2070990151718834
RC N1 K1 K1 20480 4096 32768 0.053790700000000004 0.060881339756655016 0.00342473 1.1318190645716641
RC N1 K1 K1 20480 8192 4096 0.012954499999999999 0.015227084939163754 4.36463e-06 1.1754282248765877
RC N1 K1 K1 20480 8192 8192 0.02554 0.030445169878327506 5.477229999999999e-06 1.192058335095047
RC N1 K1 K1 20480 8192 12288 0.0381937 0.04566325481749126 4.96085e-06 1.1955703379743587
RC N1 K1 K1 20480 8192 16384 0.0543236 0.060881339756655016 0.00351543 1.1207162219855646
RC N1 K1 K1 20480 8192 20480 0.063327 0.07609942469581876 4.86662e-05 1.2016900326214532
RC N1 K1 K1 20480 8192 24576 0.0759237 0.09131750963498252 5.8146400000000005e-06 1.202753680800363
RC N1 K1 K1 20480 8192 28672 0.08845019999999999 0.10653559457414627 5.4e-06 1.2044697985323525
RC N1 K1 K1 20480 8192 32768 0.104777 0.12175367951331002 0.00631797 1.1620267760415934
RC N1 K1 K1 20480 12288 4096 0.0194818 0.02283612740874563 7.1665899999999994e-06 1.1721774891819867
RC N1 K1 K1 20480 12288 8192 0.038346 0.04566325481749126 8.20975e-06 1.1908218541045028
RC N1 K1 K1 20480 12288 12288 0.0732747 0.06849038222623689 0.00273114 0.9347070984423941
RC N1 K1 K1 20480 12288 16384 0.0930181 0.09131750963498252 0.0105334 0.9817176402762743
RC N1 K1 K1 20480 12288 20480 0.13433 0.11414463704372815 0.0039248 0.849733023477467
RC N1 K1 K1 20480 12288 24576 0.114033 0.1369717644524738 8.35524e-05 1.2011590018018803
RC N1 K1 K1 20480 12288 28672 0.182419 0.15979889186121943 0.00583699 0.875999165992684
RC N1 K1 K1 20480 12288 32768 0.155154 0.18262601926996505 0.008327389999999999 1.177062913427724
RC N1 K1 K1 20480 16384 4096 0.0261246 0.030445169878327506 1.2126e-05 1.1653831973820654
RC N1 K1 K1 20480 16384 8192 0.051706 0.060881339756655016 1.1975e-05 1.1774521285083939
RC N1 K1 K1 20480 16384 12288 0.0952662 0.09131750963498252 0.0051826 0.9585509827723003
RC N1 K1 K1 20480 16384 16384 0.104652 0.12175367951331002 0.00502017 1.1634147413648093
RC N1 K1 K1 20480 16384 20480 0.172913 0.15218984939163754 0.00953438 0.8801527322505395
RC N1 K1 K1 20480 16384 24576 0.152594 0.18262601926996505 0.000133207 1.1968099615316792
RC N1 K1 K1 20480 16384 28672 0.224749 0.21306218914829256 0.0148601 0.948000610228711
RC N1 K1 K1 20480 16384 32768 0.20736600000000002 0.24349835902662006 0.014187400000000001 1.1742443748088889
RC N1 K1 K1 20480 20480 4096 0.032447899999999995 0.038054212347909386 7.73886e-06 1.172778896258599
RC N1 K1 K1 20480 20480 8192 0.0638895 0.07609942469581876 1.4382300000000001e-05 1.1911100367950722
RC N1 K1 K1 20480 20480 12288 0.09571110000000001 0.11414463704372815 1.2020400000000001e-05 1.192595603265746
RC N1 K1 K1 20480 20480 16384 0.12960400000000002 0.15218984939163754 0.00564028 1.1742681506098385
RC N1 K1 K1 20480 20480 20480 0.158256 0.19023506173954693 1.85472e-05 1.2020717175939422
RC N1 K1 K1 20480 20480 24576 0.18976099999999999 0.22828027408745633 3.59026e-05 1.202988359501986
RC N1 K1 K1 20480 20480 28672 0.220919 0.2663254864353657 2.3e-05 1.2055345463059568
RC N1 K1 K1 20480 20480 32768 0.255276 0.30437069878327505 0.00924193 1.192320072326717
RC N1 K1 K1 20480 24576 4096 0.0389286 0.04566325481749126 8.87919e-06 1.1730001802656982
RC N1 K1 K1 20480 24576 8192 0.07664 0.09131750963498252 7.949839999999999e-06 1.1915123908531122
RC N1 K1 K1 20480 24576 12288 0.142582 0.1369717644524738 0.0072223800000000005 0.9606525680133103
RC N1 K1 K1 20480 24576 16384 0.18323599999999998 0.18262601926996505 0.030149000000000002 0.9966710650197836
RC N1 K1 K1 20480 24576 20480 0.270435 0.22828027408745633 0.00416634 0.8441225214467667
RC N1 K1 K1 20480 24576 24576 0.22774100000000003 0.27393452890494757 5.00899e-05 1.2028336088141685
RC N1 K1 K1 20480 24576 28672 0.331796 0.3195887837224388 0.0173523 0.963208669551287
RC N1 K1 K1 20480 24576 32768 0.302281 0.36524303853993006 0.000348868 1.2082897652843878
RC N1 K1 K1 20480 28672 4096 0.045483600000000006 0.05327229728707314 1.14385e-05 1.171241882504312
RC N1 K1 K1 20480 28672 8192 0.0894984 0.10653559457414627 1.15776e-05 1.1903631190518071
RC N1 K1 K1 20480 28672 12288 0.152013 0.15979889186121943 0.0113924 1.0512185922336867
RC N1 K1 K1 20480 28672 16384 0.251392 0.21306218914829256 0.00961542 0.8475297111614234
RC N1 K1 K1 20480 28672 20480 0.318717 0.2663254864353657 0.00946954 0.835617448819378
RC N1 K1 K1 20480 28672 24576 0.266989 0.3195887837224388 0.00365432 1.1970110518502217
RC N1 K1 K1 20480 28672 28672 0.419246 0.37285208100951195 0.0128086 0.8893396263995648
RC N1 K1 K1 20480 28672 32768 0.35292599999999996 0.4261153782965851 8.91291e-05 1.2073788224630237
RC N1 K1 K1 20480 32768 4096 0.055607300000000005 0.060881339756655016 0.00360965 1.0948443775665246
RC N1 K1 K1 20480 32768 8192 0.10225100000000001 0.12175367951331002 1.0440299999999999e-05 1.190733386600718
RC N1 K1 K1 20480 32768 12288 0.181938 0.18262601926996505 0.0203115 1.003781613901247
RC N1 K1 K1 20480 32768 16384 0.29137799999999997 0.24349835902662006 0.0289244 0.8356785997110973
RC N1 K1 K1 20480 32768 20480 0.358154 0.30437069878327505 0.0198949 0.8498319124825496
RC N1 K1 K1 20480 32768 24576 0.303909 0.36524303853993006 0.000105114 1.2018171180844597
RC N1 K1 K1 20480 32768 28672 0.489348 0.4261153782965851 0.011362 0.8707818940643164
RC N1 K1 K1 20480 32768 32768 0.40663 0.4869877180532401 0.00991034 1.1976187641178468
RC N1 K1 K1 24576 4096 4096 0.00782187 0.009139850963498253 4.23416e-06 1.168499471801277
RC N1 K1 K1 24576 4096 8192 0.0155154 0.018270701926996504 4.12795e-06 1.1775849753790752
RC N1 K1 K1 24576 4096 12288 0.0232711 0.027401552890494757 6.10655e-06 1.1774928082683997
RC N1 K1 K1 24576 4096 16384 0.0336175 0.03653240385399301 0.00187279 1.086707930512174
RC N1 K1 K1 24576 4096 20480 0.040021999999999995 0.04566325481749126 7e-06 1.1409538458220796
RC N1 K1 K1 24576 4096 24576 0.0478335 0.05479410578098952 6.99546e-05 1.1455173838625547
RC N1 K1 K1 24576 4096 28672 0.0535829 0.06392495674448777 7.340980000000001e-06 1.1930103959376548
RC N1 K1 K1 24576 4096 32768 0.0654555 0.07305580770798602 0.00441792 1.1161141188744417
RC N1 K1 K1 24576 8192 4096 0.015581 0.018270701926996504 5.89915e-06 1.1726270410754447
RC N1 K1 K1 24576 8192 8192 0.0307302 0.03653240385399301 7.82049e-06 1.188811132175938
RC N1 K1 K1 24576 8192 12288 0.0459524 0.05479410578098952 5.81722e-06 1.1924100978619077
RC N1 K1 K1 24576 8192 16384 0.06452290000000001 0.07305580770798602 0.004165530000000001 1.1322461902361178
RC N1 K1 K1 24576 8192 20480 0.0761979 0.09131750963498252 8.576880000000001e-05 1.198425542370361
RC N1 K1 K1 24576 8192 24576 0.0913755 0.10957921156197903 8.258359999999999e-05 1.1992187354594943
RC N1 K1 K1 24576 8192 28672 0.10646 0.12784091348897555 7.56307e-05 1.200835182124512
RC N1 K1 K1 24576 8192 32768 0.124193 0.14610261541597205 0.006106029999999999 1.1764158641467075
RC N1 K1 K1 24576 12288 4096 0.0235095 0.027401552890494757 9.54201e-06 1.1655523465192692
RC N1 K1 K1 24576 12288 8192 0.046376600000000004 0.05479410578098952 5.7999999999999995e-06 1.1815032965113768
RC N1 K1 K1 24576 12288 12288 0.0938408 0.08218665867148427 0.00300154 0.8758094418577449
RC N1 K1 K1 24576 12288 16384 0.09491079999999999 0.10957921156197903 0.00491166 1.1545494460269963
RC N1 K1 K1 24576 12288 20480 0.14861000000000002 0.1369717644524738 0.00922823 0.9216860537815341
RC N1 K1 K1 24576 12288 24576 0.17704499999999998 0.16436431734296855 0.0254175 0.9283759346096674
RC N1 K1 K1 24576 12288 28672 0.238513 0.1917568702334633 0.00496773 0.8039682123551475
RC N1 K1 K1 24576 12288 32768 0.185802 0.21914942312395808 0.0079814 1.1794782786189497
RC N1 K1 K1 24576 16384 4096 0.0316632 0.03653240385399301 1.64061e-05 1.1537811672222962
RC N1 K1 K1 24576 16384 8192 0.062173 0.07305580770798602 1.2522e-05 1.1750407364609399
RC N1 K1 K1 24576 16384 12288 0.118313 0.10957921156197903 0.0057652 0.9261806526922572
RC N1 K1 K1 24576 16384 16384 0.15518 0.14610261541597205 0.019898700000000002 0.9415041591440394
RC N1 K1 K1 24576 16384 20480 0.2069 0.18262601926996505 0.0127323 0.8826777151762448
RC N1 K1 K1 24576 16384 24576 0.24043 0.21914942312395808 0.023932600000000002 0.9114895109759933
RC N1 K1 K1 24576 16384 28672 0.31761700000000004 0.2556728269779511 0.009170030000000001 0.8049721109951641
RC N1 K1 K1 24576 16384 32768 0.249037 0.29219623083194407 0.01783 1.1733044922318534
RC N1 K1 K1 24576 20480 4096 0.0389389 0.04566325481749126 9.82293e-06 1.1726899018074795
RC N1 K1 K1 24576 20480 8192 0.0766578 0.09131750963498252 6.58483e-06 1.1912357207613904
RC N1 K1 K1 24576 20480 12288 0.118563 0.1369717644524738 0.00639301 1.1552656769183793
RC N1 K1 K1 24576 20480 16384 0.152462 0.18262601926996505 6.30555e-05 1.197846147039689
RC N1 K1 K1 24576 20480 20480 0.189914 0.22828027408745633 6.406249999999999e-05 1.2020191986238842
RC N1 K1 K1 24576 20480 24576 0.22771 0.27393452890494757 7.30753e-05 1.2029973602606279
RC N1 K1 K1 24576 20480 28672 0.276638 0.3195887837224388 0.0346308 1.1552598837558066
RC N1 K1 K1 24576 20480 32768 0.302211 0.36524303853993006 7.82879e-05 1.2085696369090804
RC N1 K1 K1 24576 24576 4096 0.0468249 0.05479410578098952 8.89326e-06 1.1701916241356525
RC N1 K1 K1 24576 24576 8192 0.0963712 0.10957921156197903 0.00612383 1.137053513518344
RC N1 K1 K1 24576 24576 12288 0.19106700000000001 0.16436431734296855 0.00989002 0.8602444029736612
RC N1 K1 K1 24576 24576 16384 0.244647 0.21914942312395808 0.0366787 0.8957780930236547
RC N1 K1 K1 24576 24576 20480 0.319868 0.27393452890494757 0.0049924 0.8563986672782135
RC N1 K1 K1 24576 24576 24576 0.355769 0.32871963468593707 0.043586599999999996 0.9239693022324516
RC N1 K1 K1 24576 24576 28672 0.48686799999999997 0.38350474046692656 0.00420319 0.7876975699099686
RC N1 K1 K1 24576 24576 32768 0.363796 0.4382898462479161 8.064739999999999e-05 1.2047681839490156
RC N1 K1 K1 24576 28672 4096 0.0572692 0.06392495674448777 0.00323065 1.1162187832986625
RC N1 K1 K1 24576 28672 8192 0.10746 0.12784091348897555 1.54919e-05 1.18966046425624
RC N1 K1 K1 24576 28672 12288 0.216891 0.1917568702334633 0.0111031 0.8841163083459586
RC N1 K1 K1 24576 28672 16384 0.305279 0.2556728269779511 0.00806578 0.8375054523172281
RC N1 K1 K1 24576 28672 20480 0.349634 0.3195887837224388 0.0248555 0.9140666632033464
RC N1 K1 K1 24576 28672 24576 0.419248 0.38350474046692656 0.0664216 0.9147443529055036
RC N1 K1 K1 24576 28672 28672 0.532697 0.44742069721141436 0.004155750000000001 0.839915931967731
RC N1 K1 K1 24576 28672 32768 0.427991 0.5113366539559022 0.0125208 1.1947369312810368
RC N1 K1 K1 24576 32768 4096 0.0624446 0.07305580770798602 1.3440199999999999e-05 1.1699299492347779
RC N1 K1 K1 24576 32768 8192 0.12298300000000001 0.14610261541597205 1.34536e-05 1.1879903353794592
RC N1 K1 K1 24576 32768 12288 0.249045 0.21914942312395808 0.0201393 0.8799591363968684
RC N1 K1 K1 24576 32768 16384 0.300334 0.29219623083194407 0.056984900000000005 0.972904269353267
RC N1 K1 K1 24576 32768 20480 0.394161 0.36524303853993006 0.026634699999999997 0.926634138181936
RC N1 K1 K1 24576 32768 24576 0.520722 0.4382898462479161 0.0394388 0.8416964258239831
RC N1 K1 K1 24576 32768 28672 0.631574 0.5113366539559022 0.016392499999999997 0.8096227108080799
RC N1 K1 K1 24576 32768 32768 0.48519799999999996 0.5843834616638882 3.4583200000000005e-05 1.2044226515028673
RC N1 K1 K1 28672 4096 4096 0.0105821 0.010661659457414627 3.53412e-06 1.0075183051960033
RC N1 K1 K1 28672 4096 8192 0.0179052 0.021314318914829253 4.6e-06 1.1903982594346476
RC N1 K1 K1 28672 4096 12288 0.026841 0.03196697837224389 4.5166399999999995e-06 1.1909756854157405
RC N1 K1 K1 28672 4096 16384 0.035621 0.04261963782965851 6.01664e-06 1.1964750520664358
RC N1 K1 K1 28672 4096 20480 0.0486869 0.05327229728707314 0.0028317800000000003 1.0941813359871575
RC N1 K1 K1 28672 4096 24576 0.0551363 0.06392495674448777 3.23514e-05 1.1593987399315473
RC N1 K1 K1 28672 4096 28672 0.062120600000000005 0.0745776162019024 5.3888800000000005e-06 1.2005295538340324
RC N1 K1 K1 28672 4096 32768 0.0706923 0.08523027565931701 1.90108e-05 1.2056514734888668
RC N1 K1 K1 28672 8192 4096 0.0206186 0.021314318914829253 0.0008574 1.033742296510396
RC N1 K1 K1 28672 8192 8192 0.035918399999999996 0.04261963782965851 5.71314e-06 1.1865683836044623
RC N1 K1 K1 28672 8192 12288 0.0537096 0.06392495674448777 5.62494e-06 1.1901961054352996
RC N1 K1 K1 28672 8192 16384 0.0712946 0.08523027565931701 7.2691099999999994e-06 1.1954660754014612
RC N1 K1 K1 28672 8192 20480 0.0916244 0.10653559457414627 0.0047265300000000005 1.1627426163134087
RC N1 K1 K1 28672 8192 24576 0.10679300000000001 0.12784091348897555 4.00125e-05 1.1970907595907554
RC N1 K1 K1 28672 8192 28672 0.12441200000000001 0.1491462324038048 5.0556900000000004e-05 1.1988090570347298
RC N1 K1 K1 28672 8192 32768 0.141695 0.17045155131863404 4.6957400000000005e-05 1.2029468317063696
RC N1 K1 K1 28672 12288 4096 0.0309989 0.03196697837224389 0.00129869 1.0312294427300288
RC N1 K1 K1 28672 12288 8192 0.0539698 0.06392495674448777 5.92959e-06 1.1844579143240808
RC N1 K1 K1 28672 12288 12288 0.10910500000000001 0.09588293511673164 0.00262019 0.8788133918402606
RC N1 K1 K1 28672 12288 16384 0.12458799999999999 0.12784091348897555 0.013794299999999999 1.0261093643767905
RC N1 K1 K1 28672 12288 20480 0.18262799999999998 0.15979889186121943 0.0145594 0.874996670068223
RC N1 K1 K1 28672 12288 24576 0.16078 0.1917568702334633 0.000463055 1.1926661912766718
RC N1 K1 K1 28672 12288 28672 0.235361 0.2237148486057072 0.0103651 0.9505179218549684
RC N1 K1 K1 28672 12288 32768 0.216863 0.2556728269779511 0.0103902 1.1789601129651028
RC N1 K1 K1 28672 16384 4096 0.0366991 0.04261963782965851 1.59402e-05 1.1613265129024557
RC N1 K1 K1 28672 16384 8192 0.0724413 0.08523027565931701 1.10095e-05 1.1765426028980293
RC N1 K1 K1 28672 16384 12288 0.143553 0.12784091348897555 0.00575361 0.8905485325209196
RC N1 K1 K1 28672 16384 16384 0.148566 0.17045155131863404 0.0054839599999999995 1.147311977966924
RC N1 K1 K1 28672 16384 20480 0.256724 0.21306218914829256 0.00236181 0.8299270389534775
RC N1 K1 K1 28672 16384 24576 0.24375899999999998 0.2556728269779511 0.0307955 1.0488754342524833
RC N1 K1 K1 28672 16384 28672 0.314063 0.2982834648076096 0.0190064 0.9497567838542255
RC N1 K1 K1 28672 16384 32768 0.283914 0.34089410263726805 0.00016752300000000002 1.2006949380349967
RC N1 K1 K1 28672 20480 4096 0.045433 0.05327229728707314 9.24121e-06 1.1725463272747372
RC N1 K1 K1 28672 20480 8192 0.08945950000000001 0.10653559457414627 1.1655499999999999e-05 1.1908807289795522
RC N1 K1 K1 28672 20480 12288 0.14014 0.15979889186121943 0.0113655 1.1402803757757916
RC N1 K1 K1 28672 20480 16384 0.17809 0.21306218914829256 8.74071e-05 1.1963736826789408
RC N1 K1 K1 28672 20480 20480 0.221601 0.2663254864353657 0.000120037 1.2018243890387033
RC N1 K1 K1 28672 20480 24576 0.265715 0.3195887837224388 0.000130863 1.2027502539278507
RC N1 K1 K1 28672 20480 28672 0.31227499999999997 0.37285208100951195 0.008995689999999999 1.1939863293875974
RC N1 K1 K1 28672 20480 32768 0.352885 0.4261153782965851 0.000116125 1.2075191019640537
RC N1 K1 K1 28672 24576 4096 0.0545474 0.06392495674448777 8.27285e-06 1.1719157419874782
RC N1 K1 K1 28672 24576 8192 0.111039 0.12784091348897555 0.006205250000000001 1.1513154251116775
RC N1 K1 K1 28672 24576 12288 0.217882 0.1917568702334633 0.00948368 0.88009505252138
RC N1 K1 K1 28672 24576 16384 0.233731 0.2556728269779511 0.0295319 1.0938764091111195
RC N1 K1 K1 28672 24576 20480 0.38270499999999996 0.3195887837224388 0.00796529 0.835078673449364
RC N1 K1 K1 28672 24576 24576 0.32784500000000005 0.38350474046692656 0.011797 1.169774559523331
RC N1 K1 K1 28672 24576 28672 0.488615 0.44742069721141436 0.00416186 0.9156916943020872
RC N1 K1 K1 28672 24576 32768 0.42365499999999995 0.5113366539559022 3.07409e-05 1.2069647565965285
RC N1 K1 K1 28672 28672 4096 0.0655522 0.0745776162019024 0.00315708 1.1376828878649747
RC N1 K1 K1 28672 28672 8192 0.12543 0.1491462324038048 1.26491e-05 1.1890794260049813
RC N1 K1 K1 28672 28672 12288 0.259459 0.2237148486057072 0.011487 0.8622358392104618
RC N1 K1 K1 28672 28672 16384 0.249905 0.2982834648076096 6.21691e-05 1.1935874224509697
RC N1 K1 K1 28672 28672 20480 0.384697 0.37285208100951195 0.0344796 0.9692097443169869
RC N1 K1 K1 28672 28672 24576 0.378134 0.44742069721141436 0.0043863700000000005 1.1832331850915663
RC N1 K1 K1 28672 28672 28672 0.484616 0.5219893134133168 0.040808 1.077119437685336
RC N1 K1 K1 28672 28672 32768 0.513636 0.5965579296152193 0.0367023 1.1614410392091272
RC N1 K1 K1 28672 32768 4096 0.0727312 0.08523027565931701 2.49752e-05 1.1718530102530553
RC N1 K1 K1 28672 32768 8192 0.143463 0.17045155131863404 2.5318e-05 1.1881220336855778
RC N1 K1 K1 28672 32768 12288 0.27354700000000004 0.2556728269779511 0.0344577 0.9346577625707869
RC N1 K1 K1 28672 32768 16384 0.28508300000000003 0.34089410263726805 5.51453e-05 1.1957714161744755
RC N1 K1 K1 28672 32768 20480 0.517563 0.4261153782965851 0.009114470000000001 0.8233111298461928
RC N1 K1 K1 28672 32768 24576 0.431589 0.5113366539559022 0.0116521 1.1847768454615437
RC N1 K1 K1 28672 32768 28672 0.627768 0.5965579296152193 0.0463005 0.9502840692982427
RC N1 K1 K1 28672 32768 32768 0.5652010000000001 0.6817792052745362 5.95735e-05 1.2062597293255604
RC N1 K1 K1 32768 4096 4096 0.011904099999999999 0.012183467951331003 0.000467691 1.023468212744433
RC N1 K1 K1 32768 4096 8192 0.0206879 0.024357935902662005 5.3375999999999995e-06 1.1774001180720135
RC N1 K1 K1 32768 4096 12288 0.0310256 0.03653240385399301 6.66633e-06 1.1774922597465645
RC N1 K1 K1 32768 4096 16384 0.0411727 0.048706871805324015 7.88733e-06 1.1829895004535533
RC N1 K1 K1 32768 4096 20480 0.0565904 0.060881339756655016 0.0035359799999999998 1.0758245171734961
RC N1 K1 K1 32768 4096 24576 0.0637279 0.07305580770798602 5.98305e-05 1.1463708628086915
RC N1 K1 K1 32768 4096 28672 0.0717574 0.08523027565931701 3.60255e-05 1.1877559061409277
RC N1 K1 K1 32768 4096 32768 0.08155970000000001 0.09740474361064802 4.55127e-05 1.1942754033014835
RC N1 K1 K1 32768 8192 4096 0.0230347 0.024357935902662005 0.000985823 1.0574453282509433
RC N1 K1 K1 32768 8192 8192 0.0411254 0.048706871805324015 4.67872e-05 1.1843501049308705
RC N1 K1 K1 32768 8192 12288 0.0614659 0.07305580770798602 7.67398e-06 1.188558334100469
RC N1 K1 K1 32768 8192 16384 0.08161159999999999 0.09740474361064802 5.67454e-05 1.1935159169854288
RC N1 K1 K1 32768 8192 20480 0.106355 0.12175367951331002 0.00682116 1.1447856660552866
RC N1 K1 K1 32768 8192 24576 0.122232 0.14610261541597205 7.959900000000001e-05 1.1952894120686242
RC N1 K1 K1 32768 8192 28672 0.142376 0.17045155131863404 5.64269e-05 1.197193005272195
RC N1 K1 K1 32768 8192 32768 0.16217099999999998 0.19480048722129606 8.05543e-05 1.201204205568789
RC N1 K1 K1 32768 12288 4096 0.0346179 0.03653240385399301 0.00169667 1.0553038703674404
RC N1 K1 K1 32768 12288 8192 0.0615216 0.07305580770798602 6.4948e-05 1.1874822453900096
RC N1 K1 K1 32768 12288 12288 0.126753 0.10957921156197903 0.0012986200000000001 0.8645098069629833
RC N1 K1 K1 32768 12288 16384 0.16819800000000001 0.14610261541597205 0.0180516 0.8686346770827955
RC N1 K1 K1 32768 12288 20480 0.218263 0.18262601926996505 0.015808199999999998 0.8367245903793361
RC N1 K1 K1 32768 12288 24576 0.218797 0.21914942312395808 0.00522885 1.0016107310610205
RC N1 K1 K1 32768 12288 28672 0.342264 0.2556728269779511 0.00122888 0.7470047302022739
RC N1 K1 K1 32768 12288 32768 0.245226 0.29219623083194407 0.00841778 1.1915385433516188
RC N1 K1 K1 32768 16384 4096 0.042118899999999994 0.048706871805324015 1.54625e-05 1.1564136718984594
RC N1 K1 K1 32768 16384 8192 0.0823807 0.09740474361064802 2.55932e-05 1.1823733424290885
RC N1 K1 K1 32768 16384 12288 0.154453 0.14610261541597205 0.007080339999999999 0.9459357566118628
RC N1 K1 K1 32768 16384 16384 0.166261 0.19480048722129606 0.00667775 1.1716547309428913
RC N1 K1 K1 32768 16384 20480 0.30421 0.24349835902662006 0.000647765 0.8004285165728282
RC N1 K1 K1 32768 16384 24576 0.290622 0.29219623083194407 0.00748005 1.0054167641539322
RC N1 K1 K1 32768 16384 28672 0.436828 0.34089410263726805 0.041178400000000004 0.7803851919686193
RC N1 K1 K1 32768 16384 32768 0.32332299999999997 0.3895919744425921 0.00019509199999999998 1.2049621413960407
RC N1 K1 K1 32768 20480 4096 0.0518377 0.060881339756655016 9.67523e-06 1.1744606677505949
RC N1 K1 K1 32768 20480 8192 0.102134 0.12175367951331002 1.11355e-05 1.1920974358520182
RC N1 K1 K1 32768 20480 12288 0.154752 0.18262601926996505 0.004019630000000001 1.1801205753073631
RC N1 K1 K1 32768 20480 16384 0.203187 0.24349835902662006 1.7916499999999997e-05 1.1983953649919534
RC N1 K1 K1 32768 20480 20480 0.253066 0.30437069878327505 1.85472e-05 1.202732483949938
RC N1 K1 K1 32768 20480 24576 0.305888 0.36524303853993006 0.00709741 1.1940417359946454
RC N1 K1 K1 32768 20480 28672 0.35334 0.4261153782965851 2.9999999999999997e-05 1.2059641656664546
RC N1 K1 K1 32768 20480 32768 0.402789 0.4869877180532401 4.7423600000000004e-05 1.2090392688311749
RC N1 K1 K1 32768 24576 4096 0.0655305 0.07305580770798602 0.00394491 1.1148367204276788
RC N1 K1 K1 32768 24576 8192 0.122999 0.14610261541597205 4.13401e-05 1.1878357987948849
RC N1 K1 K1 32768 24576 12288 0.251392 0.21914942312395808 0.008094239999999999 0.8717438228899809
RC N1 K1 K1 32768 24576 16384 0.244656 0.29219623083194407 6.01997e-05 1.194314592047381
RC N1 K1 K1 32768 24576 20480 0.449425 0.36524303853993006 0.0113102 0.8126896335093287
RC N1 K1 K1 32768 24576 24576 0.38777300000000003 0.4382898462479161 0.0245618 1.1302742745057446
RC N1 K1 K1 32768 24576 28672 0.666033 0.5113366539559022 0.0143415 0.7677347127783491
RC N1 K1 K1 32768 24576 32768 0.49293400000000004 0.5843834616638882 0.024452 1.1855207018868412
RC N1 K1 K1 32768 28672 4096 0.07291500000000001 0.08523027565931701 3.7355100000000004e-05 1.168899069592224
RC N1 K1 K1 32768 28672 8192 0.14347100000000002 0.17045155131863404 4.7423600000000004e-05 1.1880557835286156
RC N1 K1 K1 32768 28672 12288 0.293704 0.2556728269779511 0.0175656 0.8705118996607164
RC N1 K1 K1 32768 28672 16384 0.285654 0.34089410263726805 9.45727e-05 1.1933811626557584
RC N1 K1 K1 32768 28672 20480 0.53899 0.4261153782965851 0.00482734 0.7905812321129986
RC N1 K1 K1 32768 28672 24576 0.502819 0.5113366539559022 0.0218055 1.0169398013120072
RC N1 K1 K1 32768 28672 28672 0.8107219999999999 0.5965579296152193 0.00313213 0.7358353783605469
RC N1 K1 K1 32768 28672 32768 0.593603 0.6817792052745362 0.057920400000000004 1.1485440694783149
RC N1 K1 K1 32768 32768 4096 0.0855474 0.09740474361064802 0.00426782 1.1386055404448063
RC N1 K1 K1 32768 32768 8192 0.163864 0.19480048722129606 8.731550000000001e-05 1.1887936778138948
RC N1 K1 K1 32768 32768 12288 0.33104 0.29219623083194407 0.0149644 0.8826614029481152
RC N1 K1 K1 32768 32768 16384 0.47733600000000004 0.3895919744425921 0.0521563 0.8161797443364674
RC N1 K1 K1 32768 32768 20480 0.5984579999999999 0.4869877180532401 0.0388727 0.8137375021358895
RC N1 K1 K1 32768 32768 24576 0.578808 0.5843834616638882 0.034673999999999996 1.0096326617183733
RC N1 K1 K1 32768 32768 28672 0.886085 0.6817792052745362 0.0948776 0.7694286725026788
RC N1 K1 K1 32768 32768 32768 0.6459790000000001 0.7791749488851842 0.00018582 1.206192382237169
RC N2 K1 K2 4096 4096 4096 0.00264384 0.0014354182144272892 0.000111249 0.5429293052632872
RC N2 K2 K1 4096 4096 4096 0.000811673 0.0007699042469581877 6.26834e-05 0.9485399255096422
RC N2 K1 K2 4096 4096 8192 0.00305138 0.002196322461385477 5.39728e-05 0.7197800540691349
RC N2 K2 K1 4096 4096 8192 0.00156741 0.0015308084939163753 0.000121452 0.9766484161236533
RC N2 K1 K2 4096 4096 12288 0.00406212 0.0029572267083436644 0.000118229 0.7280008242847736
RC N2 K2 K1 4096 4096 12288 0.00212202 0.002291712740874563 4.06197e-06 1.0799675501996038
RC N2 K1 K2 4096 4096 16384 0.00471156 0.0037181309553018524 6.10188e-05 0.7891507176607859
RC N2 K2 K1 4096 4096 16384 0.00305144 0.0030526169878327507 0.000242895 1.0003857155417608
RC N2 K1 K2 4096 4096 20480 0.00608049 0.00447903520226004 5.95229e-05 0.7366240553409412
RC N2 K2 K1 4096 4096 20480 0.00349607 0.0038135212347909383 3.1065899999999998e-06 1.090802310820704
RC N2 K1 K2 4096 4096 24576 0.00613958 0.0052399394492182285 7.11796e-05 0.8534687143449924
RC N2 K2 K1 4096 4096 24576 0.0045556799999999995 0.004574425481749127 0.000365843 1.0041147494444578
RC N2 K1 K2 4096 4096 28672 0.00685007 0.006000843696176416 4.66173e-05 0.8760266239872608
RC N2 K2 K1 4096 4096 28672 0.0048719 0.005335329728707314 4.77142e-06 1.0951229969226202
RC N2 K1 K2 4096 4096 32768 0.00749708 0.006761747943134604 4.71467e-05 0.90191753897979
RC N2 K2 K1 4096 4096 32768 0.00651742 0.006096233975665502 3.13123e-06 0.9353753441799825
RC N2 K1 K2 4096 8192 4096 0.00392075 0.0028478364288545784 0.000141652 0.7263499149026534
RC N2 K2 K1 4096 8192 4096 0.00139389 0.0015308084939163753 1.08328e-05 1.0982276176142847
RC N2 K1 K2 4096 8192 8192 0.00492272 0.004369644922770954 0.000115398 0.8876484794526103
RC N2 K2 K1 4096 8192 8192 0.00290025 0.0030526169878327507 0.000226557 1.0525358116827
RC N2 K1 K2 4096 8192 12288 0.00657248 0.00589145341668733 7.45236e-05 0.8963820987948734
RC N2 K2 K1 4096 8192 12288 0.0039642 0.004574425481749127 5.23837e-06 1.1539340804573752
RC N2 K1 K2 4096 8192 16384 0.00881515 0.007413261910603705 6.74344e-05 0.8409683227856253
RC N2 K2 K1 4096 8192 16384 0.00568368 0.006096233975665502 0.00045118000000000003 1.0725857148300928
RC N2 K1 K2 4096 8192 20480 0.00915862 0.00893507040452008 7.40107e-05 0.975591345041074
RC N2 K2 K1 4096 8192 20480 0.00652176 0.007618042469581877 6.24071e-06 1.168096107428344
RC N2 K1 K2 4096 8192 24576 0.0117156 0.010456878898436456 0.000185417 0.8925602528625471
RC N2 K2 K1 4096 8192 24576 0.008476570000000001 0.009139850963498253 0.000682398 1.0782487448930702
RC N2 K1 K2 4096 8192 28672 0.011787 0.01197868739235283 2.97094e-05 1.0162626107027088
RC N2 K2 K1 4096 8192 28672 0.00907227 0.010661659457414627 6.42255e-06 1.1751920365481436
RC N2 K1 K2 4096 8192 32768 0.0144693 0.013500495886269207 0.000102208 0.9330441615191618
RC N2 K2 K1 4096 8192 32768 0.0110602 0.012183467951331003 0.000881017 1.1015594610704151
RC N2 K1 K2 4096 12288 4096 0.00525647 0.0042602546432818685 8.46153e-05 0.8104782569446546
RC N2 K2 K1 4096 12288 4096 0.0020251899999999996 0.002291712740874563 3.0161099999999997e-06 1.131603820320347
RC N2 K1 K2 4096 12288 8192 0.0079993 0.006542967384156432 7.44365e-05 0.8179424929876903
RC N2 K2 K1 4096 12288 8192 0.00434398 0.004574425481749127 0.000358643 1.0530493882911816
RC N2 K1 K2 4096 12288 12288 0.00944599 0.008825680125030995 8.27246e-05 0.9343308774443966
RC N2 K2 K1 4096 12288 12288 0.00615431 0.00685713822262369 6.137949999999999e-06 1.114200978277612
RC N2 K1 K2 4096 12288 16384 0.0126995 0.011108392865905557 7.56333e-05 0.874711041057172
RC N2 K2 K1 4096 12288 16384 0.008794779999999999 0.009139850963498253 0.000679439 1.0392358835011513
RC N2 K1 K2 4096 12288 20480 0.0134106 0.01339110560678012 4.99591e-05 0.9985463444424649
RC N2 K2 K1 4096 12288 20480 0.0101053 0.011422563704372815 8.718369999999999e-06 1.1303537454971961
RC N2 K1 K2 4096 12288 24576 0.0175574 0.015673818347654685 1.63607e-05 0.8927186455656695
RC N2 K2 K1 4096 12288 24576 0.0128258 0.01370527644524738 0.000927457 1.068570884096694
RC N2 K1 K2 4096 12288 28672 0.0171637 0.017956531088529248 5.17162e-05 1.0461923180042325
RC N2 K2 K1 4096 12288 28672 0.014047 0.015987989186121942 2.55969e-05 1.1381782007632906
RC N2 K1 K2 4096 12288 32768 0.021956 0.02023924382940381 0.000130885 0.921809247103471
RC N2 K2 K1 4096 12288 32768 0.0173041 0.018270701926996504 0.00138907 1.0558597053297487
RC N2 K1 K2 4096 16384 4096 0.00664116 0.005672672857709157 9.20933e-05 0.8541689791706806
RC N2 K2 K1 4096 16384 4096 0.002644 0.0030526169878327507 4.88758e-06 1.1545450029624624
RC N2 K1 K2 4096 16384 8192 0.00997232 0.008716289845541908 9.6689e-05 0.8740483503880649
RC N2 K2 K1 4096 16384 8192 0.005665079999999999 0.006096233975665502 0.0004641 1.0761073057512873
RC N2 K1 K2 4096 16384 12288 0.0120495 0.01175990683337466 3.93856e-05 0.975966374818429
RC N2 K2 K1 4096 16384 12288 0.007986690000000001 0.009139850963498253 3.5757e-05 1.1443853415492842
RC N2 K1 K2 4096 16384 16384 0.0163233 0.01480352382120741 7.8407e-05 0.906895285953662
RC N2 K2 K1 4096 16384 16384 0.0114932 0.012183467951331003 0.000829827 1.0600588131530821
RC N2 K1 K2 4096 16384 20480 0.0179426 0.01784714080904016 0.000394747 0.9946797459142019
RC N2 K2 K1 4096 16384 20480 0.012894399999999999 0.015227084939163754 9.8102e-06 1.1809068230521587
RC N2 K1 K2 4096 16384 24576 0.0215777 0.02089075779687291 0.000595044 0.9681642527643314
RC N2 K2 K1 4096 16384 24576 0.016774 0.018270701926996504 0.0013344499999999998 1.089227490580452
RC N2 K1 K2 4096 16384 28672 0.0218493 0.02393437478470566 9.52781e-05 1.095429820850355
RC N2 K2 K1 4096 16384 28672 0.0180013 0.021314318914829253 1.1712699999999999e-05 1.1840433143622544
RC N2 K1 K2 4096 16384 32768 0.0276869 0.02697799177253841 0.000727719 0.974395536247771
RC N2 K2 K1 4096 16384 32768 0.022047999999999998 0.024357935902662005 0.0016741500000000001 1.1047685006650039
RC N2 K1 K2 4096 20480 4096 0.00796676 0.007085091072136446 9.374e-05 0.8893315566348737
RC N2 K2 K1 4096 20480 4096 0.00324304 0.0038135212347909383 2.65959e-06 1.175909404383214
RC N2 K1 K2 4096 20480 8192 0.0123304 0.010889612306927386 7.73725e-05 0.8831515852630398
RC N2 K2 K1 4096 20480 8192 0.00694567 0.007618042469581877 0.000561688 1.0968045515525322
RC N2 K1 K2 4096 20480 12288 0.01428 0.014694133541718325 0.000118371 1.0290009482996025
RC N2 K2 K1 4096 20480 12288 0.00954954 0.011422563704372815 8.46731e-06 1.1961375840483222
RC N2 K1 K2 4096 20480 16384 0.0194986 0.018498654776509263 0.000458225 0.9487170759187461
RC N2 K2 K1 4096 20480 16384 0.0138262 0.015227084939163754 0.00111836 1.1013210382580718
RC N2 K1 K2 4096 20480 20480 0.020396 0.022303176011300198 0.000102326 1.0935073549372523
RC N2 K2 K1 4096 20480 20480 0.015805 0.01903160617395469 1.16276e-05 1.2041509758908377
RC N2 K1 K2 4096 20480 24576 0.0268747 0.026107697246091136 0.000579458 0.9714600440596969
RC N2 K2 K1 4096 20480 24576 0.0203156 0.02283612740874563 0.00149963 1.1240685684274956
RC N2 K1 K2 4096 20480 28672 0.0269814 0.029912218480882075 8.42588e-05 1.108623662259263
RC N2 K2 K1 4096 20480 28672 0.0220915 0.026640648643536567 1.14082e-05 1.2059230311901215
RC N2 K1 K2 4096 20480 32768 0.0321021 0.033716739715673016 0.0013425 1.0502970122101984
RC N2 K2 K1 4096 20480 32768 0.0270853 0.030445169878327506 0.00204054 1.1240477261956672
RC N2 K1 K2 4096 24576 4096 0.00997342 0.008497509286563737 0.00121279 0.8520155860841854
RC N2 K2 K1 4096 24576 4096 0.004053009999999999 0.004574425481749127 3.85719e-06 1.1286489502244326
RC N2 K1 K2 4096 24576 8192 0.0134029 0.013062934768312863 3.64934e-05 0.9746349497730239
RC N2 K2 K1 4096 24576 8192 0.00867653 0.009139850963498253 0.00070018 1.0533993386178868
RC N2 K1 K2 4096 24576 12288 0.017459 0.017628360250061988 0.000105053 1.0097004553560909
RC N2 K2 K1 4096 24576 12288 0.0128587 0.01370527644524738 0.000979336 1.0658368610549573
RC N2 K1 K2 4096 24576 16384 0.0210196 0.022193785731811112 3.34251e-05 1.055861468905741
RC N2 K2 K1 4096 24576 16384 0.0172802 0.018270701926996504 0.0014015599999999998 1.0573200499413493
RC N2 K1 K2 4096 24576 20480 0.0249651 0.026759211213560237 0.000156286 1.0718647717637917
RC N2 K2 K1 4096 24576 20480 0.0203944 0.02283612740874563 0.0012219800000000001 1.1197253858287388
RC N2 K1 K2 4096 24576 24576 0.028992 0.03132463669530937 3.32767e-05 1.0804579434088497
RC N2 K2 K1 4096 24576 24576 0.0254159 0.027401552890494757 0.00190208 1.0781264047503631
RC N2 K1 K2 4096 24576 28672 0.033098 0.0358900621770585 0.000148825 1.084357428758792
RC N2 K2 K1 4096 24576 28672 0.0288387 0.03196697837224389 0.00162452 1.1084750135146137
RC N2 K1 K2 4096 24576 32768 0.0371084 0.040455487658807625 7.14576e-05 1.090197574102026
RC N2 K2 K1 4096 24576 32768 0.0334432 0.03653240385399301 0.00230052 1.0923716586329362
RC N2 K1 K2 4096 28672 4096 0.0105933 0.009909927500991025 0.000162319 0.9354901212078414
RC N2 K2 K1 4096 28672 4096 0.0050799899999999995 0.005335329728707314 0.000401588 1.0502638250680245
RC N2 K1 K2 4096 28672 8192 0.0151045 0.015236257229698338 6.55546e-05 1.0087230447680053
RC N2 K2 K1 4096 28672 8192 0.00998785 0.010661659457414627 0.000806468 1.0674629131809776
RC N2 K1 K2 4096 28672 12288 0.0199691 0.020562586958405654 0.000472708 1.0297202657308369
RC N2 K2 K1 4096 28672 12288 0.014936099999999999 0.015987989186121942 0.00119976 1.0704259603324793
RC N2 K1 K2 4096 28672 16384 0.0244552 0.02588891668711296 5.34e-05 1.058626250740659
RC N2 K2 K1 4096 28672 16384 0.0197227 0.021314318914829253 0.00152098 1.0806998491499265
RC N2 K1 K2 4096 28672 20480 0.0292574 0.031215246415820276 0.000103134 1.0669179905193311
RC N2 K2 K1 4096 28672 20480 0.0239959 0.026640648643536567 0.00147931 1.110216688831699
RC N2 K1 K2 4096 28672 24576 0.0334143 0.0365415761445276 0.000200933 1.0935909519136298
RC N2 K2 K1 4096 28672 24576 0.0292146 0.03196697837224389 0.00218176 1.0942124270824822
RC N2 K1 K2 4096 28672 28672 0.0379736 0.04186790587323491 4.88974e-05 1.1025529808402392
RC N2 K2 K1 4096 28672 28672 0.0324625 0.0372933081009512 0.00166442 1.1488119553623783
RC N2 K1 K2 4096 28672 32768 0.042369 0.04719423560194222 4.75712e-05 1.1138859921627187
RC N2 K2 K1 4096 28672 32768 0.0387932 0.04261963782965851 0.0028228100000000002 1.0986368185573376
RC N2 K1 K2 4096 32768 4096 0.0122583 0.011322345715418314 5.12314e-05 0.9236473014543872
RC N2 K2 K1 4096 32768 4096 0.00572971 0.006096233975665502 0.00045131500000000004 1.0639690273444036
RC N2 K1 K2 4096 32768 8192 0.0171078 0.017409579691083817 0.000152841 1.0176398888859945
RC N2 K2 K1 4096 32768 8192 0.011283099999999999 0.012183467951331003 0.0009146579999999999 1.0797979235609898
RC N2 K1 K2 4096 32768 12288 0.0234947 0.023496813666749317 0.000875375 1.0000899635555813
RC N2 K2 K1 4096 32768 12288 0.0168841 0.018270701926996504 0.0013548100000000001 1.0821247165674512
RC N2 K1 K2 4096 32768 16384 0.0276201 0.029584047642414818 5.828e-05 1.0711057397480392
RC N2 K2 K1 4096 32768 16384 0.022008 0.024357935902662005 0.00151603 1.1067764405062708
RC N2 K1 K2 4096 32768 20480 0.0335632 0.035671281618080315 0.000951112 1.0628093155027027
RC N2 K2 K1 4096 32768 20480 0.0273787 0.030445169878327506 0.00188221 1.1120020263316923
RC N2 K1 K2 4096 32768 24576 0.0378499 0.041758515593745826 5.10269e-05 1.1032662066147025
RC N2 K2 K1 4096 32768 24576 0.032546599999999995 0.03653240385399301 0.0021151300000000002 1.122464523298686
RC N2 K1 K2 4096 32768 28672 0.042829 0.047845749569411324 6.37253e-05 1.117134408214325
RC N2 K2 K1 4096 32768 28672 0.036617199999999996 0.04261963782965851 0.0017732099999999999 1.163923998275633
RC N2 K1 K2 4096 32768 32768 0.0478755 0.05393298354507683 7.64857e-05 1.1265257500198813
RC N2 K2 K1 4096 32768 32768 0.04325759999999999 0.048706871805324015 0.00295188 1.1259725875990352
RC N2 K1 K2 8192 4096 4096 0.0040518 0.0028478364288545784 5.32324e-05 0.7028571076693267
RC N2 K2 K1 8192 4096 4096 0.00137615 0.0015308084939163753 2.99274e-06 1.1123849100144427
RC N2 K1 K2 8192 4096 8192 0.0052531 0.004369644922770954 4.89053e-05 0.8318221474502587
RC N2 K2 K1 8192 4096 8192 0.0029090699999999997 0.0030526169878327507 0.000222714 1.0493446317320487
RC N2 K1 K2 8192 4096 12288 0.0073132 0.00589145341668733 5.91342e-05 0.805591726834673
RC N2 K2 K1 8192 4096 12288 0.00394288 0.004574425481749127 4.45821e-06 1.1601736501615891
RC N2 K1 K2 8192 4096 16384 0.00778994 0.007413261910603705 7.16099e-05 0.951645572443909
RC N2 K2 K1 8192 4096 16384 0.00566459 0.006096233975665502 0.000456384 1.0762003914962075
RC N2 K1 K2 8192 4096 20480 0.0103344 0.00893507040452008 7.9266e-05 0.8645949841809956
RC N2 K2 K1 8192 4096 20480 0.0064919700000000006 0.007618042469581877 4.95593e-06 1.1734562035224865
RC N2 K1 K2 8192 4096 24576 0.0104578 0.010456878898436456 7.75664e-05 0.9999119220521006
RC N2 K2 K1 8192 4096 24576 0.00845787 0.009139850963498253 0.0006841810000000001 1.0806327081757292
RC N2 K1 K2 8192 4096 28672 0.0129792 0.01197868739235283 0.000387844 0.9229141543664349
RC N2 K2 K1 8192 4096 28672 0.009049670000000001 0.010661659457414627 6.36434e-06 1.1781268772689641
RC N2 K1 K2 8192 4096 32768 0.0130511 0.013500495886269207 5.77286e-05 1.03443356393478
RC N2 K2 K1 8192 4096 32768 0.0111867 0.012183467951331003 0.0009027579999999999 1.0891029482627588
RC N2 K1 K2 8192 8192 4096 0.00708795 0.005672672857709157 5.53442e-05 0.8003263084120454
RC N2 K2 K1 8192 8192 4096 0.00263442 0.0030526169878327507 4.66614e-06 1.158743475919842
RC N2 K1 K2 8192 8192 8192 0.0091112 0.008716289845541908 0.000105138 0.9566566254216687
RC N2 K2 K1 8192 8192 8192 0.005639300000000001 0.006096233975665502 0.000452615 1.0810267188596991
RC N2 K1 K2 8192 8192 12288 0.0133059 0.01175990683337466 4.85624e-05 0.8838114545708791
RC N2 K2 K1 8192 8192 12288 0.00791771 0.009139850963498253 5.06808e-06 1.154355358240988
RC N2 K1 K2 8192 8192 16384 0.014567 0.01480352382120741 9.17406e-05 1.0162369617084788
RC N2 K2 K1 8192 8192 16384 0.0113573 0.012183467951331003 0.0009060580000000001 1.0727433414042953
RC N2 K1 K2 8192 8192 20480 0.0186969 0.01784714080904016 0.000609254 0.9545507976744894
RC N2 K2 K1 8192 8192 20480 0.0135115 0.015227084939163754 0.00032152 1.126972204356567
RC N2 K1 K2 8192 8192 24576 0.0195341 0.02089075779687291 6.293e-05 1.0694507449471904
RC N2 K2 K1 8192 8192 24576 0.0167805 0.018270701926996504 0.0013664600000000001 1.0888055735524271
RC N2 K1 K2 8192 8192 28672 0.0242925 0.02393437478470566 0.000837828 0.985257786753346
RC N2 K2 K1 8192 8192 28672 0.0181014 0.021314318914829253 0.000551577 1.1774956033693114
RC N2 K1 K2 8192 8192 32768 0.024302 0.02697799177253841 6.8321e-05 1.1101140553262452
RC N2 K2 K1 8192 8192 32768 0.0218564 0.024357935902662005 0.00158497 1.1144532449379587
RC N2 K1 K2 8192 12288 4096 0.0101951 0.008497509286563737 5.59039e-05 0.8334895475830287
RC N2 K2 K1 8192 12288 4096 0.00405439 0.004574425481749127 4.700690000000001e-06 1.1282647899558569
RC N2 K1 K2 8192 12288 8192 0.0134987 0.013062934768312863 5.70683e-05 0.9677179853106493
RC N2 K2 K1 8192 12288 8192 0.008691309999999999 0.009139850963498253 0.000696672 1.0516079812477352
RC N2 K1 K2 8192 12288 12288 0.0195433 0.017628360250061988 2.33128e-05 0.9020155372972829
RC N2 K2 K1 8192 12288 12288 0.011984400000000001 0.01370527644524738 7.5591e-06 1.14359304139109
RC N2 K1 K2 8192 12288 16384 0.0212546 0.022193785731811112 6.82435e-05 1.0441874103399318
RC N2 K2 K1 8192 12288 16384 0.0169446 0.018270701926996504 0.00122295 1.078261034606689
RC N2 K1 K2 8192 12288 20480 0.0276433 0.026759211213560237 0.000918415 0.9680179722956462
RC N2 K2 K1 8192 12288 20480 0.0198391 0.02283612740874563 1.13969e-05 1.1510667020553165
RC N2 K1 K2 8192 12288 24576 0.0290965 0.03132463669530937 4.39559e-05 1.0765774816665017
RC N2 K2 K1 8192 12288 24576 0.025328600000000003 0.027401552890494757 0.00165505 1.0818423793851517
RC N2 K1 K2 8192 12288 28672 0.0367862 0.0358900621770585 0.00153444 0.9756392934594631
RC N2 K2 K1 8192 12288 28672 0.027711 0.03196697837224389 1.4744500000000001e-05 1.1535844383906713
RC N2 K1 K2 8192 12288 32768 0.0370387 0.040455487658807625 5.63812e-05 1.0922491248021022
RC N2 K2 K1 8192 12288 32768 0.0332276 0.03653240385399301 0.00212502 1.0994596014756712
RC N2 K1 K2 8192 16384 4096 0.0128229 0.011322345715418314 0.000107434 0.882978555195651
RC N2 K2 K1 8192 16384 4096 0.00529083 0.006096233975665502 9.364030000000001e-06 1.152226394661235
RC N2 K1 K2 8192 16384 8192 0.0169395 0.017409579691083817 0.000146115 1.0277505056869338
RC N2 K2 K1 8192 16384 8192 0.0113476 0.012183467951331003 0.000890809 1.0736603291736582
RC N2 K1 K2 8192 16384 12288 0.0232922 0.023496813666749317 0.00108665 1.0087846432174428
RC N2 K2 K1 8192 16384 12288 0.0155958 0.018270701926996504 3.25232e-05 1.1715142491566002
RC N2 K1 K2 8192 16384 16384 0.0274901 0.029584047642414818 0.000119684 1.076170972183252
RC N2 K2 K1 8192 16384 16384 0.0219436 0.024357935902662005 0.00139283 1.1100246041060722
RC N2 K1 K2 8192 16384 20480 0.0348166 0.035671281618080315 0.00131084 1.024548106882358
RC N2 K2 K1 8192 16384 20480 0.0268516 0.030445169878327506 0.00109465 1.1338307541572012
RC N2 K1 K2 8192 16384 24576 0.0375589 0.041758515593745826 0.000106832 1.1118141264452854
RC N2 K2 K1 8192 16384 24576 0.0328655 0.03653240385399301 0.00225105 1.1115730432822568
RC N2 K1 K2 8192 16384 28672 0.0463508 0.047845749569411324 0.00228848 1.0322529399581308
RC N2 K2 K1 8192 16384 28672 0.036007599999999994 0.04261963782965851 2.59237e-05 1.1836289513785567
RC N2 K1 K2 8192 16384 32768 0.0478447 0.05393298354507683 0.000106342 1.127250950368104
RC N2 K2 K1 8192 16384 32768 0.042931 0.048706871805324015 0.00273573 1.1345384874641637
RC N2 K1 K2 8192 20480 4096 0.015597 0.014147182144272893 8.22354e-05 0.9070450820204459
RC N2 K2 K1 8192 20480 4096 0.00648332 0.007618042469581877 2.89786e-06 1.175021820545936
RC N2 K1 K2 8192 20480 8192 0.0210711 0.02175622461385477 4.58787e-05 1.0325148954660541
RC N2 K2 K1 8192 20480 8192 0.0138925 0.015227084939163754 0.0011216 1.0960651386837326
RC N2 K1 K2 8192 20480 12288 0.0295851 0.029365267083436647 0.000949999 0.9925694719110852
RC N2 K2 K1 8192 20480 12288 0.0191086 0.02283612740874563 1.1512599999999999e-05 1.195070670208473
RC N2 K1 K2 8192 20480 16384 0.0336416 0.036974309553018524 8.13797e-05 1.0990651322475304
RC N2 K2 K1 8192 20480 16384 0.027335599999999998 0.030445169878327506 0.00205196 1.1137553182782711
RC N2 K1 K2 8192 20480 20480 0.0431871 0.0445833520226004 0.00187583 1.0323303028589648
RC N2 K2 K1 8192 20480 20480 0.0316435 0.038054212347909386 1.92132e-05 1.2025917596950206
RC N2 K1 K2 8192 20480 24576 0.0461895 0.05219239449218228 7.61649e-05 1.1299623181065452
RC N2 K2 K1 8192 20480 24576 0.039775599999999994 0.04566325481749126 0.00252922 1.1480217725814637
RC N2 K1 K2 8192 20480 28672 0.0544036 0.059801436961764154 0.00264249 1.0992183782279876
RC N2 K2 K1 8192 20480 28672 0.04418 0.05327229728707314 4.88621e-05 1.205801206135653
RC N2 K1 K2 8192 20480 32768 0.0586591 0.06741047943134604 8.16367e-05 1.149190482488583
RC N2 K2 K1 8192 20480 32768 0.052634799999999995 0.060881339756655016 0.0032176 1.156674666886832
RC N2 K1 K2 8192 24576 4096 0.018703 0.016972018573127474 0.00034224 0.9074489960502312
RC N2 K2 K1 8192 24576 4096 0.007902929999999999 0.009139850963498253 9.1224e-06 1.15651422491383
RC N2 K1 K2 8192 24576 8192 0.0251905 0.026102869536625724 2.67138e-05 1.0362187942528225
RC N2 K2 K1 8192 24576 8192 0.0166545 0.018270701926996504 0.00121139 1.0970429569783846
RC N2 K1 K2 8192 24576 12288 0.0372054 0.03523372050012398 0.00142221 0.9470055556484807
RC N2 K2 K1 8192 24576 12288 0.023285900000000002 0.027401552890494757 1.51192e-05 1.1767444200350752
RC N2 K1 K2 8192 24576 16384 0.040608 0.04436457146362223 6.83065e-05 1.092508162520248
RC N2 K2 K1 8192 24576 16384 0.032794199999999996 0.03653240385399301 0.00213478 1.1139897864254356
RC N2 K1 K2 8192 24576 20480 0.0519602 0.05349542242712048 0.0038181 1.0295461223613551
RC N2 K2 K1 8192 24576 20480 0.0411216 0.04566325481749126 0.00250777 1.110444506475703
RC N2 K1 K2 8192 24576 24576 0.0560409 0.06262627339061874 4.93912e-05 1.1175101290418024
RC N2 K2 K1 8192 24576 24576 0.0486624 0.05479410578098952 0.0032889300000000002 1.1260050014177172
RC N2 K1 K2 8192 24576 28672 0.0680054 0.07175712435411699 0.00319024 1.0551680359812161
RC N2 K2 K1 8192 24576 28672 0.055601399999999995 0.06392495674448777 0.00403282 1.149700488557622
RC N2 K1 K2 8192 24576 32768 0.0710183 0.08088797531761524 0.000153689 1.138973691536058
RC N2 K2 K1 8192 24576 32768 0.0634437 0.07305580770798602 0.00369982 1.1515061023866202
RC N2 K1 K2 8192 28672 4096 0.0202301 0.01979685500198205 4.36445e-05 0.9785841395733115
RC N2 K2 K1 8192 28672 4096 0.00913201 0.010661659457414627 6.74921e-06 1.16750413736019
RC N2 K1 K2 8192 28672 8192 0.0291017 0.030449514459396677 2.6151e-05 1.046313942463728
RC N2 K2 K1 8192 28672 8192 0.020773399999999997 0.021314318914829253 0.000670979 1.0260390169557827
RC N2 K1 K2 8192 28672 12288 0.0421687 0.04110217391681131 0.00164719 0.9747081109166588
RC N2 K2 K1 8192 28672 12288 0.026879 0.03196697837224389 1.22556e-05 1.189291951792994
RC N2 K1 K2 8192 28672 16384 0.0468311 0.051754833374225935 5.33399e-05 1.1051381106620586
RC N2 K2 K1 8192 28672 16384 0.039738 0.04261963782965851 0.00214116 1.0725159250505438
RC N2 K1 K2 8192 28672 20480 0.0556887 0.062407492831640564 4.33283e-05 1.1206491232806757
RC N2 K2 K1 8192 28672 20480 0.049071800000000006 0.05327229728707314 0.0030953499999999998 1.0855990056829612
RC N2 K1 K2 8192 28672 24576 0.0645168 0.07306015228905519 0.0001002 1.132420583306289
RC N2 K2 K1 8192 28672 24576 0.0562055 0.06392495674448777 0.0034639000000000002 1.1373434404904816
RC N2 K1 K2 8192 28672 28672 0.0796642 0.08371281174646981 0.000468712 1.0508209678433953
RC N2 K2 K1 8192 28672 28672 0.0636819 0.0745776162019024 0.00456006 1.1710959660736002
RC N2 K1 K2 8192 28672 32768 0.0828826 0.09436547120388443 0.00170093 1.1385438102072623
RC N2 K2 K1 8192 28672 32768 0.073089 0.08523027565931701 0.00417612 1.1661163192726267
RC N2 K1 K2 8192 32768 4096 0.0233009 0.02262169143083663 4.15749e-05 0.9708505435771421
RC N2 K2 K1 8192 32768 4096 0.0105419 0.012183467951331003 1.3443500000000001e-05 1.1557184142641272
RC N2 K1 K2 8192 32768 8192 0.035446 0.03479615938216763 0.00112157 0.9816667432761844
RC N2 K2 K1 8192 32768 8192 0.0221077 0.024357935902662005 0.0015210900000000001 1.1017851654700401
RC N2 K1 K2 8192 32768 12288 0.0482386 0.04697062733349864 0.000921641 0.9737145633061208
RC N2 K2 K1 8192 32768 12288 0.0310648 0.03653240385399301 1.6228400000000002e-05 1.1760064077023837
RC N2 K1 K2 8192 32768 16384 0.0574148 0.05914509528482964 0.00268436 1.0301367467069404
RC N2 K2 K1 8192 32768 16384 0.0437952 0.048706871805324015 0.0030179200000000003 1.112150916203694
RC N2 K1 K2 8192 32768 20480 0.071192 0.07131956323616064 0.00781095 1.001791819813471
RC N2 K2 K1 8192 32768 20480 0.055857300000000006 0.060881339756655016 0.00420516 1.0899441927313889
RC N2 K1 K2 8192 32768 24576 0.0745134 0.08349403118749164 4.63438e-05 1.120523706977425
RC N2 K2 K1 8192 32768 24576 0.0636172 0.07305580770798602 0.0035546 1.148365657526361
RC N2 K1 K2 8192 32768 28672 0.0915908 0.09566849913882264 0.000919881 1.0445208376695327
RC N2 K2 K1 8192 32768 28672 0.0745602 0.08523027565931701 0.005127970000000001 1.1431068540497078
RC N2 K1 K2 8192 32768 32768 0.0955666 0.10784296709015365 0.00191459 1.128458761640088
RC N2 K2 K1 8192 32768 32768 0.0819135 0.09740474361064802 0.00010347399999999999 1.1891171004858543
RC N2 K1 K2 12288 4096 4096 0.00533625 0.0042602546432818685 3.76919e-05 0.7983611418658925
RC N2 K2 K1 12288 4096 4096 0.00200695 0.002291712740874563 3.35507e-06 1.1418883085650182
RC N2 K1 K2 12288 4096 8192 0.00792845 0.006542967384156432 8.6677e-05 0.825251768524293
RC N2 K2 K1 12288 4096 8192 0.00398046 0.004574425481749127 3.7858000000000002e-06 1.1492203116597395
RC N2 K1 K2 12288 4096 12288 0.0104206 0.008825680125030995 8.01436e-05 0.8469454853876931
RC N2 K2 K1 12288 4096 12288 0.0060569199999999995 0.00685713822262369 3.7321e-06 1.132116359903002
RC N2 K1 K2 12288 4096 16384 0.0112378 0.011108392865905557 0.000115487 0.9884846558850984
RC N2 K2 K1 12288 4096 16384 0.00801231 0.009139850963498253 3.36771e-06 1.1407260781844752
RC N2 K1 K2 12288 4096 20480 0.0147354 0.01339110560678012 5.61879e-05 0.908771095917323
RC N2 K2 K1 12288 4096 20480 0.010804500000000002 0.011422563704372815 0.0008527869999999999 1.0572042856562371
RC N2 K1 K2 12288 4096 24576 0.0152385 0.015673818347654685 5.9615e-05 1.0285670077536953
RC N2 K2 K1 12288 4096 24576 0.011954900000000001 0.01370527644524738 5.34299e-06 1.146414980070714
RC N2 K1 K2 12288 4096 28672 0.0188837 0.017956531088529248 0.000639852 0.9509010992829396
RC N2 K2 K1 12288 4096 28672 0.015137399999999999 0.015987989186121942 0.00122845 1.0561912340376778
RC N2 K1 K2 12288 4096 32768 0.0191239 0.02023924382940381 4.99625e-05 1.0583219860699864
RC N2 K2 K1 12288 4096 32768 0.0158335 0.018270701926996504 6.95342e-06 1.1539269224742794
RC N2 K1 K2 12288 8192 4096 0.0101124 0.008497509286563737 6.39418e-05 0.840305890447741
RC N2 K2 K1 12288 8192 4096 0.00439157 0.004574425481749127 0.00034755 1.0416378383469072
RC N2 K1 K2 12288 8192 8192 0.0134982 0.013062934768312863 3.57013e-05 0.9677538314970042
RC N2 K2 K1 12288 8192 8192 0.00798046 0.009139850963498253 5.5072e-06 1.145278713695483
RC N2 K1 K2 12288 8192 12288 0.0191373 0.017628360250061988 0.000347897 0.9211518996965083
RC N2 K2 K1 12288 8192 12288 0.0129766 0.01370527644524738 0.0010542 1.056153109847524
RC N2 K1 K2 12288 8192 16384 0.021009 0.022193785731811112 6.67532e-05 1.0563941992389505
RC N2 K2 K1 12288 8192 16384 0.0158358 0.018270701926996504 8.609729999999999e-06 1.153759325515383
RC N2 K1 K2 12288 8192 20480 0.0265041 0.026759211213560237 0.00106413 1.00962534904261
RC N2 K2 K1 12288 8192 20480 0.021178699999999998 0.02283612740874563 0.00155587 1.0782591664618524
RC N2 K1 K2 12288 8192 24576 0.0292138 0.03132463669530937 8.68224e-05 1.0722547801145133
RC N2 K2 K1 12288 8192 24576 0.0237178 0.027401552890494757 1.27917e-05 1.1553159606074237
RC N2 K1 K2 12288 8192 28672 0.0356241 0.0358900621770585 0.00143822 1.0074657935795852
RC N2 K2 K1 12288 8192 28672 0.0298015 0.03196697837224389 0.0023319 1.0726634019174837
RC N2 K1 K2 12288 8192 32768 0.0368289 0.040455487658807625 0.000182586 1.0984712456469683
RC N2 K2 K1 12288 8192 32768 0.0314778 0.03653240385399301 2.10078e-05 1.1605767828117917
RC N2 K1 K2 12288 12288 4096 0.014295 0.012734763929845606 0.000117961 0.8908544197163768
RC N2 K2 K1 12288 12288 4096 0.00641124 0.00685713822262369 0.000503442 1.0695494510615247
RC N2 K1 K2 12288 12288 8192 0.0191689 0.019582902152469293 8.28005e-05 1.0215975957133323
RC N2 K2 K1 12288 12288 8192 0.0115968 0.01370527644524738 6.6654e-06 1.181815366760432
RC N2 K1 K2 12288 12288 12288 0.0272012 0.02643104037509298 0.000789689 0.9716865570303141
RC N2 K2 K1 12288 12288 12288 0.0191086 0.020553414667871066 0.00116146 1.075610702399499
RC N2 K1 K2 12288 12288 16384 0.0304914 0.033279178597716674 7.10682e-05 1.0914283567732763
RC N2 K2 K1 12288 12288 16384 0.023029699999999997 0.027401552890494757 1.3882e-05 1.189835425146431
RC N2 K1 K2 12288 12288 20480 0.0382644 0.04012731682034037 0.00162655 1.0486853791080057
RC N2 K2 K1 12288 12288 20480 0.0311261 0.03424969111311845 0.00179082 1.100352794378944
RC N2 K1 K2 12288 12288 24576 0.042 0.046975455042964055 4.02336e-05 1.118463215308668
RC N2 K2 K1 12288 12288 24576 0.0343908 0.04109782933574214 6.73999e-06 1.1950239405812642
RC N2 K1 K2 12288 12288 28672 0.0514083 0.05382359326558774 0.00273771 1.0469825546767302
RC N2 K2 K1 12288 12288 28672 0.0439767 0.047945967558365825 0.0050507 1.0902584222637401
RC N2 K1 K2 12288 12288 32768 0.0532904 0.060671731488211436 2.84721e-05 1.138511467135008
RC N2 K2 K1 12288 12288 32768 0.0456101 0.05479410578098952 1.53795e-05 1.2013590362877853
RC N2 K1 K2 12288 16384 4096 0.0188942 0.016972018573127474 0.000256983 0.8982660590619066
RC N2 K2 K1 12288 16384 4096 0.00792643 0.009139850963498253 1.62044e-05 1.1530854323444795
RC N2 K1 K2 12288 16384 8192 0.0251571 0.026102869536625724 3.2226e-05 1.0375945373920572
RC N2 K2 K1 12288 16384 8192 0.015653900000000002 0.018270701926996504 4.38188e-05 1.1671661328484597
RC N2 K1 K2 12288 16384 12288 0.03595 0.03523372050012398 0.00114623 0.980075674551432
RC N2 K2 K1 12288 16384 12288 0.0251813 0.027401552890494757 0.0013831899999999999 1.0881707016911262
RC N2 K1 K2 12288 16384 16384 0.0405669 0.04436457146362223 7.28124e-05 1.0936150276117285
RC N2 K2 K1 12288 16384 16384 0.0310702 0.03653240385399301 2.4011e-05 1.1758020178174913
RC N2 K1 K2 12288 16384 20480 0.0512722 0.05349542242712048 0.00246602 1.043361167009032
RC N2 K2 K1 12288 16384 20480 0.0420162 0.04566325481749126 0.00229828 1.0868011580650145
RC N2 K1 K2 12288 16384 24576 0.0559356 0.06262627339061874 7.11004e-05 1.1196138664932305
RC N2 K2 K1 12288 16384 24576 0.0464143 0.05479410578098952 3.22835e-05 1.1805436208450741
RC N2 K1 K2 12288 16384 28672 0.0656256 0.07175712435411699 0.00267319 1.0934318978282405
RC N2 K2 K1 12288 16384 28672 0.055145400000000004 0.06392495674448777 0.0027023299999999997 1.1592074179258427
RC N2 K1 K2 12288 16384 32768 0.0711612 0.08088797531761524 6.36768e-05 1.136686499350984
RC N2 K2 K1 12288 16384 32768 0.0621741 0.07305580770798602 0.00235 1.1750199473411922
RC N2 K1 K2 12288 20480 4096 0.0222031 0.02120927321640934 0.000619962 0.9552392781372574
RC N2 K2 K1 12288 20480 4096 0.00973461 0.011422563704372815 9.17988e-06 1.1733971576029052
RC N2 K1 K2 12288 20480 8192 0.0310721 0.032622836920782154 1.88592e-05 1.0499076959967997
RC N2 K2 K1 12288 20480 8192 0.0203896 0.02283612740874563 0.00140456 1.1199889850093003
RC N2 K1 K2 12288 20480 12288 0.0436719 0.04403640062515497 0.00153653 1.0083463422739787
RC N2 K2 K1 12288 20480 12288 0.0287981 0.03424969111311845 7.58222e-06 1.1893038468898451
RC N2 K1 K2 12288 20480 16384 0.0499111 0.055449964329527784 4.05795e-05 1.1109745994283393
RC N2 K2 K1 12288 20480 16384 0.040484 0.04566325481749126 0.0028022 1.1279333765806556
RC N2 K1 K2 12288 20480 20480 0.0611673 0.06686352803390061 0.00239941 1.093125379637496
RC N2 K2 K1 12288 20480 20480 0.0474622 0.05707681852186408 2.58314e-05 1.2025742279511713
RC N2 K1 K2 12288 20480 24576 0.0688758 0.07827709173827342 7.10576e-05 1.136496298239344
RC N2 K2 K1 12288 20480 24576 0.058558 0.06849038222623689 0.0032032799999999998 1.169616145125122
RC N2 K1 K2 12288 20480 28672 0.0793434 0.08969065544264623 0.00210421 1.1304110416574817
RC N2 K2 K1 12288 20480 28672 0.06623699999999999 0.0799039459306097 3.34596e-05 1.2063340116643222
RC N2 K1 K2 12288 20480 32768 0.0873612 0.10110421914701904 9.34866e-05 1.1573126187256935
RC N2 K2 K1 12288 20480 32768 0.07691500000000001 0.09131750963498252 0.0032099000000000003 1.1872522867448807
RC N2 K1 K2 12288 24576 4096 0.0270889 0.02544652785969121 0.000758133 0.9393710287125432
RC N2 K2 K1 12288 24576 4096 0.011756399999999998 0.01370527644524738 1.18046e-05 1.1657715325480063
RC N2 K1 K2 12288 24576 8192 0.0373904 0.03914280430493859 9.34015e-05 1.0468677603058163
RC N2 K2 K1 12288 24576 8192 0.0248387 0.027401552890494757 0.00184705 1.103179831895178
RC N2 K1 K2 12288 24576 12288 0.055761 0.052839080750185966 0.0033115 0.9475992315450936
RC N2 K2 K1 12288 24576 12288 0.0353315 0.04109782933574214 0.00158668 1.1632064683283228
RC N2 K1 K2 12288 24576 16384 0.0602677 0.06653535719543335 0.000104751 1.1039969535162841
RC N2 K2 K1 12288 24576 16384 0.048482 0.05479410578098952 0.00329343 1.1301948306792113
RC N2 K1 K2 12288 24576 20480 0.0802735 0.08023163364068073 0.00320721 0.9994784535454506
RC N2 K2 K1 12288 24576 20480 0.0626352 0.06849038222623689 0.00232047 1.0934806981735012
RC N2 K1 K2 12288 24576 24576 0.0830874 0.0939279100859281 8.27386e-05 1.1304711675407835
RC N2 K2 K1 12288 24576 24576 0.0714073 0.08218665867148427 0.0045035299999999995 1.1509559760904593
RC N2 K1 K2 12288 24576 28672 0.134563 0.10762418653117548 0.000560512 0.7998051955676931
RC N2 K2 K1 12288 24576 28672 0.0824076 0.09588293511673164 0.00504127 1.163520538357283
RC N2 K1 K2 12288 24576 32768 0.106068 0.12132046297642286 0.000926545 1.1437989117964218
RC N2 K2 K1 12288 24576 32768 0.09342879999999999 0.10957921156197903 0.00471387 1.1728633094075813
RC N2 K1 K2 12288 28672 4096 0.0303525 0.02968378250297308 4.68084e-05 0.977968289365722
RC N2 K2 K1 12288 28672 4096 0.0138003 0.015987989186121942 7.03633e-06 1.158524755702553
RC N2 K1 K2 12288 28672 8192 0.0447658 0.04566277168909502 0.00134382 1.0200369855803988
RC N2 K2 K1 12288 28672 8192 0.0289805 0.03196697837224389 0.00203226 1.103051305955518
RC N2 K1 K2 12288 28672 12288 0.0614651 0.06164176087521696 0.00407074 1.0028741655869258
RC N2 K2 K1 12288 28672 12288 0.0445338 0.047945967558365825 0.00410374 1.0766197261038992
RC N2 K1 K2 12288 28672 16384 0.0720814 0.07762075006133891 0.002243 1.076848535979308
RC N2 K2 K1 12288 28672 16384 0.0554699 0.06392495674448777 0.00283394 1.1524260318566963
RC N2 K1 K2 12288 28672 20480 0.0927821 0.09359973924746084 0.00368545 1.0088124675714478
RC N2 K2 K1 12288 28672 20480 0.0799776 0.0799039459306097 0.00481208 0.9990790662711773
RC N2 K1 K2 12288 28672 24576 0.0977734 0.10957872843358278 0.00162451 1.1207417194613543
RC N2 K2 K1 12288 28672 24576 0.08194549999999999 0.09588293511673164 0.00329057 1.1700817630831668
RC N2 K1 K2 12288 28672 28672 0.156933 0.12555771761970472 0.0005219 0.8000721175259807
RC N2 K2 K1 12288 28672 28672 0.102791 0.11186192430285359 0.0121732 1.0882462890997617
RC N2 K1 K2 12288 28672 32768 0.123568 0.1415367068058267 0.000156758 1.1454155348134363
RC N2 K2 K1 12288 28672 32768 0.108767 0.12784091348897555 0.00449539 1.1753648945817716
RC N2 K1 K2 12288 32768 4096 0.0347341 0.03392103714625494 6.34495e-05 0.9765917972901254
RC N2 K2 K1 12288 32768 4096 0.016791399999999998 0.018270701926996504 0.00127526 1.0880987843179548
RC N2 K1 K2 12288 32768 8192 0.0497747 0.05218273907325145 4.02278e-05 1.0483787762307248
RC N2 K2 K1 12288 32768 8192 0.0321949 0.03653240385399301 0.00191324 1.134726427291062
RC N2 K1 K2 12288 32768 12288 0.0779115 0.07044444100024796 0.00476366 0.9041597325202052
RC N2 K2 K1 12288 32768 12288 0.05085 0.05479410578098952 0.00413805 1.077563535516018
RC N2 K1 K2 12288 32768 16384 0.0800568 0.08870614292724446 5.32386e-05 1.1080400781350799
RC N2 K2 K1 12288 32768 16384 0.06320490000000001 0.07305580770798602 0.00362129 1.1558567090207563
RC N2 K1 K2 12288 32768 20480 0.108634 0.10696784485424096 0.00197902 0.9846626733273282
RC N2 K2 K1 12288 32768 20480 0.0855757 0.09131750963498252 0.00587174 1.0670962625486267
RC N2 K1 K2 12288 32768 24576 0.110417 0.12522954678123746 4.66526e-05 1.1341509620913217
RC N2 K2 K1 12288 32768 24576 0.093425 0.10957921156197903 0.00469813 1.1729110148459088
RC N2 K1 K2 12288 32768 28672 0.179978 0.143491248708234 0.0010137 0.7972710481738545
RC N2 K2 K1 12288 32768 28672 0.107169 0.12784091348897555 0.00352683 1.1928907938767326
RC N2 K1 K2 12288 32768 32768 0.140343 0.16175295063523049 0.000407297 1.152554460395107
RC N2 K2 K1 12288 32768 32768 0.121989 0.14610261541597205 0.00308628 1.1976704081185356
RC N2 K1 K2 16384 4096 4096 0.00647881 0.005672672857709157 0.000138705 0.8755732700463754
RC N2 K2 K1 16384 4096 4096 0.00260845 0.0030526169878327507 2.59374e-06 1.1702800467069527
RC N2 K1 K2 16384 4096 8192 0.00981316 0.008716289845541908 3.51009e-05 0.8882245724661483
RC N2 K2 K1 16384 4096 8192 0.00562279 0.006096233975665502 0.000454339 1.084200899493935
RC N2 K1 K2 16384 4096 12288 0.0119615 0.01175990683337466 5.74696e-05 0.9831464977949805
RC N2 K2 K1 16384 4096 12288 0.00787451 0.009139850963498253 5.93809e-06 1.160688215964962
RC N2 K1 K2 16384 4096 16384 0.0162862 0.01480352382120741 0.000220609 0.9089611954419944
RC N2 K2 K1 16384 4096 16384 0.0111681 0.012183467951331003 0.0008360539999999999 1.0909168033354826
RC N2 K1 K2 16384 4096 20480 0.0169747 0.01784714080904016 3.74923e-05 1.051396537732046
RC N2 K2 K1 16384 4096 20480 0.0128401 0.015227084939163754 8.11958e-06 1.185900806003361
RC N2 K1 K2 16384 4096 24576 0.0220045 0.02089075779687291 0.000101227 0.9493857073268155
RC N2 K2 K1 16384 4096 24576 0.0167653 0.018270701926996504 0.0013672 1.0897927222892823
RC N2 K1 K2 16384 4096 28672 0.022007 0.02393437478470566 0.000160954 1.0875800783707756
RC N2 K2 K1 16384 4096 28672 0.017937 0.021314318914829253 1.03682e-05 1.188287836027722
RC N2 K1 K2 16384 4096 32768 0.0273949 0.02697799177253841 0.000886242 0.9847815386272047
RC N2 K2 K1 16384 4096 32768 0.021278199999999997 0.024357935902662005 0.00148901 1.1447366742798737
RC N2 K1 K2 16384 8192 4096 0.0120423 0.011322345715418314 3.83314e-05 0.9402145533177477
RC N2 K2 K1 16384 8192 4096 0.0052637 0.006096233975665502 5.30127e-06 1.1581651643645159
RC N2 K1 K2 16384 8192 8192 0.0183412 0.017409579691083817 0.000510558 0.9492061419691088
RC N2 K2 K1 16384 8192 8192 0.0111423 0.012183467951331003 0.000831049 1.0934428216195042
RC N2 K1 K2 16384 8192 12288 0.0222381 0.023496813666749317 8.62478e-05 1.0566016731082835
RC N2 K2 K1 16384 8192 12288 0.0155128 0.018270701926996504 1.0361499999999999e-05 1.1777823427747733
RC N2 K1 K2 16384 8192 16384 0.0295372 0.029584047642414818 0.000806257 1.0015860556320444
RC N2 K2 K1 16384 8192 16384 0.0220548 0.024357935902662005 0.00161693 1.1044278752317864
RC N2 K1 K2 16384 8192 20480 0.0336191 0.035671281618080315 0.00015659 1.0610421343248426
RC N2 K2 K1 16384 8192 20480 0.0257095 0.030445169878327506 1.64605e-05 1.184199221234466
RC N2 K1 K2 16384 8192 24576 0.0415143 0.041758515593745826 0.00156745 1.0058826860562704
RC N2 K2 K1 16384 8192 24576 0.032845599999999996 0.03653240385399301 0.0022938 1.1122465065029417
RC N2 K1 K2 16384 8192 28672 0.0426012 0.047845749569411324 0.000165939 1.123108024408029
RC N2 K2 K1 16384 8192 28672 0.035927799999999996 0.04261963782965851 1.82335e-05 1.1862579347930715
RC N2 K1 K2 16384 8192 32768 0.0487593 0.05393298354507683 0.00137216 1.106106600075818
RC N2 K2 K1 16384 8192 32768 0.0430233 0.048706871805324015 0.00285948 1.1321045062866868
RC N2 K1 K2 16384 12288 4096 0.0174581 0.016972018573127474 2.98278e-05 0.9721572549777738
RC N2 K2 K1 16384 12288 4096 0.00861022 0.009139850963498253 0.000670373 1.061511896734143
RC N2 K1 K2 16384 12288 8192 0.0252232 0.026102869536625724 7.40483e-05 1.0348754137708824
RC N2 K2 K1 16384 12288 8192 0.0169451 0.018270701926996504 0.00136036 1.0782292182988888
RC N2 K1 K2 16384 12288 12288 0.0329422 0.03523372050012398 4.663e-05 1.0695618537961638
RC N2 K2 K1 16384 12288 12288 0.027444299999999998 0.027401552890494757 0.00156006 0.9984424048161097
RC N2 K1 K2 16384 12288 16384 0.0405774 0.04436457146362223 3.26535e-05 1.0933320386131746
RC N2 K2 K1 16384 12288 16384 0.0325111 0.03653240385399301 0.0019636 1.1236901813224718
RC N2 K1 K2 16384 12288 20480 0.048212 0.05349542242712048 7.8186e-05 1.1095872900340265
RC N2 K2 K1 16384 12288 20480 0.0431031 0.04566325481749126 0.00188499 1.0593960716860567
RC N2 K1 K2 16384 12288 24576 0.0559749 0.06262627339061874 5.57802e-05 1.1188277851433186
RC N2 K2 K1 16384 12288 24576 0.0565135 0.05479410578098952 0.00367222 0.9695755134788947
RC N2 K1 K2 16384 12288 28672 0.0635784 0.07175712435411699 4.50106e-05 1.1286399839271986
RC N2 K2 K1 16384 12288 28672 0.0559447 0.06392495674448777 0.00348911 1.142645447102009
RC N2 K1 K2 16384 12288 32768 0.071168 0.08088797531761524 4.18758e-05 1.1365778905914912
RC N2 K2 K1 16384 12288 32768 0.0619415 0.07305580770798602 0.00235977 1.1794323306343246
RC N2 K1 K2 16384 16384 4096 0.0248917 0.02262169143083663 0.000419525 0.9088045987552731
RC N2 K2 K1 16384 16384 4096 0.010685 0.012183467951331003 9.386159999999999e-06 1.1402403323660275
RC N2 K1 K2 16384 16384 8192 0.0334225 0.03479615938216763 2.67144e-05 1.0410998393946482
RC N2 K2 K1 16384 16384 8192 0.0226097 0.024357935902662005 0.00176294 1.077322383873382
RC N2 K1 K2 16384 16384 12288 0.0469961 0.04697062733349864 0.00184423 0.9994579833964656
RC N2 K2 K1 16384 16384 12288 0.0330634 0.03653240385399301 0.00206708 1.1049197558022772
RC N2 K1 K2 16384 16384 16384 0.0538454 0.05914509528482964 3.88094e-05 1.0984242903726156
RC N2 K2 K1 16384 16384 16384 0.0441151 0.048706871805324015 0.00310088 1.104086170162235
RC N2 K1 K2 16384 16384 20480 0.0673918 0.07131956323616064 0.00361286 1.0582825096845705
RC N2 K2 K1 16384 16384 20480 0.057575 0.060881339756655016 0.00304677 1.057426656650543
RC N2 K1 K2 16384 16384 24576 0.0742902 0.08349403118749164 9.28727e-05 1.1238902464590437
RC N2 K2 K1 16384 16384 24576 0.0672752 0.07305580770798602 0.00517949 1.0859247940992525
RC N2 K1 K2 16384 16384 28672 0.0856342 0.09566849913882264 0.00181799 1.1171763050139156
RC N2 K2 K1 16384 16384 28672 0.07205370000000001 0.08523027565931701 8.93702e-05 1.1828716035306583
RC N2 K1 K2 16384 16384 32768 0.094567 0.10784296709015365 8.90771e-05 1.1403868906717316
RC N2 K2 K1 16384 16384 32768 0.08517 0.09740474361064802 0.00492351 1.143650858408454
RC N2 K1 K2 16384 20480 4096 0.0287553 0.028271364288545785 3.49601e-05 0.9831705559860542
RC N2 K2 K1 16384 20480 4096 0.0129757 0.015227084939163754 1.08264e-05 1.1735077829453326
RC N2 K1 K2 16384 20480 8192 0.0412753 0.04348944922770954 2.19069e-05 1.0536434436020947
RC N2 K2 K1 16384 20480 8192 0.0291021 0.030445169878327506 0.00121938 1.0461502736341195
RC N2 K1 K2 16384 20480 12288 0.0539865 0.0587075341668733 3.85045e-05 1.0874484207509896
RC N2 K2 K1 16384 20480 12288 0.0383601 0.04566325481749126 2.42526e-05 1.190384144397206
RC N2 K1 K2 16384 20480 16384 0.0664366 0.07392561910603705 1.18666e-05 1.1127242981434489
RC N2 K2 K1 16384 20480 16384 0.0551259 0.060881339756655016 0.0035927 1.104405365838109
RC N2 K1 K2 16384 20480 20480 0.0789623 0.08914370404520079 2.54806e-05 1.1289400643750345
RC N2 K2 K1 16384 20480 20480 0.06330129999999999 0.07609942469581876 3.5978999999999996e-05 1.2021779125518555
RC N2 K1 K2 16384 20480 24576 0.0915826 0.10436178898436455 9.30169e-05 1.1395373027667324
RC N2 K2 K1 16384 20480 24576 0.0792452 0.09131750963498252 0.0047473 1.1523412097512848
RC N2 K1 K2 16384 20480 28672 0.104007 0.1195798739235283 4.66875e-05 1.1497290944218015
RC N2 K2 K1 16384 20480 28672 0.08836419999999999 0.10653559457414627 8.4388e-05 1.205642042525664
RC N2 K1 K2 16384 20480 32768 0.117264 0.13479795886269205 0.00234714 1.1495255053783946
RC N2 K2 K1 16384 20480 32768 0.100861 0.12175367951331002 9.440740000000001e-05 1.2071432913941962
RC N2 K1 K2 16384 24576 4096 0.0345273 0.03392103714625494 3.31692e-05 0.9824410581266112
RC N2 K2 K1 16384 24576 4096 0.0156074 0.018270701926996504 1.01955e-05 1.1706435362069598
RC N2 K1 K2 16384 24576 8192 0.052405 0.05218273907325145 0.00213611 0.9957587839567112
RC N2 K2 K1 16384 24576 8192 0.0307308 0.03653240385399301 1.54573e-05 1.1887879213685624
RC N2 K1 K2 16384 24576 12288 0.0669181 0.07044444100024796 0.00400051 1.052696370641844
RC N2 K2 K1 16384 24576 12288 0.0568053 0.05479410578098952 0.005560509999999999 0.9645949547135482
RC N2 K1 K2 16384 24576 16384 0.0829017 0.08870614292724446 0.00372397 1.0700159698443394
RC N2 K2 K1 16384 24576 16384 0.07090479999999999 0.07305580770798602 0.00687934 1.030336559837783
RC N2 K1 K2 16384 24576 20480 0.1195 0.10696784485424096 0.0028059 0.8951284088221001
RC N2 K2 K1 16384 24576 20480 0.0908558 0.09131750963498252 0.0040383599999999995 1.0050817849271318
RC N2 K1 K2 16384 24576 24576 0.110235 0.12522954678123746 5.38418e-05 1.1360234660610284
RC N2 K2 K1 16384 24576 24576 0.102557 0.10957921156197903 0.0114521 1.068471304367123
RC N2 K1 K2 16384 24576 28672 0.169982 0.143491248708234 0.00506466 0.844155550047852
RC N2 K2 K1 16384 24576 28672 0.10903700000000001 0.12784091348897555 0.00577861 1.1724544282122173
RC N2 K1 K2 16384 24576 32768 0.140016 0.16175295063523049 7.58949e-05 1.1552461906869964
RC N2 K2 K1 16384 24576 32768 0.121222 0.14610261541597205 8.73656e-05 1.20524834944129
RC N2 K1 K2 16384 28672 4096 0.0417115 0.0395707100039641 0.00103432 0.9486762644346068
RC N2 K2 K1 16384 28672 4096 0.0182704 0.021314318914829253 9.07965e-06 1.1666038463760648
RC N2 K1 K2 16384 28672 8192 0.057907 0.06087602891879336 8.36226e-05 1.051272366359738
RC N2 K2 K1 16384 28672 8192 0.035957 0.04261963782965851 1.0788900000000001e-05 1.185294597148219
RC N2 K1 K2 16384 28672 12288 0.0835222 0.08218134783362262 0.00216346 0.9839461584300055
RC N2 K2 K1 16384 28672 12288 0.06622750000000001 0.06392495674448777 0.0054094600000000005 0.9652328223847761
RC N2 K1 K2 16384 28672 16384 0.0933036 0.10348666674845186 6.56514e-05 1.1091390551752758
RC N2 K2 K1 16384 28672 16384 0.0715215 0.08523027565931701 3.49721e-05 1.1916734920173235
RC N2 K1 K2 16384 28672 20480 0.142363 0.12479198566328112 0.00102065 0.8765759759437574
RC N2 K2 K1 16384 28672 20480 0.100235 0.10653559457414627 0.00306968 1.0628582289035393
RC N2 K1 K2 16384 28672 24576 0.128703 0.1460973045781104 9.97036e-05 1.1351507313591012
RC N2 K2 K1 16384 28672 24576 0.132909 0.12784091348897555 0.013245900000000001 0.9618679960647929
RC N2 K1 K2 16384 28672 28672 0.201914 0.16740262349293966 0.000864082 0.8290788330325765
RC N2 K2 K1 16384 28672 28672 0.12432800000000001 0.1491462324038048 6.67533e-05 1.199619011033756
RC N2 K1 K2 16384 28672 32768 0.163653 0.1887079424077689 0.000131704 1.1530979719758814
RC N2 K2 K1 16384 28672 32768 0.145387 0.17045155131863404 0.00722491 1.1723988480306633
RC N2 K1 K2 16384 32768 4096 0.0460708 0.04522038286167326 5.27385e-05 0.9815410815890597
RC N2 K2 K1 16384 32768 4096 0.0208864 0.024357935902662005 1.6169099999999997e-05 1.166210352318351
RC N2 K1 K2 16384 32768 8192 0.0685613 0.06956931876433527 0.00241474 1.01470244532025
RC N2 K2 K1 16384 32768 8192 0.0433906 0.048706871805324015 0.0029175200000000003 1.122521278925021
RC N2 K1 K2 16384 32768 12288 0.101168 0.09391825466699727 0.00146238 0.9283395408330428
RC N2 K2 K1 16384 32768 12288 0.0758934 0.07305580770798602 0.006370860000000001 0.9626108160655079
RC N2 K1 K2 16384 32768 16384 0.107772 0.11826719056965927 0.00183958 1.0973832773787187
RC N2 K2 K1 16384 32768 16384 0.0830735 0.09740474361064802 0.00340457 1.172512818295221
RC N2 K1 K2 16384 32768 20480 0.163422 0.14261612647232128 0.00203076 0.8726862140490342
RC N2 K2 K1 16384 32768 20480 0.117003 0.12175367951331002 0.0046898 1.0406030573003258
RC N2 K1 K2 16384 32768 24576 0.147609 0.16696506237498332 0.000207969 1.1311306382062296
RC N2 K2 K1 16384 32768 24576 0.138824 0.14610261541597205 0.014508100000000001 1.0524305265369969
RC N2 K1 K2 16384 32768 28672 0.230727 0.19131399827764528 0.00144309 0.8291790656388082
RC N2 K2 K1 16384 32768 28672 0.14737799999999998 0.17045155131863404 0.0136718 1.156560350382242
RC N2 K1 K2 16384 32768 32768 0.187446 0.2156629341803073 0.000157114 1.1505336693250712
RC N2 K2 K1 16384 32768 32768 0.162276 0.19480048722129606 0.000163933 1.2004269714640246
RC N2 K1 K2 20480 4096 4096 0.00838046 0.007085091072136446 9.68162e-05 0.8454298537474609
RC N2 K2 K1 20480 4096 4096 0.00348616 0.0038135212347909383 0.000278924 1.0939031010598879
RC N2 K1 K2 20480 4096 8192 0.0112037 0.010889612306927386 4.86613e-05 0.9719657173011939
RC N2 K2 K1 20480 4096 8192 0.00636518 0.007618042469581877 4.0151299999999995e-06 1.1968306425869932
RC N2 K1 K2 20480 4096 12288 0.0159925 0.014694133541718325 7.50594e-05 0.918814040438851
RC N2 K2 K1 20480 4096 12288 0.0103537 0.011422563704372815 0.000841926 1.1032349502470435
RC N2 K1 K2 20480 4096 16384 0.017441 0.018498654776509263 0.000100082 1.0606418655185632
RC N2 K2 K1 20480 4096 16384 0.0126503 0.015227084939163754 6.95773e-06 1.2036935834852733
RC N2 K1 K2 20480 4096 20480 0.0224575 0.022303176011300198 0.000749346 0.993128175945684
RC N2 K2 K1 20480 4096 20480 0.0168585 0.01903160617395469 0.0012008700000000001 1.1289027003561818
RC N2 K1 K2 20480 4096 24576 0.0237874 0.026107697246091136 5.39384e-05 1.0975431214042366
RC N2 K2 K1 20480 4096 24576 0.018955100000000003 0.02283612740874563 1.21872e-05 1.2047484533843464
RC N2 K1 K2 20480 4096 28672 0.0299677 0.029912218480882075 0.00102309 0.9981486227131904
RC N2 K2 K1 20480 4096 28672 0.0235825 0.026640648643536567 0.00171088 1.1296787297163815
RC N2 K1 K2 20480 4096 32768 0.0300046 0.033716739715673016 2.41226e-05 1.1237190202726588
RC N2 K2 K1 20480 4096 32768 0.0251247 0.030445169878327506 1.80894e-05 1.2117625236650589
RC N2 K1 K2 20480 8192 4096 0.0156783 0.014147182144272893 0.000207885 0.9023415896030115
RC N2 K2 K1 20480 8192 4096 0.00702935 0.007618042469581877 0.00055577 1.0837477817411107
RC N2 K1 K2 20480 8192 8192 0.0210095 0.02175622461385477 5.1237e-05 1.0355422363147515
RC N2 K2 K1 20480 8192 8192 0.0127707 0.015227084939163754 8.05667e-06 1.1923453639317934
RC N2 K1 K2 20480 8192 12288 0.0292347 0.029365267083436647 0.000816281 1.0044661680618117
RC N2 K2 K1 20480 8192 12288 0.020771 0.02283612740874563 0.0016878 1.0994235910040744
RC N2 K1 K2 20480 8192 16384 0.0333878 0.036974309553018524 3.47937e-05 1.1074197626983067
RC N2 K2 K1 20480 8192 16384 0.02535 0.030445169878327506 1.4333399999999999e-05 1.2009928946085802
RC N2 K1 K2 20480 8192 20480 0.0446975 0.0445833520226004 0.00184965 0.9974462111438089
RC N2 K2 K1 20480 8192 20480 0.033551000000000004 0.038054212347909386 0.00224199 1.1342199143962737
RC N2 K1 K2 20480 8192 24576 0.0474815 0.05219239449218228 7.16591e-05 1.0992153679260823
RC N2 K2 K1 20480 8192 24576 0.037968600000000005 0.04566325481749126 3.3553399999999996e-05 1.202658376065782
RC N2 K1 K2 20480 8192 28672 0.0549679 0.059801436961764154 0.00260383 1.0879338115839272
RC N2 K2 K1 20480 8192 28672 0.0468067 0.05327229728707314 0.00355236 1.138134012589504
RC N2 K1 K2 20480 8192 32768 0.0585833 0.06741047943134604 0.000183974 1.1506774017739874
RC N2 K2 K1 20480 8192 32768 0.0518491 0.060881339756655016 0.00276493 1.174202440479295
RC N2 K1 K2 20480 12288 4096 0.0215935 0.02120927321640934 4.96669e-05 0.982206368416854
RC N2 K2 K1 20480 12288 4096 0.0105586 0.011422563704372815 0.000841236 1.0818255928222318
RC N2 K1 K2 20480 12288 8192 0.0310752 0.032622836920782154 2.47541e-05 1.049802959298159
RC N2 K2 K1 20480 12288 8192 0.0201536 0.02283612740874563 0.0011368700000000001 1.1331041307134024
RC N2 K1 K2 20480 12288 12288 0.0405208 0.04403640062515497 3.73465e-05 1.0867603952822986
RC N2 K2 K1 20480 12288 12288 0.0338252 0.03424969111311845 0.00182982 1.0125495522012715
RC N2 K1 K2 20480 12288 16384 0.0499521 0.055449964329527784 2.72514e-05 1.1100627266827177
RC N2 K2 K1 20480 12288 16384 0.0395984 0.04566325481749126 0.00225163 1.1531590876775644
RC N2 K1 K2 20480 12288 20480 0.0593781 0.06686352803390061 0.000119991 1.1260637850301813
RC N2 K2 K1 20480 12288 20480 0.0551498 0.05707681852186408 0.00754179 1.0349415323693665
RC N2 K1 K2 20480 12288 24576 0.0688757 0.07827709173827342 6.96544e-05 1.1364979483079436
RC N2 K2 K1 20480 12288 24576 0.0587208 0.06849038222623689 0.00325852 1.1663734524433744
RC N2 K1 K2 20480 12288 28672 0.0782704 0.08969065544264623 0.000132326 1.145907717893945
RC N2 K2 K1 20480 12288 28672 0.07875220000000001 0.0799039459306097 0.00839281 1.0146249365809425
RC N2 K1 K2 20480 12288 32768 0.087475 0.10110421914701904 0.00010818 1.155807020829026
RC N2 K2 K1 20480 12288 32768 0.0773613 0.09131750963498252 0.00402454 1.180402987475424
RC N2 K1 K2 20480 16384 4096 0.0287601 0.028271364288545785 1.61101e-05 0.9830064668949616
RC N2 K2 K1 20480 16384 4096 0.0141644 0.015227084939163754 0.0011101799999999999 1.0750250585385723
RC N2 K1 K2 20480 16384 8192 0.0413538 0.04348944922770954 2.66449e-05 1.0516433611351201
RC N2 K2 K1 20480 16384 8192 0.0272308 0.030445169878327506 0.00170122 1.1180416983095431
RC N2 K1 K2 20480 16384 12288 0.0539982 0.0587075341668733 3.66897e-05 1.0872127990724376
RC N2 K2 K1 20480 16384 12288 0.045956899999999995 0.04566325481749126 0.00258647 0.9936104223194181
RC N2 K1 K2 20480 16384 16384 0.0664711 0.07392561910603705 3.82536e-05 1.1121467691378215
RC N2 K2 K1 20480 16384 16384 0.0527609 0.060881339756655016 0.00288003 1.1539101826666152
RC N2 K1 K2 20480 16384 20480 0.0790626 0.08914370404520079 2.79125e-05 1.127507874079537
RC N2 K2 K1 20480 16384 20480 0.0742786 0.07609942469581876 0.010449199999999999 1.0245134493086672
RC N2 K1 K2 20480 16384 24576 0.0916379 0.10436178898436455 6.39427e-05 1.138849635187674
RC N2 K2 K1 20480 16384 24576 0.07842199999999999 0.09131750963498252 0.0044211499999999996 1.164437398115102
RC N2 K1 K2 20480 16384 28672 0.105033 0.1195798739235283 0.00204488 1.138498128431334
RC N2 K2 K1 20480 16384 28672 0.107759 0.10653559457414627 0.012728199999999999 0.9886468376112091
RC N2 K1 K2 20480 16384 32768 0.116878 0.13479795886269205 0.0010642 1.153321915695786
RC N2 K2 K1 20480 16384 32768 0.10091599999999999 0.12175367951331002 2.45764e-05 1.206485388970134
RC N2 K1 K2 20480 20480 4096 0.0367292 0.035333455360682234 0.000848675 0.9619990460092307
RC N2 K2 K1 20480 20480 4096 0.016220400000000003 0.01903160617395469 1.40798e-05 1.173312999306718
RC N2 K1 K2 20480 20480 8192 0.0531028 0.05435606153463693 0.00188069 1.0236006676604046
RC N2 K2 K1 20480 20480 8192 0.031932300000000004 0.038054212347909386 2.239e-05 1.191715358677871
RC N2 K1 K2 20480 20480 12288 0.0694524 0.07337866770859162 0.00269415 1.056531778723149
RC N2 K2 K1 20480 20480 12288 0.0478055 0.05707681852186408 2.9391299999999998e-05 1.193938323453663
RC N2 K1 K2 20480 20480 16384 0.0832332 0.0924012738825463 0.000621332 1.1101492419196464
RC N2 K2 K1 20480 20480 16384 0.0635433 0.07609942469581876 4.04093e-05 1.1975995060977123
RC N2 K1 K2 20480 20480 20480 0.0993912 0.111423880056501 0.00178931 1.1210638372059196
RC N2 K2 K1 20480 20480 20480 0.0791003 0.09512203086977346 4.0209599999999995e-05 1.2025495588483668
RC N2 K1 K2 20480 20480 24576 0.115304 0.13044648623045568 0.00216293 1.1313266342057142
RC N2 K2 K1 20480 20480 24576 0.0964359 0.11414463704372815 0.00401882 1.1836322058873112
RC N2 K1 K2 20480 20480 28672 0.129983 0.14946909240441042 2.3617e-05 1.1499126224537857
RC N2 K2 K1 20480 20480 28672 0.112572 0.13316724321768286 0.00532719 1.1829517394883529
RC N2 K1 K2 20480 20480 32768 0.145395 0.1684916985783651 0.000164616 1.1588548339238978
RC N2 K2 K1 20480 20480 32768 0.12748600000000002 0.15218984939163754 0.00510098 1.1937769589730443
RC N2 K1 K2 20480 24576 4096 0.0430674 0.042395546432818676 8.10039e-05 0.9843999506080858
RC N2 K2 K1 20480 24576 4096 0.0210598 0.02283612740874563 0.00163351 1.084346831819183
RC N2 K1 K2 20480 24576 8192 0.0619044 0.06522267384156431 2.43497e-05 1.0536031985055072
RC N2 K2 K1 20480 24576 8192 0.040411 0.04566325481749126 0.00267424 1.1299709192420693
RC N2 K1 K2 20480 24576 12288 0.102335 0.08804980125030994 0.00114706 0.8604074974379239
RC N2 K2 K1 20480 24576 12288 0.0660533 0.06849038222623689 0.00384808 1.036895692209729
RC N2 K1 K2 20480 24576 16384 0.0996391 0.11087692865905556 8.08999e-05 1.1127853288423477
RC N2 K2 K1 20480 24576 16384 0.0770042 0.09131750963498252 0.0024761799999999997 1.185876999371236
RC N2 K1 K2 20480 24576 20480 0.157489 0.1337040560678012 0.00125199 0.8489739351180159
RC N2 K2 K1 20480 24576 20480 0.09989490000000001 0.11414463704372815 0.0105551 1.1426472927419533
RC N2 K1 K2 20480 24576 24576 0.140447 0.15653118347654685 0.0061548 1.114521374444074
RC N2 K2 K1 20480 24576 24576 0.113891 0.1369717644524738 8.44556e-05 1.202656614240579
RC N2 K1 K2 20480 24576 28672 0.223042 0.17935831088529247 0.00085212 0.8041459047412258
RC N2 K2 K1 20480 24576 28672 0.16358 0.15979889186121943 0.0209249 0.9768852662991773
RC N2 K1 K2 20480 24576 32768 0.174562 0.2021854382940381 0.000134674 1.1582442816537282
RC N2 K2 K1 20480 24576 32768 0.153144 0.18262601926996505 0.00609987 1.192511748876646
RC N2 K1 K2 20480 28672 4096 0.050134 0.04945763750495513 4.80672e-05 0.9865089062304052
RC N2 K2 K1 20480 28672 4096 0.024270700000000003 0.026640648643536567 0.00171756 1.0976464891221334
RC N2 K1 K2 20480 28672 8192 0.0721009 0.0760892861484917 5.26372e-05 1.055316731809058
RC N2 K2 K1 20480 28672 8192 0.046299599999999996 0.05327229728707314 0.00260525 1.1505995146194166
RC N2 K1 K2 20480 28672 12288 0.113036 0.10272093479202826 0.00668218 0.9087453093884096
RC N2 K2 K1 20480 28672 12288 0.0789871 0.0799039459306097 0.00666331 1.0116075400997087
RC N2 K1 K2 20480 28672 16384 0.116183 0.12935258343556483 4.87092e-05 1.1133520690252863
RC N2 K2 K1 20480 28672 16384 0.0890015 0.10653559457414627 4.96029e-05 1.1970089782098758
RC N2 K1 K2 20480 28672 20480 0.166275 0.15598423207910142 0.0165202 0.9381099508591274
RC N2 K2 K1 20480 28672 20480 0.124174 0.13316724321768286 0.0193415 1.0724245270159845
RC N2 K1 K2 20480 28672 24576 0.16048 0.18261588072263799 0.000600524 1.1379354481719715
RC N2 K2 K1 20480 28672 24576 0.132906 0.15979889186121943 0.00010404199999999999 1.2023452053422676
RC N2 K1 K2 20480 28672 28672 0.261239 0.20924752936617455 0.000775888 0.8009812063519404
RC N2 K2 K1 20480 28672 28672 0.182911 0.186430540504756 0.0218875 1.019241819818141
RC N2 K1 K2 20480 28672 32768 0.203558 0.23587917800971112 7.87172e-05 1.1587811729812199
RC N2 K2 K1 20480 28672 32768 0.178352 0.21306218914829256 0.00609803 1.1946162036214483
RC N2 K1 K2 20480 32768 4096 0.0586132 0.056519728577091574 0.00120756 0.9642832770961418
RC N2 K2 K1 20480 32768 4096 0.025938 0.030445169878327506 2.63922e-05 1.1737670552212007
RC N2 K1 K2 20480 32768 8192 0.0826343 0.08695589845541908 8.50044e-05 1.0522978769762568
RC N2 K2 K1 20480 32768 8192 0.0538441 0.060881339756655016 0.00372712 1.1306965806217397
RC N2 K1 K2 20480 32768 12288 0.131956 0.11739206833374659 0.00652934 0.8896303944780578
RC N2 K2 K1 20480 32768 12288 0.092488 0.09131750963498252 0.00849498 0.9873444083014284
RC N2 K1 K2 20480 32768 16384 0.133038 0.14782823821207408 5.06703e-05 1.1111730348627769
RC N2 K2 K1 20480 32768 16384 0.104396 0.12175367951331002 0.00505771 1.166267668428963
RC N2 K1 K2 20480 32768 20480 0.20833 0.17826440809040162 0.00454982 0.8556828497595239
RC N2 K2 K1 20480 32768 20480 0.15665199999999999 0.15218984939163754 0.0223733 0.9715155209741182
RC N2 K1 K2 20480 32768 24576 0.189093 0.20870057796872912 0.0102223 1.1036927753472054
RC N2 K2 K1 20480 32768 24576 0.15384899999999999 0.18262601926996505 0.006368039999999999 1.1870471648822227
RC N2 K1 K2 20480 32768 28672 0.297394 0.23913674784705663 0.001106 0.8041075066983754
RC N2 K2 K1 20480 32768 28672 0.19856800000000002 0.21306218914829256 0.0262708 1.0729935797726347
RC N2 K1 K2 20480 32768 32768 0.232981 0.2695729177253841 0.000100453 1.1570596646309532
RC N2 K2 K1 20480 32768 32768 0.201711 0.24349835902662006 9.92421e-05 1.2071645028115476
RC N2 K1 K2 24576 4096 4096 0.00906148 0.008497509286563737 6.01536e-05 0.9377617438391671
RC N2 K2 K1 24576 4096 4096 0.00436151 0.004574425481749127 0.00034878199999999995 1.0488169193121482
RC N2 K1 K2 24576 4096 8192 0.013482 0.013062934768312863 4.79269e-05 0.968916686568229
RC N2 K2 K1 24576 4096 8192 0.00795611 0.009139850963498253 3.71019e-06 1.1487838860320247
RC N2 K1 K2 24576 4096 12288 0.0183684 0.017628360250061988 0.000596937 0.9597112568357608
RC N2 K2 K1 24576 4096 12288 0.0126332 0.01370527644524738 0.000847564 1.0848618279808266
RC N2 K1 K2 24576 4096 16384 0.0212652 0.022193785731811112 4.74724e-05 1.0436669173960795
RC N2 K2 K1 24576 4096 16384 0.0158058 0.018270701926996504 9.563469999999999e-06 1.155949203899613
RC N2 K1 K2 24576 4096 20480 0.026197 0.026759211213560237 0.000810266 1.0214609006206907
RC N2 K2 K1 24576 4096 20480 0.021420500000000002 0.02283612740874563 0.00170808 1.0660875053684846
RC N2 K1 K2 24576 4096 24576 0.0288677 0.03132463669530937 7.44857e-05 1.0851102337667833
RC N2 K2 K1 24576 4096 24576 0.0236933 0.027401552890494757 9.20923e-06 1.156510612303679
RC N2 K1 K2 24576 4096 28672 0.0364003 0.0358900621770585 0.00138778 0.9859825929197975
RC N2 K2 K1 24576 4096 28672 0.0290322 0.03196697837224389 0.00178589 1.1010870127735373
RC N2 K1 K2 24576 4096 32768 0.0367943 0.040455487658807625 0.000197218 1.0995042074127683
RC N2 K2 K1 24576 4096 32768 0.031398499999999996 0.03653240385399301 1.09385e-05 1.1635079336271803
RC N2 K1 K2 24576 8192 4096 0.0181656 0.016972018573127474 0.000342854 0.9342944121376379
RC N2 K2 K1 24576 8192 4096 0.00854038 0.009139850963498253 0.0006471980000000001 1.070192539851652
RC N2 K1 K2 24576 8192 8192 0.0251518 0.026102869536625724 8.63204e-05 1.0378131798370585
RC N2 K2 K1 24576 8192 8192 0.015559900000000002 0.018270701926996504 8.369440000000001e-06 1.1742171817940026
RC N2 K1 K2 24576 8192 12288 0.0343947 0.03523372050012398 0.00102938 1.0243938891783904
RC N2 K2 K1 24576 8192 12288 0.024495 0.027401552890494757 0.00144873 1.1186590279850892
RC N2 K1 K2 24576 8192 16384 0.0405741 0.04436457146362223 5.58269e-05 1.0934209622301474
RC N2 K2 K1 24576 8192 16384 0.0308843 0.03653240385399301 1.36934e-05 1.1828794518248111
RC N2 K1 K2 24576 8192 20480 0.0508621 0.05349542242712048 0.00136394 1.0517737652814272
RC N2 K2 K1 24576 8192 20480 0.0398508 0.04566325481749126 0.00216132 1.145855411120762
RC N2 K1 K2 24576 8192 24576 0.0574359 0.06262627339061874 4.88143e-05 1.0903681041059468
RC N2 K2 K1 24576 8192 24576 0.046253999999999997 0.05479410578098952 2.2751899999999998e-05 1.184634967375568
RC N2 K1 K2 24576 8192 28672 0.0649615 0.07175712435411699 0.00212203 1.1046100283108762
RC N2 K2 K1 24576 8192 28672 0.0563749 0.06392495674448777 0.00407109 1.1339258560899934
RC N2 K1 K2 24576 8192 32768 0.070781 0.08088797531761524 7.76993e-05 1.1427922086098705
RC N2 K2 K1 24576 8192 32768 0.0614071 0.07305580770798602 2.14254e-05 1.1896964309987936
RC N2 K1 K2 24576 12288 4096 0.0263051 0.02544652785969121 0.000602296 0.967361000706753
RC N2 K2 K1 24576 12288 4096 0.0124291 0.01370527644524738 0.000823378 1.1026764967091245
RC N2 K1 K2 24576 12288 8192 0.0373925 0.03914280430493859 6.14678e-05 1.046808967170919
RC N2 K2 K1 24576 12288 8192 0.0232046 0.027401552890494757 1.36758e-05 1.1808672802157658
RC N2 K1 K2 24576 12288 12288 0.0497804 0.052839080750185966 0.00117512 1.0614434747447985
RC N2 K2 K1 24576 12288 12288 0.0425996 0.04109782933574214 0.00307775 0.9647468364900641
RC N2 K1 K2 24576 12288 16384 0.0601818 0.06653535719543335 5.5967e-05 1.1055727345382385
RC N2 K2 K1 24576 12288 16384 0.0460839 0.05479410578098952 1.89549e-05 1.1890075662213815
RC N2 K1 K2 24576 12288 20480 0.0728613 0.08023163364068073 0.00195561 1.1011556703034495
RC N2 K2 K1 24576 12288 20480 0.0591683 0.06849038222623689 0.0032868 1.1575519699946912
RC N2 K1 K2 24576 12288 24576 0.0831017 0.0939279100859281 3.3618e-05 1.1302766379740499
RC N2 K2 K1 24576 12288 24576 0.06885519999999999 0.08218665867148427 4.2358300000000004e-05 1.193615858664041
RC N2 K1 K2 24576 12288 28672 0.0955389 0.10762418653117548 0.0020742 1.1264959773576573
RC N2 K2 K1 24576 12288 28672 0.08141469999999999 0.09588293511673164 0.0034273899999999998 1.1777103534955193
RC N2 K1 K2 24576 12288 32768 0.105547 0.12132046297642286 6.14581e-05 1.1494449200491048
RC N2 K2 K1 24576 12288 32768 0.0923731 0.10957921156197903 0.0036904900000000003 1.1862675558358335
RC N2 K1 K2 24576 16384 4096 0.0360698 0.03392103714625494 0.000613429 0.9404276471246013
RC N2 K2 K1 24576 16384 4096 0.0156827 0.018270701926996504 2.06661e-05 1.1650227274000333
RC N2 K1 K2 24576 16384 8192 0.0496428 0.05218273907325145 4.60835e-05 1.051164299218647
RC N2 K2 K1 24576 16384 8192 0.0326245 0.03653240385399301 0.00208134 1.1197843293841443
RC N2 K1 K2 24576 16384 12288 0.0661635 0.07044444100024796 0.00171101 1.0647024567963903
RC N2 K2 K1 24576 16384 12288 0.055877899999999994 0.05479410578098952 0.0042274 0.9806042421241586
RC N2 K1 K2 24576 16384 16384 0.0798324 0.08870614292724446 3.96451e-05 1.1111546555940253
RC N2 K2 K1 24576 16384 16384 0.0619893 0.07305580770798602 0.00232154 1.1785228693982028
RC N2 K1 K2 24576 16384 20480 0.0955435 0.10696784485424096 0.00127696 1.119572182872105
RC N2 K2 K1 24576 16384 20480 0.0763698 0.09131750963498252 4.28694e-05 1.1957280186013648
RC N2 K1 K2 24576 16384 24576 0.110206 0.12522954678123746 0.000171557 1.1363224033286523
RC N2 K2 K1 24576 16384 24576 0.0941094 0.10957921156197903 0.00480239 1.164381151744449
RC N2 K1 K2 24576 16384 28672 0.125349 0.143491248708234 0.000108599 1.1447338926376278
RC N2 K2 K1 24576 16384 28672 0.106575 0.12784091348897555 7.94025e-05 1.1995394181466155
RC N2 K1 K2 24576 16384 32768 0.140183 0.16175295063523049 9.8321e-05 1.1538699459651347
RC N2 K2 K1 24576 16384 32768 0.122999 0.14610261541597205 0.00456297 1.1878357987948849
RC N2 K1 K2 24576 20480 4096 0.0429549 0.042395546432818676 5.85857e-05 0.986978119674791
RC N2 K2 K1 24576 20480 4096 0.019465 0.02283612740874563 1.79248e-05 1.1731891810298294
RC N2 K1 K2 24576 20480 8192 0.0629911 0.06522267384156431 0.00176317 1.03542681174903
RC N2 K2 K1 24576 20480 8192 0.0397898 0.04566325481749126 0.00227228 1.1476120718749847
RC N2 K1 K2 24576 20480 12288 0.08089 0.08804980125030994 7.52685e-05 1.0885128106108286
RC N2 K2 K1 24576 20480 12288 0.058149700000000006 0.06849038222623689 0.00219595 1.1778286427313793
RC N2 K1 K2 24576 20480 16384 0.099469 0.11087692865905556 6.26193e-05 1.1146882813646015
RC N2 K2 K1 24576 20480 16384 0.0783977 0.09131750963498252 0.00435109 1.1647983248868592
RC N2 K1 K2 24576 20480 20480 0.118335 0.1337040560678012 6.86518e-05 1.1298775177910272
RC N2 K2 K1 24576 20480 20480 0.095988 0.11414463704372815 0.00375639 1.1891552802822034
RC N2 K1 K2 24576 20480 24576 0.137259 0.15653118347654685 0.000148312 1.1404074303072793
RC N2 K2 K1 24576 20480 24576 0.1139 0.1369717644524738 0.000122597 1.2025615843061792
RC N2 K1 K2 24576 20480 28672 0.155935 0.17935831088529247 0.000147561 1.15021201709233
RC N2 K2 K1 24576 20480 28672 0.132553 0.15979889186121943 0.000133711 1.2055471536760347
RC N2 K1 K2 24576 20480 32768 0.174457 0.2021854382940381 0.000213313 1.1589413912542237
RC N2 K2 K1 24576 20480 32768 0.15297300000000003 0.18262601926996505 0.00603702 1.1938447913681827
RC N2 K1 K2 24576 24576 4096 0.0516547 0.05087005571938242 8.54746e-05 0.984809818262083
RC N2 K2 K1 24576 24576 4096 0.025011600000000002 0.027401552890494757 0.00168629 1.0955537786664888
RC N2 K1 K2 24576 24576 8192 0.0744743 0.07826260860987719 6.07046e-05 1.0508673275193885
RC N2 K2 K1 24576 24576 8192 0.048378 0.05479410578098952 0.0030981800000000003 1.1326244528709233
RC N2 K1 K2 24576 24576 12288 0.120387 0.10565516150037194 0.00444285 0.8776293245979379
RC N2 K2 K1 24576 24576 12288 0.0839292 0.08218665867148427 0.00697084 0.9792379609418923
RC N2 K1 K2 24576 24576 16384 0.120138 0.13304771439086668 0.000132589 1.107457377273358
RC N2 K2 K1 24576 24576 16384 0.0931575 0.10957921156197903 0.00363049 1.176279006649803
RC N2 K1 K2 24576 24576 20480 0.198379 0.16044026728136146 0.000778009 0.8087563062691185
RC N2 K2 K1 24576 24576 20480 0.114724 0.1369717644524738 5.12323e-05 1.1939242395006606
RC N2 K1 K2 24576 24576 24576 0.165829 0.1878328201718562 6.05411e-05 1.132689820066793
RC N2 K2 K1 24576 24576 24576 0.137583 0.16436431734296855 5.87601e-05 1.194655715771342
RC N2 K1 K2 24576 24576 28672 0.26246 0.21522537306235096 0.000347812 0.8200311402207991
RC N2 K2 K1 24576 24576 28672 0.161213 0.1917568702334633 0.0046567 1.1894628239252623
RC N2 K1 K2 24576 24576 32768 0.21062 0.24261792595284573 4.40754e-05 1.151922542744496
RC N2 K2 K1 24576 24576 32768 0.184518 0.21914942312395808 0.0062422300000000005 1.1876858795562388
RC N2 K1 K2 24576 28672 4096 0.0602322 0.05934456500594616 3.26526e-05 0.9852631151767022
RC N2 K2 K1 24576 28672 4096 0.0291317 0.03196697837224389 0.00197994 1.097326224430565
RC N2 K1 K2 24576 28672 8192 0.0867275 0.09130254337819003 3.75167e-05 1.0527519342560323
RC N2 K2 K1 24576 28672 8192 0.055230400000000006 0.06392495674448777 0.002577 1.1574233890119892
RC N2 K1 K2 24576 28672 12288 0.141618 0.12326052175043391 0.00262282 0.8703732699969913
RC N2 K2 K1 24576 28672 12288 0.10568999999999999 0.09588293511673164 0.0064314 0.9072091505036584
RC N2 K1 K2 24576 28672 16384 0.139816 0.15521850012267782 9.27892e-05 1.1101626432073426
RC N2 K2 K1 24576 28672 16384 0.107253 0.12784091348897555 6.64154e-05 1.191956527919737
RC N2 K1 K2 24576 28672 20480 0.228473 0.1871764784949217 0.00600901 0.8192498828961046
RC N2 K2 K1 24576 28672 20480 0.133552 0.15979889186121943 8.19924e-05 1.1965293807746753
RC N2 K1 K2 24576 28672 24576 0.19289 0.21913445686716557 0.000142253 1.1360591884865237
RC N2 K2 K1 24576 28672 24576 0.162047 0.1917568702334633 0.0054767900000000005 1.1833410691556356
RC N2 K1 K2 24576 28672 28672 0.30571 0.2510924352394095 0.00186892 0.8213419097818505
RC N2 K2 K1 24576 28672 28672 0.191185 0.2237148486057072 0.015281000000000001 1.170148539925764
RC N2 K1 K2 24576 28672 32768 0.245209 0.28305041361165334 0.000169137 1.1543231023806357
RC N2 K2 K1 24576 28672 32768 0.214094 0.2556728269779511 0.00603402 1.1942082775694371
RC N2 K1 K2 24576 32768 4096 0.0699872 0.06781907429250988 0.00162036 0.9690211108961336
RC N2 K2 K1 24576 32768 4096 0.0311811 0.03653240385399301 1.97254e-05 1.1716201113492792
RC N2 K1 K2 24576 32768 8192 0.0992435 0.1043424781465029 3.9621e-05 1.0513784595112314
RC N2 K2 K1 24576 32768 8192 0.0622585 0.07305580770798602 0.00234528 1.173427045431323
RC N2 K1 K2 24576 32768 12288 0.161956 0.1408658820004959 0.00348262 0.869778717679468
RC N2 K2 K1 24576 32768 12288 0.113747 0.10957921156197903 0.0105667 0.9633591352912958
RC N2 K1 K2 24576 32768 16384 0.159948 0.17738928585448893 0.000120898 1.1090434757201648
RC N2 K2 K1 24576 32768 16384 0.123459 0.14610261541597205 0.00374107 1.1834100018303408
RC N2 K1 K2 24576 32768 20480 0.26016 0.21391268970848193 0.00586027 0.8222351234182116
RC N2 K2 K1 24576 32768 20480 0.154447 0.18262601926996505 0.005885469999999999 1.1824510626296727
RC N2 K1 K2 24576 32768 24576 0.22062 0.250436093562475 9.69134e-05 1.1351468296730802
RC N2 K2 K1 24576 32768 24576 0.184203 0.21914942312395808 0.00496171 1.1897169053921928
RC N2 K1 K2 24576 32768 28672 0.347516 0.286959497416468 0.00200811 0.8257447064781708
RC N2 K2 K1 24576 32768 28672 0.214105 0.2556728269779511 0.005926 1.194146923135616
RC N2 K1 K2 24576 32768 32768 0.280159 0.323482901270461 7.01562e-05 1.1546404051644281
RC N2 K2 K1 24576 32768 32768 0.24265299999999998 0.29219623083194407 9.627429999999999e-05 1.204173164279626
RC N2 K1 K2 28672 4096 4096 0.0116678 0.009909927500991025 6.229e-05 0.8493398499280949
RC N2 K2 K1 28672 4096 4096 0.00501502 0.005335329728707314 0.000401789 1.0638700800210794
RC N2 K1 K2 28672 4096 8192 0.0153445 0.015236257229698338 4.47756e-05 0.9929458261721358
RC N2 K2 K1 28672 4096 8192 0.00915097 0.010661659457414627 4.9341799999999996e-06 1.1650851721090363
RC N2 K1 K2 28672 4096 12288 0.0220169 0.020562586958405654 0.000563474 0.9339456035320892
RC N2 K2 K1 28672 4096 12288 0.0148502 0.015987989186121942 0.0011814899999999999 1.0766177685231137
RC N2 K1 K2 28672 4096 16384 0.0242383 0.02588891668711296 9.03483e-05 1.0680995237748918
RC N2 K2 K1 28672 4096 16384 0.0181799 0.021314318914829253 3.85876e-06 1.1724112297003424
RC N2 K1 K2 28672 4096 20480 0.0318116 0.031215246415820276 0.00112746 0.9812535809522399
RC N2 K2 K1 28672 4096 20480 0.0245408 0.026640648643536567 0.00191025 1.0855656149569928
RC N2 K1 K2 28672 4096 24576 0.0331651 0.0365415761445276 9.64282e-05 1.1018081098663233
RC N2 K2 K1 28672 4096 24576 0.0272502 0.03196697837224389 8.090740000000001e-06 1.1730915139060958
RC N2 K1 K2 28672 4096 28672 0.0394736 0.04186790587323491 0.00147363 1.0606558781878246
RC N2 K2 K1 28672 4096 28672 0.03352 0.0372933081009512 0.00219713 1.1125688574269452
RC N2 K1 K2 28672 4096 32768 0.0422793 0.04719423560194222 0.000119415 1.1162492189308295
RC N2 K2 K1 28672 4096 32768 0.0361608 0.04261963782965851 4.59759e-05 1.1786143511664153
RC N2 K1 K2 28672 8192 4096 0.0213899 0.01979685500198205 0.000454676 0.9255234948261586
RC N2 K2 K1 28672 8192 4096 0.00986411 0.010661659457414627 0.000762347 1.0808536662116124
RC N2 K1 K2 28672 8192 8192 0.0290444 0.030449514459396677 2.64936e-05 1.0483781541156532
RC N2 K2 K1 28672 8192 8192 0.0179572 0.021314318914829253 7.34353e-06 1.1869511346328634
RC N2 K1 K2 28672 8192 12288 0.0400822 0.04110217391681131 0.00159425 1.025447054223853
RC N2 K2 K1 28672 8192 12288 0.028328199999999998 0.03196697837224389 0.00176992 1.1284507442140301
RC N2 K1 K2 28672 8192 16384 0.04674 0.051754833374225935 2.97175e-05 1.1072921132697033
RC N2 K2 K1 28672 8192 16384 0.0356483 0.04261963782965851 3.61979e-05 1.1955587736205797
RC N2 K1 K2 28672 8192 20480 0.0599689 0.062407492831640564 0.00279444 1.0406642915184465
RC N2 K2 K1 28672 8192 20480 0.046795699999999996 0.05327229728707314 0.00310033 1.1384015473018492
RC N2 K1 K2 28672 8192 24576 0.0663574 0.07306015228905519 5.48723e-05 1.1010098691186694
RC N2 K2 K1 28672 8192 24576 0.053386699999999995 0.06392495674448777 5.14753e-05 1.1973947957916067
RC N2 K1 K2 28672 8192 28672 0.0742499 0.08371281174646981 0.00166631 1.1274467944935929
RC N2 K2 K1 28672 8192 28672 0.0635093 0.0745776162019024 0.0028984899999999997 1.1742786678786004
RC N2 K1 K2 28672 8192 32768 0.0818432 0.09436547120388443 0.000123201 1.1530031964034204
RC N2 K2 K1 28672 8192 32768 0.0721452 0.08523027565931701 0.0030591499999999996 1.1813713962857821
RC N2 K1 K2 28672 12288 4096 0.0302917 0.02968378250297308 2.66701e-05 0.9799312188808511
RC N2 K2 K1 28672 12288 4096 0.0148174 0.015987989186121942 0.00109728 1.0790009843914548
RC N2 K1 K2 28672 12288 8192 0.0436558 0.04566277168909502 2.50436e-05 1.0459726242353826
RC N2 K2 K1 28672 12288 8192 0.029243500000000002 0.03196697837224389 0.00222003 1.093131067493422
RC N2 K1 K2 28672 12288 12288 0.0571123 0.06164176087521696 3.48443e-05 1.079307975256065
RC N2 K2 K1 28672 12288 12288 0.0435847 0.047945967558365825 0.00235662 1.1000641867069367
RC N2 K1 K2 28672 12288 16384 0.0704624 0.07762075006133891 2.61989e-05 1.101591062202521
RC N2 K2 K1 28672 12288 16384 0.057290799999999996 0.06392495674448777 0.00377905 1.1157979421562934
RC N2 K1 K2 28672 12288 20480 0.0837918 0.09359973924746084 4.11701e-05 1.117051301529038
RC N2 K2 K1 28672 12288 20480 0.0724995 0.0799039459306097 0.00483859 1.1021309930497412
RC N2 K1 K2 28672 12288 24576 0.0972187 0.10957872843358278 0.000147808 1.127136326998641
RC N2 K2 K1 28672 12288 24576 0.0822172 0.09588293511673164 0.00343578 1.1662150391491273
RC N2 K1 K2 28672 12288 28672 0.110632 0.12555771761970472 0.000177215 1.134913204314346
RC N2 K2 K1 28672 12288 28672 0.113973 0.11186192430285359 0.015167400000000001 0.9814774051999472
RC N2 K1 K2 28672 12288 32768 0.123753 0.1415367068058267 0.000212659 1.1437032379483867
RC N2 K2 K1 28672 12288 32768 0.10828 0.12784091348897555 0.00420897 1.1806512143422196
RC N2 K1 K2 28672 16384 4096 0.0421993 0.0395707100039641 0.000863139 0.9377101042899787
RC N2 K2 K1 28672 16384 4096 0.018322099999999997 0.021314318914829253 5.45697e-05 1.1633120065292328
RC N2 K1 K2 28672 16384 8192 0.0578873 0.06087602891879336 3.2742e-05 1.0516301316315213
RC N2 K2 K1 28672 16384 8192 0.038326 0.04261963782965851 0.0026433200000000002 1.1120293750889347
RC N2 K1 K2 28672 16384 12288 0.0783835 0.08218134783362262 0.00310379 1.0484521338498871
RC N2 K2 K1 28672 16384 12288 0.060617199999999996 0.06392495674448777 0.00348277 1.054567956693608
RC N2 K1 K2 28672 16384 16384 0.0932116 0.10348666674845186 8.08608e-05 1.110233777217126
RC N2 K2 K1 28672 16384 16384 0.0809896 0.08523027565931701 0.00650621 1.0523607433462694
RC N2 K1 K2 28672 16384 20480 0.111642 0.12479198566328112 0.00149116 1.1177870842808362
RC N2 K2 K1 28672 16384 20480 0.10443300000000001 0.10653559457414627 0.00583895 1.020133430756047
RC N2 K1 K2 28672 16384 24576 0.129639 0.1460973045781104 0.00252741 1.1269548868636012
RC N2 K2 K1 28672 16384 24576 0.108809 0.12784091348897555 0.00459647 1.1749112066922365
RC N2 K1 K2 28672 16384 28672 0.146369 0.16740262349293966 0.000114677 1.1437027204731853
RC N2 K2 K1 28672 16384 28672 0.147906 0.1491462324038048 0.019277100000000002 1.008385274456782
RC N2 K1 K2 28672 16384 32768 0.163689 0.1887079424077689 8.47038e-05 1.1528443719967065
RC N2 K2 K1 28672 16384 32768 0.14397100000000002 0.17045155131863404 0.00589593 1.1839297589002926
RC N2 K1 K2 28672 20480 4096 0.050041 0.04945763750495513 3.89622e-05 0.9883423094053901
RC N2 K2 K1 28672 20480 4096 0.0245344 0.026640648643536567 0.00189619 1.0858487936748633
RC N2 K1 K2 28672 20480 8192 0.0720249 0.0760892861484917 3.39419e-05 1.0564302921419078
RC N2 K2 K1 28672 20480 8192 0.045978700000000004 0.05327229728707314 0.0022855799999999997 1.1586299153102009
RC N2 K1 K2 28672 20480 12288 0.0942886 0.10272093479202826 3.07876e-05 1.0894311167206667
RC N2 K2 K1 28672 20480 12288 0.06817359999999999 0.0799039459306097 0.0028128199999999997 1.1720658133149742
RC N2 K1 K2 28672 20480 16384 0.116098 0.12935258343556483 0.000101837 1.114167198707685
RC N2 K2 K1 28672 20480 16384 0.0911266 0.10653559457414627 0.00487437 1.1690943651375807
RC N2 K1 K2 28672 20480 20480 0.138042 0.15598423207910142 4.43947e-05 1.129976616385603
RC N2 K2 K1 28672 20480 20480 0.11251399999999999 0.13316724321768286 0.00467999 1.183561540943197
RC N2 K1 K2 28672 20480 24576 0.160455 0.18261588072263799 0.000922037 1.1381127463939298
RC N2 K2 K1 28672 20480 24576 0.132835 0.15979889186121943 8.6283e-05 1.2029878560712117
RC N2 K1 K2 28672 20480 28672 0.181837 0.20924752936617455 0.000199178 1.1507423096849076
RC N2 K2 K1 28672 20480 28672 0.154639 0.186430540504756 9.881669999999999e-05 1.2055855282610208
RC N2 K1 K2 28672 20480 32768 0.203465 0.23587917800971112 0.000123777 1.1593108299201882
RC N2 K2 K1 28672 20480 32768 0.178356 0.21306218914829256 0.00608209 1.194589411896951
RC N2 K1 K2 28672 24576 4096 0.0602631 0.05934456500594616 7.07904e-05 0.9847579199534402
RC N2 K2 K1 28672 24576 4096 0.0290826 0.03196697837224389 0.0019501 1.0991788345004878
RC N2 K1 K2 28672 24576 8192 0.086774 0.09130254337819003 8.19113e-05 1.0521877910225417
RC N2 K2 K1 28672 24576 8192 0.055220599999999995 0.06392495674448777 0.00270365 1.1576287969433106
RC N2 K1 K2 28672 24576 12288 0.145187 0.12326052175043391 0.00134709 0.8489776753458222
RC N2 K2 K1 28672 24576 12288 0.0896097 0.09588293511673164 0.00572094 1.0700062059880977
RC N2 K1 K2 28672 24576 16384 0.140273 0.15521850012267782 0.000976777 1.1065458079792818
RC N2 K2 K1 28672 24576 16384 0.113493 0.12784091348897555 0.010144 1.1264211316026147
RC N2 K1 K2 28672 24576 20480 0.22154 0.1871764784949217 0.000841128 0.8448879592620823
RC N2 K2 K1 28672 24576 20480 0.145367 0.15979889186121943 0.007280109999999999 1.0992790101000876
RC N2 K1 K2 28672 24576 24576 0.236683 0.21913445686716557 0.00170034 0.9258563431558902
RC N2 K2 K1 28672 24576 24576 0.16148400000000002 0.1917568702334633 0.00461325 1.187466685451582
RC N2 K1 K2 28672 24576 28672 0.331061 0.2510924352394095 0.00161118 0.7584476433026225
RC N2 K2 K1 28672 24576 28672 0.241853 0.2237148486057072 0.0187303 0.9250034053979367
RC N2 K1 K2 28672 24576 32768 0.24516 0.28305041361165334 0.000127718 1.1545538163307774
RC N2 K2 K1 28672 24576 32768 0.214832 0.2556728269779511 0.00835373 1.1901058826336444
RC N2 K1 K2 28672 28672 4096 0.0711222 0.06923149250693719 0.00185955 0.9734160713101844
RC N2 K2 K1 28672 28672 4096 0.0318708 0.0372933081009512 1.25124e-05 1.1701403196954958
RC N2 K1 K2 28672 28672 8192 0.100933 0.10651580060788837 0.000132459 1.0553119456261915
RC N2 K2 K1 28672 28672 8192 0.06271220000000001 0.0745776162019024 3.4873e-05 1.1892042728831453
RC N2 K1 K2 28672 28672 12288 0.164572 0.14380010870883958 0.00225902 0.8737823488129183
RC N2 K2 K1 28672 28672 12288 0.110707 0.11186192430285359 0.00544412 1.0104322608584244
RC N2 K1 K2 28672 28672 16384 0.162644 0.1810844168097908 4.90233e-05 1.113379016808433
RC N2 K2 K1 28672 28672 16384 0.129778 0.1491462324038048 0.00877446 1.149241261260035
RC N2 K1 K2 28672 28672 20480 0.25587 0.21836872491074197 0.000813822 0.8534362172616641
RC N2 K2 K1 28672 28672 20480 0.163862 0.186430540504756 0.0055046 1.1377289457272337
RC N2 K1 K2 28672 28672 24576 0.270506 0.2556530330116932 0.00674054 0.9450919129767663
RC N2 K2 K1 28672 28672 24576 0.18835300000000002 0.2237148486057072 0.00636249 1.187742423033916
RC N2 K1 K2 28672 28672 28672 0.383832 0.29293734111264436 0.00313361 0.763191555453022
RC N2 K2 K1 28672 28672 28672 0.283976 0.26099915670665835 0.0172579 0.9190887846390482
RC N2 K1 K2 28672 28672 32768 0.28514 0.3302216492135956 7.6734e-05 1.1581035604039966
RC N2 K2 K1 28672 28672 32768 0.247392 0.2982834648076096 9.637819999999999e-05 1.20571184519956
RC N2 K1 K2 28672 32768 4096 0.0820287 0.07911842000792821 0.00201116 0.9645211981651326
RC N2 K2 K1 28672 32768 4096 0.0384069 0.04261963782965851 0.00243458 1.1096870049303253
RC N2 K1 K2 28672 32768 8192 0.115778 0.1217290578375867 0.000129089 1.0514005928379027
RC N2 K2 K1 28672 32768 8192 0.07371939999999999 0.08523027565931701 0.00391634 1.1561444566737795
RC N2 K1 K2 28672 32768 12288 0.190782 0.16433969566724524 0.00249301 0.8614004238725101
RC N2 K2 K1 28672 32768 12288 0.11374200000000001 0.12784091348897555 0.00689523 1.1239552099398247
RC N2 K1 K2 28672 32768 16384 0.186822 0.20695033349690373 8.53967e-05 1.107740702363232
RC N2 K2 K1 28672 32768 16384 0.14432499999999998 0.17045155131863404 0.00495881 1.1810258189408216
RC N2 K1 K2 28672 32768 20480 0.295415 0.24956097132656224 0.000979822 0.844780973635605
RC N2 K2 K1 28672 32768 20480 0.192615 0.21306218914829256 0.0169797 1.106155746687914
RC N2 K1 K2 28672 32768 24576 0.310132 0.29217160915622076 0.00409954 0.9420879146822022
RC N2 K2 K1 28672 32768 24576 0.21617599999999998 0.2556728269779511 0.00793906 1.1827068082393564
RC N2 K1 K2 28672 32768 28672 0.438499 0.3347822469858793 0.00713139 0.763473227956915
RC N2 K2 K1 28672 32768 28672 0.270854 0.2982834648076096 0.026732500000000003 1.1012702962024175
RC N2 K1 K2 28672 32768 32768 0.32723 0.37739288481553773 0.000121147 1.1532954949593182
RC N2 K2 K1 28672 32768 32768 0.28354599999999996 0.34089410263726805 0.000153473 1.202253259214618
RC N2 K1 K2 32768 4096 4096 0.0128289 0.011322345715418314 0.000179672 0.8825655913927394
RC N2 K2 K1 32768 4096 4096 0.00566282 0.006096233975665502 0.000451637 1.0765367741982796
RC N2 K1 K2 32768 4096 8192 0.017253 0.017409579691083817 6.65059e-05 1.0090755051923617
RC N2 K2 K1 32768 4096 8192 0.0103438 0.012183467951331003 5.11468e-06 1.1778522352840353
RC N2 K1 K2 32768 4096 12288 0.0248689 0.023496813666749317 0.000199716 0.9448272206148771
RC N2 K2 K1 32768 4096 12288 0.016875699999999997 0.018270701926996504 0.00134446 1.082663351860753
RC N2 K1 K2 32768 4096 16384 0.0271559 0.029584047642414818 0.000126276 1.0894151047254856
RC N2 K2 K1 32768 4096 16384 0.020583200000000003 0.024357935902662005 9.50723e-06 1.1833891670227177
RC N2 K1 K2 32768 4096 20480 0.0361991 0.035671281618080315 0.00116255 0.9854190192043536
RC N2 K2 K1 32768 4096 20480 0.028240400000000002 0.030445169878327506 0.00183738 1.0780714819311166
RC N2 K1 K2 32768 4096 24576 0.0378112 0.041758515593745826 3.55953e-05 1.104395406486592
RC N2 K2 K1 32768 4096 24576 0.0318572 0.03653240385399301 2.3735200000000003e-05 1.1467550146903371
RC N2 K1 K2 32768 4096 28672 0.0450099 0.047845749569411324 0.00192304 1.063005018216244
RC N2 K2 K1 32768 4096 28672 0.037696 0.04261963782965851 0.00246236 1.1306143312197185
RC N2 K1 K2 32768 4096 32768 0.0476883 0.05393298354507683 0.000124854 1.1309479168910785
RC N2 K2 K1 32768 4096 32768 0.0408129 0.048706871805324015 1.3843700000000001e-05 1.1934185467174354
RC N2 K1 K2 32768 8192 4096 0.0236438 0.02262169143083663 0.000745158 0.9567705458021397
RC N2 K2 K1 32768 8192 4096 0.0114135 0.012183467951331003 0.000900709 1.067461160146406
RC N2 K1 K2 32768 8192 8192 0.0333636 0.03479615938216763 2.52505e-05 1.0429377939481241
RC N2 K2 K1 32768 8192 8192 0.0207439 0.024357935902662005 1.2218400000000001e-05 1.1742216219062955
RC N2 K1 K2 32768 8192 12288 0.0472766 0.04697062733349864 0.00173666 0.9935280314891223
RC N2 K2 K1 32768 8192 12288 0.033143500000000006 0.03653240385399301 0.0023816600000000003 1.102249426101438
RC N2 K1 K2 32768 8192 16384 0.0539116 0.05914509528482964 6.53393e-05 1.0970754955302688
RC N2 K2 K1 32768 8192 16384 0.0411766 0.048706871805324015 1.86022e-05 1.1828774548001537
RC N2 K1 K2 32768 8192 20480 0.0677504 0.07131956323616064 0.00242183 1.0526810651473737
RC N2 K2 K1 32768 8192 20480 0.053937 0.060881339756655016 0.00365338 1.1287490916560992
RC N2 K1 K2 32768 8192 24576 0.0764283 0.08349403118749164 4.80917e-05 1.0924491475996672
RC N2 K2 K1 32768 8192 24576 0.0616664 0.07305580770798602 3.19601e-05 1.1846938966436507
RC N2 K1 K2 32768 8192 28672 0.0850574 0.09566849913882264 0.00168029 1.1247522160190957
RC N2 K2 K1 32768 8192 28672 0.0732491 0.08523027565931701 0.00316514 1.1635675477148117
RC N2 K1 K2 32768 8192 32768 0.0942035 0.10784296709015365 5.23485e-05 1.1447872646998642
RC N2 K2 K1 32768 8192 32768 0.0841625 0.09740474361064802 0.0046843399999999995 1.1573413766303047
RC N2 K1 K2 32768 12288 4096 0.0359117 0.03392103714625494 0.000853578 0.9445678468648084
RC N2 K2 K1 32768 12288 4096 0.0156285 0.018270701926996504 8.37556e-06 1.1690630532038586
RC N2 K1 K2 32768 12288 8192 0.0495702 0.05218273907325145 4.76854e-05 1.0527038235321111
RC N2 K2 K1 32768 12288 8192 0.0314725 0.03653240385399301 0.00157968 1.16077222508517
RC N2 K1 K2 32768 12288 12288 0.0655551 0.07044444100024796 0.00148948 1.0745836860938045
RC N2 K2 K1 32768 12288 12288 0.060600900000000006 0.05479410578098952 0.00398159 0.9041797362908721
RC N2 K1 K2 32768 12288 16384 0.0798853 0.08870614292724446 3.17163e-05 1.1104188496161929
RC N2 K2 K1 32768 12288 16384 0.0628591 0.07305580770798602 0.00327683 1.1622152991052372
RC N2 K1 K2 32768 12288 20480 0.0960807 0.10696784485424096 0.0018548 1.1133125055733457
RC N2 K2 K1 32768 12288 20480 0.102127 0.09131750963498252 0.007304560000000001 0.8941563899358889
RC N2 K1 K2 32768 12288 24576 0.1103 0.12522954678123746 0.000106874 1.1353540052696054
RC N2 K2 K1 32768 12288 24576 0.0948624 0.10957921156197903 0.00621214 1.155138511802137
RC N2 K1 K2 32768 12288 28672 0.125343 0.143491248708234 0.000135967 1.1447886895018786
RC N2 K2 K1 32768 12288 28672 0.16075399999999998 0.12784091348897555 0.00512251 0.7952580557185238
RC N2 K1 K2 32768 12288 32768 0.140161 0.16175295063523049 0.000152996 1.1540510601039553
RC N2 K2 K1 32768 12288 32768 0.123038 0.14610261541597205 0.00506325 1.1874592842534182
RC N2 K1 K2 32768 16384 4096 0.0459676 0.04522038286167326 6.00907e-05 0.9837446997814386
RC N2 K2 K1 32768 16384 4096 0.0212242 0.024357935902662005 1.37415e-05 1.1476491883162618
RC N2 K1 K2 32768 16384 8192 0.0674864 0.06956931876433527 0.00175135 1.0308642743476502
RC N2 K2 K1 32768 16384 8192 0.0440643 0.048706871805324015 0.00311078 1.1053590277236678
RC N2 K1 K2 32768 16384 12288 0.0865624 0.09391825466699727 7.66571e-05 1.0849774806035561
RC N2 K2 K1 32768 16384 12288 0.0709718 0.07305580770798602 0.006495669999999999 1.0293638840777044
RC N2 K1 K2 32768 16384 16384 0.106607 0.11826719056965927 0.000120473 1.1093754684932442
RC N2 K2 K1 32768 16384 16384 0.0827287 0.09740474361064802 0.0024846300000000003 1.1773996643323057
RC N2 K1 K2 32768 16384 20480 0.127018 0.14261612647232128 0.00016243 1.122802488405748
RC N2 K2 K1 32768 16384 20480 0.116783 0.12175367951331002 0.00645052 1.0425633826268381
RC N2 K1 K2 32768 16384 24576 0.147722 0.16696506237498332 0.00115999 1.130265379394967
RC N2 K2 K1 32768 16384 24576 0.123987 0.14610261541597205 0.00556465 1.1783704373520776
RC N2 K1 K2 32768 16384 28672 0.16753 0.19131399827764528 0.000180015 1.14196859235746
RC N2 K2 K1 32768 16384 28672 0.198364 0.17045155131863404 0.00568483 0.8592867219789581
RC N2 K1 K2 32768 16384 32768 0.187305 0.2156629341803073 0.000152644 1.1513997713905517
RC N2 K2 K1 32768 16384 32768 0.16470500000000002 0.19480048722129606 0.00678385 1.1827235798627609
RC N2 K1 K2 32768 20480 4096 0.0572042 0.056519728577091574 4.42088e-05 0.9880345949614115
RC N2 K2 K1 32768 20480 4096 0.0277101 0.030445169878327506 0.00197605 1.0987029955982657
RC N2 K1 K2 32768 20480 8192 0.0823064 0.08695589845541908 4.86017e-05 1.056490120518199
RC N2 K2 K1 32768 20480 8192 0.0525938 0.060881339756655016 0.00282068 1.157576363690302
RC N2 K1 K2 32768 20480 12288 0.10781 0.11739206833374659 3.00522e-05 1.0888792165267283
RC N2 K2 K1 32768 20480 12288 0.0778814 0.09131750963498252 0.00320171 1.1725201349100365
RC N2 K1 K2 32768 20480 16384 0.132563 0.14782823821207408 4.41745e-05 1.1151545922472643
RC N2 K2 K1 32768 20480 16384 0.10331 0.12175367951331002 0.00444088 1.1785275337654635
RC N2 K1 K2 32768 20480 20480 0.15773 0.17826440809040162 0.000326234 1.130187079759092
RC N2 K2 K1 32768 20480 20480 0.12662 0.15218984939163754 5.51362e-05 1.2019416315877234
RC N2 K1 K2 32768 20480 24576 0.182938 0.20870057796872912 9.56325e-05 1.1408268264041868
RC N2 K2 K1 32768 20480 24576 0.152546 0.18262601926996505 0.0033692799999999997 1.1971865487785
RC N2 K1 K2 32768 20480 28672 0.207812 0.23913674784705663 0.000111525 1.1507359914107782
RC N2 K2 K1 32768 20480 28672 0.17890199999999998 0.21306218914829256 0.007126960000000001 1.1909435844668734
RC N2 K1 K2 32768 20480 32768 0.232555 0.2695729177253841 0.000145212 1.159179195138286
RC N2 K2 K1 32768 20480 32768 0.203007 0.24349835902662006 0.00602336 1.1994579449310618
RC N2 K1 K2 32768 24576 4096 0.068753 0.06781907429250988 4.38621e-05 0.9864162188196862
RC N2 K2 K1 32768 24576 4096 0.032815399999999995 0.03653240385399301 0.00203988 1.1132701065351336
RC N2 K1 K2 32768 24576 8192 0.0998979 0.1043424781465029 0.00155146 1.044491206987363
RC N2 K2 K1 32768 24576 8192 0.0614554 0.07305580770798602 1.66447e-05 1.1887614059624707
RC N2 K1 K2 32768 24576 12288 0.154737 0.1408658820004959 0.00616666 0.910356811884009
RC N2 K2 K1 32768 24576 12288 0.122569 0.10957921156197903 0.00549691 0.8940206052262728
RC N2 K1 K2 32768 24576 16384 0.159641 0.17738928585448893 0.000130894 1.1111762382751857
RC N2 K2 K1 32768 24576 16384 0.138784 0.14610261541597205 0.021993 1.0527338556027501
RC N2 K1 K2 32768 24576 20480 0.244383 0.21391268970848193 0.00481842 0.8753173899513548
RC N2 K2 K1 32768 24576 20480 0.18743600000000002 0.18262601926996505 0.0155043 0.9743380101472771
RC N2 K1 K2 32768 24576 24576 0.301843 0.250436093562475 0.00081432 0.8296899168192571
RC N2 K2 K1 32768 24576 24576 0.18780000000000002 0.21914942312395808 0.0122213 1.1669298355908309
RC N2 K1 K2 32768 24576 28672 0.289045 0.286959497416468 0.00238539 0.9927848515506859
RC N2 K2 K1 32768 24576 28672 0.315789 0.2556728269779511 0.014525600000000001 0.8096318332112615
RC N2 K1 K2 32768 24576 32768 0.279818 0.323482901270461 0.000194034 1.1560475068453815
RC N2 K2 K1 32768 24576 32768 0.24717699999999998 0.29219623083194407 0.0148424 1.1821335756641762
RC N2 K1 K2 32768 28672 4096 0.0801243 0.07911842000792821 6.22875e-05 0.9874460058674861
RC N2 K2 K1 32768 28672 4096 0.0383445 0.04261963782965851 0.0024048 1.1114928563329425
RC N2 K1 K2 32768 28672 8192 0.115444 0.1217290578375867 0.000137007 1.0544424815285913
RC N2 K2 K1 32768 28672 8192 0.0728021 0.08523027565931701 0.00289135 1.170711774238889
RC N2 K1 K2 32768 28672 12288 0.1858 0.16433969566724524 0.00145118 0.8844978238280153
RC N2 K2 K1 32768 28672 12288 0.138744 0.12784091348897555 0.008478540000000001 0.9214157980811822
RC N2 K1 K2 32768 28672 16384 0.186457 0.20695033349690373 0.000379557 1.1099091667081618
RC N2 K2 K1 32768 28672 16384 0.143047 0.17045155131863404 0.000103551 1.19157725306112
RC N2 K1 K2 32768 28672 20480 0.291846 0.24956097132656224 0.00286191 0.8551118443513437
RC N2 K2 K1 32768 28672 20480 0.237975 0.21306218914829256 0.0112693 0.8953133276532936
RC N2 K1 K2 32768 28672 24576 0.351093 0.29217160915622076 0.00151307 0.8321772554742497
RC N2 K2 K1 32768 28672 24576 0.21549600000000002 0.2556728269779511 0.00665676 1.1864388525910043
RC N2 K1 K2 32768 28672 28672 0.383931 0.3347822469858793 0.00571393 0.871985453078494
RC N2 K2 K1 32768 28672 28672 0.371603 0.2982834648076096 0.0242175 0.8026939093807358
RC N2 K1 K2 32768 28672 32768 0.326763 0.37739288481553773 0.000100421 1.1549437507169957
RC N2 K2 K1 32768 28672 32768 0.28362099999999996 0.34089410263726805 0.000109677 1.2019353384878697
RC N2 K1 K2 32768 32768 4096 0.0924049 0.0904177657233465 0.00129264 0.9784953581828075
RC N2 K2 K1 32768 32768 4096 0.043818800000000005 0.048706871805324015 0.00287717 1.1115519321689322
RC N2 K1 K2 32768 32768 8192 0.13211 0.1391156375286705 0.000125187 1.0530288208967564
RC N2 K2 K1 32768 32768 8192 0.082824 0.09740474361064802 0.0032575599999999996 1.1760449098165753
RC N2 K1 K2 32768 32768 12288 0.213695 0.18781350933399454 0.00164902 0.8788858388544165
RC N2 K2 K1 32768 32768 12288 0.15728399999999998 0.14610261541597205 0.011274300000000001 0.9289095865820558
RC N2 K1 K2 32768 32768 16384 0.212883 0.23651138113931855 3.77132e-05 1.1109923344716044
RC N2 K2 K1 32768 32768 16384 0.18037899999999998 0.19480048722129606 0.024578199999999998 1.0799510321118095
RC N2 K1 K2 32768 32768 20480 0.338833 0.28520925294464256 0.00207657 0.8417398923500443
RC N2 K2 K1 32768 32768 20480 0.277158 0.24349835902662006 0.0224649 0.8785543229010891
RC N2 K1 K2 32768 32768 24576 0.399614 0.3339071247499666 0.00330182 0.8355741409209051
RC N2 K2 K1 32768 32768 24576 0.244606 0.29219623083194407 0.00533125 1.194558722320565
RC N2 K1 K2 32768 32768 28672 0.382839 0.38260499655529057 0.0222187 0.9993887680076757
RC N2 K2 K1 32768 32768 28672 0.437154 0.34089410263726805 0.0091709 0.7798032332708109
RC N2 K1 K2 32768 32768 32768 0.372873 0.4313028683606146 4.2076e-05 1.156701794875506
RC N2 K2 K1 32768 32768 32768 0.322757 0.3895919744425921 7.175479999999999e-05 1.2070752127532232
RC N4 K1 K4 4096 4096 4096 0.00234985 0.0013902345624710582 9.40724e-05 0.5916269389412337
RC N4 K2 K2 4096 4096 4096 0.00192748 0.0007292091072136446 0.000193742 0.3783225284898648
RC N4 K4 K1 4096 4096 4096 0.000377928 0.00038945212347909385 2.85985e-06 1.0304929073238656
RC N4 K1 K4 4096 4096 8192 0.00308202 0.001770686685950152 9.4351e-05 0.574521478105318
RC N4 K2 K2 4096 4096 8192 0.00220265 0.0011096612306927384 0.00022006 0.5037846370021285
RC N4 K4 K1 4096 4096 8192 0.000704179 0.0007699042469581877 1.737e-06 1.0933359940557552
RC N4 K1 K4 4096 4096 12288 0.00362451 0.0021511388094292458 8.122e-05 0.5934978271350461
RC N4 K2 K2 4096 4096 12288 0.00277506 0.0014901133541718322 0.000232953 0.5369661752076827
RC N4 K4 K1 4096 4096 12288 0.00103276 0.0011503563704372815 3.5663499999999997e-06 1.1138661164619867
RC N4 K1 K4 4096 4096 16384 0.00383843 0.0025315909329083394 0.000135245 0.6595381270228555
RC N4 K2 K2 4096 4096 16384 0.00311308 0.001870565477650926 0.000231269 0.6008729225239718
RC N4 K4 K1 4096 4096 16384 0.0013492900000000002 0.0015308084939163753 3.1696799999999998e-06 1.1345288958758866
RC N4 K1 K4 4096 4096 20480 0.00433445 0.0029120430563874334 9.82409e-05 0.6718368089117266
RC N4 K2 K2 4096 4096 20480 0.00351641 0.00225101760113002 0.00010304 0.6401465133843949
RC N4 K4 K1 4096 4096 20480 0.00165805 0.001911260617395469 3.20921e-06 1.1527159117007744
RC N4 K1 K4 4096 4096 24576 0.00444819 0.0032924951798665274 9.61403e-05 0.7401876223512321
RC N4 K2 K2 4096 4096 24576 0.003961 0.002631469724609114 0.000152595 0.6643447928828866
RC N4 K4 K1 4096 4096 24576 0.00198007 0.002291712740874563 2.6045299999999998e-06 1.157389759389599
RC N4 K1 K4 4096 4096 28672 0.00514926 0.003672947303345621 5.12224e-05 0.7132961441732639
RC N4 K2 K2 4096 4096 28672 0.00422397 0.0030119218480882076 0.000160158 0.7130547442543881
RC N4 K4 K1 4096 4096 28672 0.00230093 0.0026721648643536567 2.53051e-06 1.1613412247889578
RC N4 K1 K4 4096 4096 32768 0.00506317 0.004053399426824715 0.000134275 0.8005655403284337
RC N4 K2 K2 4096 4096 32768 0.00472345 0.0033923739715673016 9.8492e-05 0.7181983447622611
RC N4 K4 K1 4096 4096 32768 0.00259525 0.0030526169878327507 3.1973399999999997e-06 1.1762323428697623
RC N4 K1 K4 4096 8192 4096 0.00401904 0.0027474691249421163 5.37849e-05 0.6836132820131465
RC N4 K2 K2 4096 8192 4096 0.00250551 0.0014354182144272892 0.000107635 0.5729046040236476
RC N4 K4 K1 4096 8192 4096 0.000747817 0.0007699042469581877 3.33058e-06 1.0295356309875112
RC N4 K1 K4 4096 8192 8192 0.00477938 0.0035083733719003035 8.59355e-05 0.7340645380573011
RC N4 K2 K2 4096 8192 8192 0.0035678 0.002196322461385477 0.000244673 0.615595734454139
RC N4 K4 K1 4096 8192 8192 0.00143219 0.0015308084939163753 3.10106e-06 1.0688585270923379
RC N4 K1 K4 4096 8192 12288 0.00570946 0.0042692776188584915 0.000143683 0.7477550624504754
RC N4 K2 K2 4096 8192 12288 0.00457115 0.0029572267083436644 0.000109418 0.6469327649155385
RC N4 K4 K1 4096 8192 12288 0.0021251000000000004 0.002291712740874563 3.68409e-06 1.0784023061853854
RC N4 K1 K4 4096 8192 16384 0.00640686 0.005030181865816679 8.77575e-05 0.7851243613590243
RC N4 K2 K2 4096 8192 16384 0.00518465 0.0037181309553018524 0.000146115 0.7171421321211369
RC N4 K4 K1 4096 8192 16384 0.0028107099999999997 0.0030526169878327507 3.57392e-06 1.0860661497745234
RC N4 K1 K4 4096 8192 20480 0.0074477 0.005791086112774867 6.69896e-05 0.7775670492601564
RC N4 K2 K2 4096 8192 20480 0.00617441 0.00447903520226004 0.000174167 0.7254191416281134
RC N4 K4 K1 4096 8192 20480 0.00339753 0.0038135212347909383 3.99212e-06 1.1224393117326228
RC N4 K1 K4 4096 8192 24576 0.00812262 0.006551990359733055 0.00027275 0.8066350955397463
RC N4 K2 K2 4096 8192 24576 0.00684717 0.0052399394492182285 9.0866e-05 0.7652708271034937
RC N4 K4 K1 4096 8192 24576 0.00404402 0.004574425481749127 3.75083e-06 1.131157976901481
RC N4 K1 K4 4096 8192 28672 0.00912568 0.007312894606691243 0.000163283 0.8013533902888598
RC N4 K2 K2 4096 8192 28672 0.00792279 0.006000843696176416 0.000108296 0.7574154680581481
RC N4 K4 K1 4096 8192 28672 0.00471496 0.005335329728707314 4.86249e-06 1.1315747596389607
RC N4 K1 K4 4096 8192 32768 0.00979421 0.00807379885364943 5.29326e-05 0.8243440618129927
RC N4 K2 K2 4096 8192 32768 0.00843989 0.006761747943134604 7.03239e-05 0.8011654112950054
RC N4 K4 K1 4096 8192 32768 0.00535151 0.006096233975665502 4.84388e-06 1.1391614657667652
RC N4 K1 K4 4096 12288 4096 0.00557482 0.0041047036874131745 0.000111747 0.7362934924200556
RC N4 K2 K2 4096 12288 4096 0.00336909 0.0021416273216409336 9.42672e-05 0.6356693711479757
RC N4 K4 K1 4096 12288 4096 0.00102717 0.0011503563704372815 2.30467e-06 1.119927928616764
RC N4 K1 K4 4096 12288 8192 0.00679924 0.005246060057850456 0.000100261 0.7715656540805231
RC N4 K2 K2 4096 12288 8192 0.00455445 0.0032829836920782157 0.000263234 0.7208298899050853
RC N4 K4 K1 4096 12288 8192 0.00201048 0.002291712740874563 2.25631e-06 1.1398833815181266
RC N4 K1 K4 4096 12288 12288 0.0080419 0.006387416428287737 9.82538e-05 0.794267079706007
RC N4 K2 K2 4096 12288 12288 0.00595024 0.004424340062515497 0.000201702 0.7435565729307552
RC N4 K4 K1 4096 12288 12288 0.0031543499999999998 0.0034330691113118447 4.64618e-06 1.0883602362806426
RC N4 K1 K4 4096 12288 16384 0.00916375 0.00752877279872502 8.52424e-05 0.8215820814322761
RC N4 K2 K2 4096 12288 16384 0.00703053 0.005565696432952779 0.000110623 0.7916467795390645
RC N4 K4 K1 4096 12288 16384 0.0041585 0.004574425481749127 6.98282e-06 1.1000181511961349
RC N4 K1 K4 4096 12288 20480 0.00998235 0.0086701291691623 5.11408e-05 0.86854590043049
RC N4 K2 K2 4096 12288 20480 0.00802982 0.00670705280339006 5.50336e-05 0.8352681384377308
RC N4 K4 K1 4096 12288 20480 0.00496316 0.005715781852186408 4.85813e-06 1.1516416662340943
RC N4 K1 K4 4096 12288 24576 0.0113956 0.009811485539599582 9.64858e-05 0.8609889378005179
RC N4 K2 K2 4096 12288 24576 0.00927753 0.007848409173827342 0.000270722 0.8459589108121819
RC N4 K4 K1 4096 12288 24576 0.00594992 0.00685713822262369 5.488630000000001e-06 1.1524757009545825
RC N4 K1 K4 4096 12288 28672 0.0124585 0.010952841910036865 5.78881e-05 0.879146117914425
RC N4 K2 K2 4096 12288 28672 0.0107264 0.008989765544264625 0.000100105 0.8380971755914962
RC N4 K4 K1 4096 12288 28672 0.00692975 0.007998494593060972 5.84346e-06 1.154225562691435
RC N4 K1 K4 4096 12288 32768 0.0137192 0.012094198280474146 0.000191888 0.881552734887905
RC N4 K2 K2 4096 12288 32768 0.0114332 0.010131121914701906 0.000212978 0.8861142912484612
RC N4 K4 K1 4096 12288 32768 0.007903170000000001 0.009139850963498253 6.1037e-06 1.1564791043971283
RC N4 K1 K4 4096 16384 4096 0.00709902 0.005461938249884233 0.000102289 0.7693932753935377
RC N4 K2 K2 4096 16384 4096 0.00429306 0.0028478364288545784 0.000101253 0.6633581708279359
RC N4 K4 K1 4096 16384 4096 0.00141045 0.0015308084939163753 4.29057e-06 1.0853333999194408
RC N4 K1 K4 4096 16384 8192 0.00872295 0.006983746743800608 6.3021e-05 0.8006175369342491
RC N4 K2 K2 4096 16384 8192 0.00598212 0.004369644922770954 2.30719e-05 0.7304508974696186
RC N4 K4 K1 4096 16384 8192 0.0026832500000000003 0.0030526169878327507 8.51651e-06 1.137656568650983
RC N4 K1 K4 4096 16384 12288 0.0102343 0.008505555237716983 0.000101781 0.8310832433793208
RC N4 K2 K2 4096 16384 12288 0.00720795 0.00589145341668733 8.04075e-05 0.8173549229236232
RC N4 K4 K1 4096 16384 12288 0.00397218 0.004574425481749127 1.01521e-05 1.1516158587347822
RC N4 K1 K4 4096 16384 16384 0.0117601 0.010027363731633359 5.56384e-05 0.8526597334744908
RC N4 K2 K2 4096 16384 16384 0.00892312 0.007413261910603705 0.000117367 0.8307925827069126
RC N4 K4 K1 4096 16384 16384 0.0052587400000000005 0.006096233975665502 6.19225e-06 1.1592575361522914
RC N4 K1 K4 4096 16384 20480 0.0132458 0.011549172225549735 0.000154664 0.8719120193230862
RC N4 K2 K2 4096 16384 20480 0.0105711 0.00893507040452008 0.000104349 0.8452356334269925
RC N4 K4 K1 4096 16384 20480 0.0065350700000000005 0.007618042469581877 6.796029999999999e-06 1.1657170419875955
RC N4 K1 K4 4096 16384 24576 0.0144341 0.013070980719466111 9.98055e-05 0.9055625719280115
RC N4 K2 K2 4096 16384 24576 0.0117774 0.010456878898436456 0.000105891 0.8878766874213712
RC N4 K4 K1 4096 16384 24576 0.00782299 0.009139850963498253 7.908e-06 1.1683321803425868
RC N4 K1 K4 4096 16384 28672 0.0162155 0.014592789213382484 0.000145213 0.8999284149969154
RC N4 K2 K2 4096 16384 28672 0.0134036 0.01197868739235283 0.000290277 0.8936917986475895
RC N4 K4 K1 4096 16384 28672 0.009093680000000002 0.010661659457414627 8.31047e-06 1.1724251851191845
RC N4 K1 K4 4096 16384 32768 0.0175623 0.01611459770729886 0.00018843 0.9175676139969628
RC N4 K2 K2 4096 16384 32768 0.0151228 0.013500495886269207 3.65826e-05 0.8927246201939593
RC N4 K4 K1 4096 16384 32768 0.0103547 0.012183467951331003 7.7084e-06 1.176612354904633
RC N4 K1 K4 4096 20480 4096 0.00850021 0.006819172812355291 0.00010523 0.8022358050395568
RC N4 K2 K2 4096 20480 4096 0.00501436 0.0035540455360682233 0.000101813 0.708773509693804
RC N4 K4 K1 4096 20480 4096 0.001624 0.001911260617395469 3.18202e-06 1.1768846166228257
RC N4 K1 K4 4096 20480 8192 0.0103251 0.00872143342975076 0.000129934 0.844682708133651
RC N4 K2 K2 4096 20480 8192 0.00686253 0.0054563061534636925 0.000110509 0.7950866740784656
RC N4 K4 K1 4096 20480 8192 0.0031966399999999997 0.0038135212347909383 3.92095e-06 1.1929780127855931
RC N4 K1 K4 4096 20480 12288 0.0123549 0.010623694047146229 8.96169e-05 0.85987697570569
RC N4 K2 K2 4096 20480 12288 0.00881922 0.007358566770859162 6.33829e-05 0.8343784111133595
RC N4 K4 K1 4096 20480 12288 0.00477288 0.005715781852186408 4.60151e-06 1.197554066347029
RC N4 K1 K4 4096 20480 16384 0.0139827 0.012525954664541698 0.000115271 0.8958180225951853
RC N4 K2 K2 4096 20480 16384 0.0107586 0.00926082738825463 8.64832e-05 0.8607836882358886
RC N4 K4 K1 4096 20480 16384 0.00634422 0.007618042469581877 4.592030000000001e-06 1.2007847252431152
RC N4 K1 K4 4096 20480 20480 0.0158692 0.014428215281937167 0.000322185 0.9091961335125379
RC N4 K2 K2 4096 20480 20480 0.0125991 0.0111630880056501 0.000111183 0.8860226528601328
RC N4 K4 K1 4096 20480 20480 0.00790891 0.009520303086977346 5.69655e-06 1.2037440161763564
RC N4 K1 K4 4096 20480 24576 0.018021 0.016330475899332637 0.000101971 0.9061914377300171
RC N4 K2 K2 4096 20480 24576 0.0142908 0.01306534862304557 0.000440264 0.9142489309937561
RC N4 K4 K1 4096 20480 24576 0.00949127 0.011422563704372815 6.7543799999999995e-06 1.2034810625314438
RC N4 K1 K4 4096 20480 28672 0.0193919 0.018232736516728104 0.000588611 0.9402243471102937
RC N4 K2 K2 4096 20480 28672 0.0163095 0.014967609240441038 4.22412e-05 0.9177233661633427
RC N4 K4 K1 4096 20480 28672 0.0110471 0.013324824321768285 7.20347e-06 1.206183009275582
RC N4 K1 K4 4096 20480 32768 0.0210099 0.020134997134123575 0.000381913 0.958357590189557
RC N4 K2 K2 4096 20480 32768 0.0181955 0.01686986985783651 7.29382e-05 0.9271451654440114
RC N4 K4 K1 4096 20480 32768 0.012612700000000001 0.015227084939163754 1.0867800000000001e-05 1.2072819411516766
RC N4 K1 K4 4096 24576 4096 0.0100524 0.008176407374826349 9.21114e-05 0.8133786334433916
RC N4 K2 K2 4096 24576 4096 0.00551167 0.0042602546432818685 6.87402e-05 0.7729516903736742
RC N4 K4 K1 4096 24576 4096 0.0020280100000000002 0.002291712740874563 2.61566e-06 1.130030296139843
RC N4 K1 K4 4096 24576 8192 0.012434 0.010459120115700913 5.63966e-05 0.8411709920943311
RC N4 K2 K2 4096 24576 8192 0.00826039 0.006542967384156432 4.04671e-05 0.7920894030616511
RC N4 K4 K1 4096 24576 8192 0.00399513 0.004574425481749127 4.581220000000001e-06 1.1450004084345506
RC N4 K1 K4 4096 24576 12288 0.0149695 0.012741832856575475 8.76551e-05 0.8511862691857093
RC N4 K2 K2 4096 24576 12288 0.0106676 0.008825680125030995 5.61011e-05 0.8273351198986647
RC N4 K4 K1 4096 24576 12288 0.00608063 0.00685713822262369 1.0477399999999999e-05 1.1277019359217202
RC N4 K1 K4 4096 24576 16384 0.0170045 0.015024545597450038 0.000347535 0.8835629155488276
RC N4 K2 K2 4096 24576 16384 0.0127359 0.011108392865905557 0.000271707 0.8722110621083361
RC N4 K4 K1 4096 24576 16384 0.00804802 0.009139850963498253 6.90632e-06 1.1356645440118507
RC N4 K1 K4 4096 24576 20480 0.0192664 0.0173072583383246 0.000324244 0.8983130391938609
RC N4 K2 K2 4096 24576 20480 0.0147393 0.01339110560678012 0.000735246 0.9085306362432489
RC N4 K4 K1 4096 24576 20480 0.010974500000000002 0.011422563704372815 7.355440000000001e-05 1.0408277100890988
RC N4 K1 K4 4096 24576 24576 0.0216501 0.019589971079199166 0.000132281 0.9048443692730826
RC N4 K2 K2 4096 24576 24576 0.0172359 0.015673818347654685 0.000571256 0.9093704620968263
RC N4 K4 K1 4096 24576 24576 0.0130855 0.01370527644524738 0.00013264100000000002 1.0473636043901555
RC N4 K1 K4 4096 24576 28672 0.0237459 0.021872683820073728 0.000425989 0.921114121598833
RC N4 K2 K2 4096 24576 28672 0.0200582 0.017956531088529248 0.000186445 0.8952214599779266
RC N4 K4 K1 4096 24576 28672 0.0153458 0.015987989186121942 0.000126055 1.0418478792973935
RC N4 K1 K4 4096 24576 32768 0.0260885 0.02415539656094829 9.08631e-05 0.9259020856296181
RC N4 K2 K2 4096 24576 32768 0.0222321 0.02023924382940381 7.83347e-05 0.9103613167178903
RC N4 K4 K1 4096 24576 32768 0.0158917 0.018270701926996504 8.76285e-06 1.1497009084614296
RC N4 K1 K4 4096 28672 4096 0.0117324 0.009533641937297405 6.79109e-05 0.812590939389844
RC N4 K2 K2 4096 28672 4096 0.00631432 0.004966463750495512 0.000177873 0.7865397620797666
RC N4 K4 K1 4096 28672 4096 0.00243635 0.0026721648643536567 4.26656e-06 1.0967902248665655
RC N4 K1 K4 4096 28672 8192 0.0133559 0.012196806801651063 0.000334556 0.9132148939158771
RC N4 K2 K2 4096 28672 8192 0.00948482 0.007629628614849169 7.91354e-05 0.8044041547282046
RC N4 K4 K1 4096 28672 8192 0.00474404 0.005335329728707314 4.5933099999999996e-06 1.1246384365872366
RC N4 K1 K4 4096 28672 12288 0.0171138 0.01485997166600472 6.37761e-05 0.8683034548729517
RC N4 K2 K2 4096 28672 12288 0.0120884 0.010292793479202828 6.58851e-05 0.851460365242946
RC N4 K4 K1 4096 28672 12288 0.0070043499999999995 0.007998494593060972 7.3760400000000004e-06 1.1419324552686505
RC N4 K1 K4 4096 28672 16384 0.0197146 0.017523136530358377 0.000160849 0.888840581617602
RC N4 K2 K2 4096 28672 16384 0.0146859 0.012955958343556482 0.000113803 0.8822039060293535
RC N4 K4 K1 4096 28672 16384 0.00926663 0.010661659457414627 1.0138899999999999e-05 1.150543342878115
RC N4 K1 K4 4096 28672 20480 0.0219538 0.020186301394712034 0.000392654 0.9194900834804014
RC N4 K2 K2 4096 28672 20480 0.0173638 0.01561912320791014 4.76448e-05 0.8995221787805745
RC N4 K4 K1 4096 28672 20480 0.0133553 0.013324824321768285 0.000138981 0.997718083589907
RC N4 K1 K4 4096 28672 24576 0.0248782 0.02284946625906569 0.000117105 0.9184533551087173
RC N4 K2 K2 4096 28672 24576 0.0196239 0.018282288072263796 0.000665073 0.9316337767856439
RC N4 K4 K1 4096 28672 24576 0.0160262 0.015987989186121942 0.00014452899999999998 0.9976157283774033
RC N4 K1 K4 4096 28672 28672 0.0262621 0.02551263112341935 0.000701691 0.9714619593794612
RC N4 K2 K2 4096 28672 28672 0.022163 0.020945452936617454 0.000790387 0.9450639776482179
RC N4 K4 K1 4096 28672 28672 0.0187856 0.0186511540504756 0.000191931 0.9928431378542927
RC N4 K1 K4 4096 28672 32768 0.0299805 0.028175795987773002 0.000592361 0.939804072239389
RC N4 K2 K2 4096 28672 32768 0.0246293 0.023608617800971107 0.000866535 0.9585582132245377
RC N4 K4 K1 4096 28672 32768 0.0182856 0.021314318914829253 1.1800200000000001e-05 1.1656341008678552
RC N4 K1 K4 4096 32768 4096 0.0129393 0.010890876499768463 3.40069e-05 0.841689774544872
RC N4 K2 K2 4096 32768 4096 0.00708094 0.005672672857709157 6.40676e-05 0.8011186166962518
RC N4 K4 K1 4096 32768 4096 0.00263419 0.0030526169878327507 2.5971700000000003e-06 1.1588446497149982
RC N4 K1 K4 4096 32768 8192 0.0160054 0.013934493487601216 9.22506e-05 0.8706120114212214
RC N4 K2 K2 4096 32768 8192 0.0103148 0.008716289845541908 4.75363e-05 0.8450275182787749
RC N4 K4 K1 4096 32768 8192 0.00519731 0.006096233975665502 4.4961300000000004e-06 1.1729594685838447
RC N4 K1 K4 4096 32768 12288 0.0189589 0.016978110475433968 0.000346157 0.8955219171699818
RC N4 K2 K2 4096 32768 12288 0.013795 0.01175990683337466 0.000114371 0.8524760299655426
RC N4 K4 K1 4096 32768 12288 0.00790622 0.009139850963498253 5.70355e-06 1.1560329668916691
RC N4 K1 K4 4096 32768 16384 0.0217187 0.020021727463266716 0.000336726 0.9218658328199532
RC N4 K2 K2 4096 32768 16384 0.0166584 0.01480352382120741 5.56454e-05 0.8886522007640235
RC N4 K4 K1 4096 32768 16384 0.0104567 0.012183467951331003 1.0872e-05 1.1651350762029133
RC N4 K1 K4 4096 32768 20480 0.0249127 0.023065344451099465 0.000451639 0.9258468351924707
RC N4 K2 K2 4096 32768 20480 0.0194746 0.01784714080904016 6.79417e-05 0.9164317012436793
RC N4 K4 K1 4096 32768 20480 0.012864599999999999 0.015227084939163754 7.21041e-06 1.1836423160583116
RC N4 K1 K4 4096 32768 24576 0.0263597 0.026108961438932217 0.00086636 0.9904878067251227
RC N4 K2 K2 4096 32768 24576 0.0215816 0.02089075779687291 0.000712107 0.9679892962928102
RC N4 K4 K1 4096 32768 24576 0.015445 0.018270701926996504 1.03319e-05 1.1829525365488187
RC N4 K1 K4 4096 32768 28672 0.0292982 0.029152578426764966 0.00102086 0.995029675091472
RC N4 K2 K2 4096 32768 28672 0.0255667 0.02393437478470566 8.4675e-05 0.936154246919065
RC N4 K4 K1 4096 32768 28672 0.017971800000000003 0.021314318914829253 1.17143e-05 1.18598687470533
RC N4 K1 K4 4096 32768 32768 0.0314952 0.032196195414597714 0.00146164 1.0222572142611481
RC N4 K2 K2 4096 32768 32768 0.0276251 0.02697799177253841 0.00105139 0.9765753525792997
RC N4 K4 K1 4096 32768 32768 0.0205057 0.024357935902662005 1.17885e-05 1.1878617117514643
RC N4 K1 K4 8192 4096 4096 0.00424236 0.0027474691249421163 6.93668e-05 0.6476275292389416
RC N4 K2 K2 8192 4096 4096 0.00268968 0.0014354182144272892 0.000154429 0.5336762047631277
RC N4 K4 K1 8192 4096 4096 0.0007503719999999999 0.0007699042469581877 2.24053e-06 1.0260300850220794
RC N4 K1 K4 8192 4096 8192 0.00541469 0.0035083733719003035 0.00134155 0.6479361462798985
RC N4 K2 K2 8192 4096 8192 0.00349271 0.002196322461385477 0.000108223 0.6288304672834208
RC N4 K4 K1 8192 4096 8192 0.0014459599999999998 0.0015308084939163753 3.2568900000000003e-06 1.0586796964759575
RC N4 K1 K4 8192 4096 12288 0.00571223 0.0042692776188584915 5.51483e-05 0.7473924577369068
RC N4 K2 K2 8192 4096 12288 0.004411 0.0029572267083436644 0.000185543 0.6704209268518849
RC N4 K4 K1 8192 4096 12288 0.00212199 0.002291712740874563 3.63186e-06 1.079982818427308
RC N4 K1 K4 8192 4096 16384 0.00648705 0.005030181865816679 0.000101418 0.7754190064538856
RC N4 K2 K2 8192 4096 16384 0.00521247 0.0037181309553018524 0.000150132 0.7133146004297103
RC N4 K4 K1 8192 4096 16384 0.0028056 0.0030526169878327507 2.92835e-06 1.0880442642688732
RC N4 K1 K4 8192 4096 20480 0.00732359 0.005791086112774867 0.000110532 0.7907441722945805
RC N4 K2 K2 8192 4096 20480 0.00611368 0.00447903520226004 0.000135679 0.7326250641610356
RC N4 K4 K1 8192 4096 20480 0.00349682 0.0038135212347909383 3.69318e-06 1.0905683549027225
RC N4 K1 K4 8192 4096 24576 0.00827025 0.006551990359733055 5.53179e-05 0.7922360702195285
RC N4 K2 K2 8192 4096 24576 0.00650984 0.0052399394492182285 8.85235e-05 0.8049259965249881
RC N4 K4 K1 8192 4096 24576 0.004186359999999999 0.004574425481749127 3.15308e-06 1.0926975897316829
RC N4 K1 K4 8192 4096 28672 0.0087909 0.007312894606691243 9.29296e-05 0.8318709809793357
RC N4 K2 K2 8192 4096 28672 0.00742069 0.006000843696176416 0.000196354 0.8086638434130001
RC N4 K4 K1 8192 4096 28672 0.00487195 0.005335329728707314 3.52434e-06 1.0951117578602643
RC N4 K1 K4 8192 4096 32768 0.00962048 0.00807379885364943 8.92908e-05 0.8392303558293797
RC N4 K2 K2 8192 4096 32768 0.00832017 0.006761747943134604 0.000199931 0.812693483803168
RC N4 K4 K1 8192 4096 32768 0.00553864 0.006096233975665502 4.82596e-06 1.1006734461285625
RC N4 K1 K4 8192 8192 4096 0.00708329 0.005461938249884233 0.000130706 0.7711018820186993
RC N4 K2 K2 8192 8192 4096 0.00433078 0.0028478364288545784 8.26536e-05 0.6575804887005524
RC N4 K4 K1 8192 8192 4096 0.0013888499999999999 0.0015308084939163753 7.90101e-06 1.1022129775831626
RC N4 K1 K4 8192 8192 8192 0.00839315 0.006983746743800608 9.99971e-05 0.8320769608312264
RC N4 K2 K2 8192 8192 8192 0.00568911 0.004369644922770954 0.000181138 0.7680717937904091
RC N4 K4 K1 8192 8192 8192 0.00267617 0.0030526169878327507 3.80561e-06 1.1406663208364007
RC N4 K1 K4 8192 8192 12288 0.0102712 0.008505555237716983 3.13058e-05 0.8280975190549287
RC N4 K2 K2 8192 8192 12288 0.00734506 0.00589145341668733 0.000163001 0.8020973847303263
RC N4 K4 K1 8192 8192 12288 0.0039641500000000005 0.004574425481749127 3.9781900000000004e-06 1.1539486350791788
RC N4 K1 K4 8192 8192 16384 0.0117504 0.010027363731633359 8.9668e-05 0.8533636073353553
RC N4 K2 K2 8192 8192 16384 0.0090452 0.007413261910603705 3.60628e-05 0.8195796566801956
RC N4 K4 K1 8192 8192 16384 0.00523387 0.006096233975665502 4.35079e-06 1.164766028897451
RC N4 K1 K4 8192 8192 20480 0.0131902 0.011549172225549735 0.000125465 0.8755873470872114
RC N4 K2 K2 8192 8192 20480 0.0104609 0.00893507040452008 7.6081e-05 0.8541397398426598
RC N4 K4 K1 8192 8192 20480 0.0065221 0.007618042469581877 4.9283799999999996e-06 1.1680352140540435
RC N4 K1 K4 8192 8192 24576 0.0148438 0.013070980719466111 7.84436e-05 0.880568366554798
RC N4 K2 K2 8192 8192 24576 0.0118602 0.010456878898436456 0.000210785 0.8816781250262606
RC N4 K4 K1 8192 8192 24576 0.0077963699999999995 0.009139850963498253 4.68339e-06 1.1723213448692473
RC N4 K1 K4 8192 8192 28672 0.0156632 0.014592789213382484 0.000116962 0.9316607853684103
RC N4 K2 K2 8192 8192 28672 0.013648 0.01197868739235283 6.46444e-05 0.8776881149144805
RC N4 K4 K1 8192 8192 28672 0.00907084 0.010661659457414627 5.07793e-06 1.1753773032502643
RC N4 K1 K4 8192 8192 32768 0.0177447 0.01611459770729886 4.85727e-05 0.9081358212479704
RC N4 K2 K2 8192 8192 32768 0.0150172 0.013500495886269207 7.19881e-05 0.8990022032249159
RC N4 K4 K1 8192 8192 32768 0.010323 0.012183467951331003 5.70088e-06 1.1802255111238016
RC N4 K1 K4 8192 12288 4096 0.010004 0.008176407374826349 8.93948e-05 0.8173138119578517
RC N4 K2 K2 8192 12288 4096 0.00584075 0.0042602546432818685 5.76439e-05 0.7294019848960953
RC N4 K4 K1 8192 12288 4096 0.00202376 0.002291712740874563 2.4490599999999997e-06 1.1324034178334206
RC N4 K1 K4 8192 12288 8192 0.0124682 0.010459120115700913 3.09897e-05 0.8388636784540602
RC N4 K2 K2 8192 12288 8192 0.00799406 0.006542967384156432 6.72735e-05 0.8184786434122875
RC N4 K4 K1 8192 12288 8192 0.00399561 0.004574425481749127 1.2614e-05 1.1448628574233037
RC N4 K1 K4 8192 12288 12288 0.014923 0.012741832856575475 6.34835e-05 0.8538385617218706
RC N4 K2 K2 8192 12288 12288 0.0107557 0.008825680125030995 5.77603e-05 0.8205584132163406
RC N4 K4 K1 8192 12288 12288 0.00615219 0.00685713822262369 5.6898399999999996e-06 1.1145849238439791
RC N4 K1 K4 8192 12288 16384 0.0170794 0.015024545597450038 0.000317206 0.8796881387782964
RC N4 K2 K2 8192 12288 16384 0.0125424 0.011108392865905557 0.000571668 0.8856672459741004
RC N4 K4 K1 8192 12288 16384 0.008121 0.009139850963498253 6.33636e-06 1.1254588059965833
RC N4 K1 K4 8192 12288 20480 0.0192803 0.0173072583383246 0.000120735 0.8976654065717131
RC N4 K2 K2 8192 12288 20480 0.0154256 0.01339110560678012 9.68822e-05 0.8681092214746992
RC N4 K4 K1 8192 12288 20480 0.0101046 0.011422563704372815 6.11019e-06 1.1304320511819186
RC N4 K1 K4 8192 12288 24576 0.0217172 0.019589971079199166 0.000273076 0.9020486563276651
RC N4 K2 K2 8192 12288 24576 0.0176856 0.015673818347654685 7.54493e-05 0.8862474752145636
RC N4 K4 K1 8192 12288 24576 0.0120679 0.01370527644524738 8.031770000000001e-06 1.1356803126681014
RC N4 K1 K4 8192 12288 28672 0.023887 0.021872683820073728 0.000409428 0.9156731201102578
RC N4 K2 K2 8192 12288 28672 0.0195594 0.017956531088529248 0.000704568 0.9180512228662048
RC N4 K4 K1 8192 12288 28672 0.014041 0.015987989186121942 9.91199e-06 1.1386645670623134
RC N4 K1 K4 8192 12288 32768 0.0258709 0.02415539656094829 0.000630624 0.9336898430649221
RC N4 K2 K2 8192 12288 32768 0.0219416 0.02023924382940381 0.000543779 0.9224142190817357
RC N4 K4 K1 8192 12288 32768 0.0159098 0.018270701926996504 7.41687e-06 1.1483929356117928
RC N4 K1 K4 8192 16384 4096 0.0126512 0.010890876499768463 0.00016696 0.8608571913943708
RC N4 K2 K2 8192 16384 4096 0.00721443 0.005672672857709157 5.71944e-05 0.7862953632801424
RC N4 K4 K1 8192 16384 4096 0.0026414 0.0030526169878327507 5.01657e-06 1.1556814521968466
RC N4 K1 K4 8192 16384 8192 0.0156874 0.013934493487601216 9.01706e-05 0.8882602271632785
RC N4 K2 K2 8192 16384 8192 0.00981205 0.008716289845541908 0.000275131 0.8883250539430505
RC N4 K4 K1 8192 16384 8192 0.00521226 0.006096233975665502 1.22565e-05 1.1695951421582005
RC N4 K1 K4 8192 16384 12288 0.0191711 0.016978110475433968 0.00014742 0.8856096142336104
RC N4 K2 K2 8192 16384 12288 0.0132816 0.01175990683337466 0.000364783 0.8854284749860454
RC N4 K4 K1 8192 16384 12288 0.00798173 0.009139850963498253 4.0389399999999997e-05 1.1450964845338358
RC N4 K1 K4 8192 16384 16384 0.0217542 0.020021727463266716 0.000320761 0.9203614687401382
RC N4 K2 K2 8192 16384 16384 0.0163767 0.01480352382120741 0.000293143 0.9039381451212644
RC N4 K4 K1 8192 16384 16384 0.0105923 0.012183467951331003 1.05285e-05 1.1502193056589223
RC N4 K1 K4 8192 16384 20480 0.0249184 0.023065344451099465 0.000398637 0.9256350508499528
RC N4 K2 K2 8192 16384 20480 0.0190333 0.01784714080904016 0.000509671 0.9376797932591909
RC N4 K4 K1 8192 16384 20480 0.0128956 0.015227084939163754 7.60904e-06 1.1807969337730508
RC N4 K1 K4 8192 16384 24576 0.0273208 0.026108961438932217 0.000527023 0.9556441040867112
RC N4 K2 K2 8192 16384 24576 0.0205447 0.02089075779687291 0.00127966 1.0168441396989447
RC N4 K4 K1 8192 16384 24576 0.015483 0.018270701926996504 1.16822e-05 1.1800492105532845
RC N4 K1 K4 8192 16384 28672 0.0300126 0.029152578426764966 0.000921417 0.9713446494727203
RC N4 K2 K2 8192 16384 28672 0.0246578 0.02393437478470566 0.000710532 0.9706614046957011
RC N4 K4 K1 8192 16384 28672 0.0180077 0.021314318914829253 7.96477e-06 1.1836225011983346
RC N4 K1 K4 8192 16384 32768 0.0328364 0.032196195414597714 0.000812474 0.9805032042062379
RC N4 K2 K2 8192 16384 32768 0.027576 0.02697799177253841 0.00093142 0.9783141780003776
RC N4 K4 K1 8192 16384 32768 0.020509199999999998 0.024357935902662005 1.3853700000000001e-05 1.1876589970677554
RC N4 K1 K4 8192 20480 4096 0.0156591 0.013605345624710583 0.000149953 0.8688459505789339
RC N4 K2 K2 8192 20480 4096 0.00874112 0.007085091072136446 0.000104111 0.8105472836588957
RC N4 K4 K1 8192 20480 4096 0.00324447 0.0038135212347909383 3.5791299999999997e-06 1.1753911223685034
RC N4 K1 K4 8192 20480 8192 0.0193069 0.01740986685950152 0.000208318 0.9017432554942286
RC N4 K2 K2 8192 20480 8192 0.0124917 0.010889612306927386 9.83126e-05 0.871747825110064
RC N4 K4 K1 8192 20480 8192 0.006386790000000001 0.007618042469581877 4.5653300000000006e-06 1.1927811106333348
RC N4 K1 K4 8192 20480 12288 0.0227729 0.02121438809429246 0.000484819 0.9315628705299923
RC N4 K2 K2 8192 20480 12288 0.0160521 0.014694133541718325 0.000328016 0.9154025667494176
RC N4 K4 K1 8192 20480 12288 0.00954607 0.011422563704372815 4.99078e-06 1.1965723805055708
RC N4 K1 K4 8192 20480 16384 0.0256938 0.0250189093290834 0.00065074 0.9737333259028793
RC N4 K2 K2 8192 20480 16384 0.0198623 0.018498654776509263 3.58223e-05 0.9313450494912101
RC N4 K4 K1 8192 20480 16384 0.0127134 0.015227084939163754 6.34409e-06 1.1977193307190646
RC N4 K1 K4 8192 20480 20480 0.0301232 0.028823430563874333 0.000684201 0.9568515484368969
RC N4 K2 K2 8192 20480 20480 0.0218266 0.022303176011300198 0.00119362 1.0218346426516358
RC N4 K4 K1 8192 20480 20480 0.0158018 0.01903160617395469 9.00888e-06 1.204394826789017
RC N4 K1 K4 8192 20480 24576 0.0330944 0.032627951798665275 0.000770294 0.9859055247614482
RC N4 K2 K2 8192 20480 24576 0.0268912 0.026107697246091136 0.000791721 0.9708639720834747
RC N4 K4 K1 8192 20480 24576 0.018954799999999997 0.02283612740874563 1.07738e-05 1.2047675210894144
RC N4 K1 K4 8192 20480 28672 0.0362338 0.03643247303345621 0.00120833 1.0054830857778156
RC N4 K2 K2 8192 20480 28672 0.0302393 0.029912218480882075 0.00107052 0.9891835618179678
RC N4 K4 K1 8192 20480 28672 0.0220882 0.026640648643536567 9.30524e-06 1.206103197342317
RC N4 K1 K4 8192 20480 32768 0.0394347 0.04023699426824715 0.00146281 1.02034488073314
RC N4 K2 K2 8192 20480 32768 0.0330158 0.033716739715673016 0.00123805 1.0212304325708605
RC N4 K4 K1 8192 20480 32768 0.025193899999999998 0.030445169878327506 9.943310000000001e-06 1.2084341796358447
RC N4 K1 K4 8192 24576 4096 0.018764 0.0163198147496527 7.22632e-05 0.8697407135820028
RC N4 K2 K2 8192 24576 4096 0.0104066 0.008497509286563737 4.67913e-05 0.8165500054353715
RC N4 K4 K1 8192 24576 4096 0.004052399999999999 0.004574425481749127 3.18629e-06 1.1288188435863014
RC N4 K1 K4 8192 24576 8192 0.0231555 0.020885240231401828 0.000381807 0.9019559167973842
RC N4 K2 K2 8192 24576 8192 0.0147803 0.013062934768312863 0.000172915 0.8838071465608184
RC N4 K4 K1 8192 24576 8192 0.00797933 0.009139850963498253 5.85194e-06 1.1454409033713675
RC N4 K1 K4 8192 24576 12288 0.0275989 0.025450665713150952 0.00049702 0.9221623221632367
RC N4 K2 K2 8192 24576 12288 0.0194136 0.017628360250061988 0.000530906 0.9080417980210774
RC N4 K4 K1 8192 24576 12288 0.0119291 0.01370527644524738 5.74369e-06 1.1488944216451684
RC N4 K1 K4 8192 24576 16384 0.03154 0.030016091194900077 0.000734616 0.9516832972384299
RC N4 K2 K2 8192 24576 16384 0.0236631 0.022193785731811112 0.000688401 0.9379069408408498
RC N4 K4 K1 8192 24576 16384 0.0158873 0.018270701926996504 5.72707e-06 1.1500193190155976
RC N4 K1 K4 8192 24576 20480 0.0356498 0.0345815166766492 0.00109434 0.9700339602648318
RC N4 K2 K2 8192 24576 20480 0.0281637 0.026759211213560237 0.00090249 0.9501312403398785
RC N4 K4 K1 8192 24576 20480 0.0197465 0.02283612740874563 1.0295500000000002e-05 1.1564645587190454
RC N4 K1 K4 8192 24576 24576 0.0400321 0.039146942158398326 0.00114031 0.9778887981994031
RC N4 K2 K2 8192 24576 24576 0.0328203 0.03132463669530937 0.000971401 0.9544287131838944
RC N4 K4 K1 8192 24576 24576 0.0236849 0.027401552890494757 1.2027899999999999e-05 1.1569207761271847
RC N4 K1 K4 8192 24576 28672 0.0448669 0.043712367640147465 0.00155359 0.9742676146590797
RC N4 K2 K2 8192 24576 28672 0.035841 0.0358900621770585 0.00132322 1.0013688841566504
RC N4 K4 K1 8192 24576 28672 0.0276083 0.03196697837224389 1.17311e-05 1.1578756523307805
RC N4 K1 K4 8192 24576 32768 0.0473563 0.04827779312189659 0.00188965 1.01945872295548
RC N4 K2 K2 8192 24576 32768 0.041413 0.040455487658807625 0.00150393 0.9768789428152422
RC N4 K4 K1 8192 24576 32768 0.0314821 0.03653240385399301 2.2056099999999997e-05 1.1604182647915169
RC N4 K1 K4 8192 28672 4096 0.0213771 0.019034283874594816 0.000175684 0.8904053344277202
RC N4 K2 K2 8192 28672 4096 0.0116522 0.009909927500991025 6.8436e-05 0.8504769486441209
RC N4 K4 K1 8192 28672 4096 0.00467703 0.005335329728707314 4.42832e-06 1.1407516583616768
RC N4 K1 K4 8192 28672 8192 0.0257227 0.024360613603302127 0.000586706 0.9470473007616668
RC N4 K2 K2 8192 28672 8192 0.0171138 0.015236257229698338 5.41563e-05 0.8902907144934695
RC N4 K4 K1 8192 28672 8192 0.00918143 0.010661659457414627 5.2969999999999994e-06 1.1612199251548643
RC N4 K1 K4 8192 28672 12288 0.0306792 0.02968694333200944 0.00072346 0.9676570227388407
RC N4 K2 K2 8192 28672 12288 0.0226205 0.020562586958405654 2.23371e-05 0.9090244229086737
RC N4 K4 K1 8192 28672 12288 0.0137277 0.015987989186121942 7.17008e-06 1.164651703207525
RC N4 K1 K4 8192 28672 16384 0.0369741 0.035013273060716756 0.00094045 0.9469675546048925
RC N4 K2 K2 8192 28672 16384 0.0267356 0.02588891668711296 0.000798963 0.9683312395125959
RC N4 K4 K1 8192 28672 16384 0.018283999999999998 0.021314318914829253 7.56307e-06 1.16573610341442
RC N4 K1 K4 8192 28672 20480 0.0416063 0.04033960278942407 0.00109511 0.9695551584597542
RC N4 K2 K2 8192 28672 20480 0.031885 0.031215246415820276 0.000997431 0.978994712743305
RC N4 K4 K1 8192 28672 20480 0.0227159 0.026640648643536567 9.84426e-06 1.17277539712433
RC N4 K1 K4 8192 28672 24576 0.0458546 0.04566593251813139 0.00165355 0.9958855276925628
RC N4 K2 K2 8192 28672 24576 0.0359951 0.0365415761445276 0.00148947 1.0151819593368985
RC N4 K4 K1 8192 28672 24576 0.0272515 0.03196697837224389 2.4700199999999998e-05 1.1730355529876846
RC N4 K1 K4 8192 28672 28672 0.0514473 0.050992262246838706 0.00191485 0.9911552646463216
RC N4 K2 K2 8192 28672 28672 0.0400486 0.04186790587323491 0.00160165 1.0454274524761145
RC N4 K4 K1 8192 28672 28672 0.0317655 0.0372933081009512 1.2083e-05 1.1740192378823315
RC N4 K1 K4 8192 28672 32768 0.0556947 0.05631859197554601 0.0024904 1.01120199903305
RC N4 K2 K2 8192 28672 32768 0.0456225 0.04719423560194222 0.002275 1.0344508872144713
RC N4 K4 K1 8192 28672 32768 0.036206699999999994 0.04261963782965851 2.15747e-05 1.1771201968049703
RC N4 K1 K4 8192 32768 4096 0.0240677 0.021748752999536932 0.000215922 0.9036489984309648
RC N4 K2 K2 8192 32768 4096 0.0132191 0.011322345715418314 0.000125486 0.8565141133222621
RC N4 K4 K1 8192 32768 4096 0.00527278 0.006096233975665502 5.045499999999999e-06 1.1561707440222238
RC N4 K1 K4 8192 32768 8192 0.0298188 0.027835986975202433 0.000493629 0.9335046002925146
RC N4 K2 K2 8192 32768 8192 0.0191929 0.017409579691083817 0.000340849 0.9070843744865975
RC N4 K4 K1 8192 32768 8192 0.010375400000000002 0.012183467951331003 8.29424e-06 1.174264891120439
RC N4 K1 K4 8192 32768 12288 0.0351853 0.03392322095086793 0.000889157 0.9641305019672399
RC N4 K2 K2 8192 32768 12288 0.0252595 0.023496813666749317 0.000464959 0.930216895296792
RC N4 K4 K1 8192 32768 12288 0.0155144 0.018270701926996504 7.41468e-06 1.1776608780872289
RC N4 K1 K4 8192 32768 16384 0.041065 0.040010454926533434 0.00124805 0.974320100487847
RC N4 K2 K2 8192 32768 16384 0.0305736 0.029584047642414818 0.000741942 0.9676337638490338
RC N4 K4 K1 8192 32768 16384 0.0206535 0.024357935902662005 8.38734e-06 1.1793611689380494
RC N4 K1 K4 8192 32768 20480 0.0457244 0.04609768890219894 0.00158987 1.0081638884752766
RC N4 K2 K2 8192 32768 20480 0.0344081 0.035671281618080315 0.0011669 1.0367117515375832
RC N4 K4 K1 8192 32768 20480 0.0256939 0.030445169878327506 1.6472400000000002e-05 1.1849182054233693
RC N4 K1 K4 8192 32768 24576 0.0512115 0.05218492287786444 0.0022532 1.0190078962315972
RC N4 K2 K2 8192 32768 24576 0.0409969 0.041758515593745826 0.00187877 1.0185773947236456
RC N4 K4 K1 8192 32768 24576 0.0308156 0.03653240385399301 1.5524e-05 1.1855165518111934
RC N4 K1 K4 8192 32768 28672 0.0557336 0.05827215685352994 0.00175553 1.045548050969791
RC N4 K2 K2 8192 32768 28672 0.0457172 0.047845749569411324 0.00216529 1.0465590536912
RC N4 K4 K1 8192 32768 28672 0.0359313 0.04261963782965851 2.12478e-05 1.1861423836504248
RC N4 K1 K4 8192 32768 32768 0.0604717 0.06435939082919545 0.00193146 1.0642894251227508
RC N4 K2 K2 8192 32768 32768 0.0509265 0.05393298354507683 0.00249538 1.059035738664091
RC N4 K4 K1 8192 32768 32768 0.0409526 0.048706871805324015 1.4717e-05 1.1893474847829935
RC N4 K1 K4 12288 4096 4096 0.00552706 0.0041047036874131745 0.000156979 0.7426558943476593
RC N4 K2 K2 12288 4096 4096 0.00338957 0.0021416273216409336 0.000166968 0.6318286159132083
RC N4 K4 K1 12288 4096 4096 0.00100539 0.0011503563704372815 2.86111e-06 1.1441891906994115
RC N4 K1 K4 12288 4096 8192 0.00677157 0.005246060057850456 7.7265e-05 0.7747184268715314
RC N4 K2 K2 12288 4096 8192 0.00467949 0.0032829836920782157 0.000157621 0.7015686948958574
RC N4 K4 K1 12288 4096 8192 0.00199144 0.002291712740874563 2.8065e-06 1.1507817161825427
RC N4 K1 K4 12288 4096 12288 0.00787436 0.006387416428287737 9.16994e-05 0.8111664221965641
RC N4 K2 K2 12288 4096 12288 0.00590352 0.004424340062515497 8.42295e-05 0.7494410220538759
RC N4 K4 K1 12288 4096 12288 0.00303149 0.0034330691113118447 3.6586499999999997e-06 1.1324692185400067
RC N4 K1 K4 12288 4096 16384 0.00908913 0.00752877279872502 7.78346e-05 0.8283271114754679
RC N4 K2 K2 12288 4096 16384 0.00707325 0.005565696432952779 5.62071e-05 0.7868655049592166
RC N4 K4 K1 12288 4096 16384 0.00400931 0.004574425481749127 4.0313e-06 1.1409508074329813
RC N4 K1 K4 12288 4096 20480 0.0102849 0.0086701291691623 3.83431e-05 0.84299596195999
RC N4 K2 K2 12288 4096 20480 0.00815734 0.00670705280339006 7.87935e-05 0.8222107701027613
RC N4 K4 K1 12288 4096 20480 0.004993330000000001 0.005715781852186408 3.6741799999999998e-06 1.1446833780636183
RC N4 K1 K4 12288 4096 24576 0.0114401 0.009811485539599582 9.51689e-05 0.857639840525833
RC N4 K2 K2 12288 4096 24576 0.0095537 0.007848409173827342 3.4065e-05 0.821504670842432
RC N4 K4 K1 12288 4096 24576 0.00598142 0.00685713822262369 4.106e-06 1.1464064089503312
RC N4 K1 K4 12288 4096 28672 0.0123909 0.010952841910036865 0.000209486 0.8839424020883766
RC N4 K2 K2 12288 4096 28672 0.0105308 0.008989765544264625 3.89076e-05 0.853664065813103
RC N4 K4 K1 12288 4096 28672 0.0069598 0.007998494593060972 4.05093e-06 1.1492420174517906
RC N4 K1 K4 12288 4096 32768 0.0136031 0.012094198280474146 0.000198168 0.8890766281563869
RC N4 K2 K2 12288 4096 32768 0.0116308 0.010131121914701906 0.000302236 0.8710597649948332
RC N4 K4 K1 12288 4096 32768 0.00791446 0.009139850963498253 4.50593e-06 1.154829383621656
RC N4 K1 K4 12288 8192 4096 0.010119 0.008176407374826349 7.12876e-05 0.8080252371604258
RC N4 K2 K2 12288 8192 4096 0.00576269 0.0042602546432818685 0.000119919 0.7392822871405313
RC N4 K4 K1 12288 8192 4096 0.0020263200000000003 0.002291712740874563 3.09032e-06 1.130972768799875
RC N4 K1 K4 12288 8192 8192 0.0121413 0.010459120115700913 8.75284e-05 0.8614497719108261
RC N4 K2 K2 12288 8192 8192 0.00793608 0.006542967384156432 0.00021975 0.8244583451976835
RC N4 K4 K1 12288 8192 8192 0.00399054 0.004574425481749127 3.82155e-06 1.1463174111145678
RC N4 K1 K4 12288 8192 12288 0.0145771 0.012741832856575475 0.000123764 0.8740992966073824
RC N4 K2 K2 12288 8192 12288 0.0105181 0.008825680125030995 0.000116278 0.8390945251548279
RC N4 K4 K1 12288 8192 12288 0.006091129999999999 0.00685713822262369 5.9789600000000004e-06 1.1257579829397322
RC N4 K1 K4 12288 8192 16384 0.0172543 0.015024545597450038 0.000106293 0.8707710887981568
RC N4 K2 K2 12288 8192 16384 0.012802 0.011108392865905557 0.000194082 0.8677076133342883
RC N4 K4 K1 12288 8192 16384 0.008044180000000001 0.009139850963498253 6.10716e-06 1.1362066691071373
RC N4 K1 K4 12288 8192 20480 0.019233 0.0173072583383246 0.000160051 0.8998730483192742
RC N4 K2 K2 12288 8192 20480 0.0153398 0.01339110560678012 0.000172558 0.8729648109349613
RC N4 K4 K1 12288 8192 20480 0.0100143 0.011422563704372815 7.62033e-06 1.1406252762921838
RC N4 K1 K4 12288 8192 24576 0.0212703 0.019589971079199166 5.13363e-05 0.9210011649670746
RC N4 K2 K2 12288 8192 24576 0.0175416 0.015673818347654685 0.000194157 0.8935227315441399
RC N4 K4 K1 12288 8192 24576 0.0119906 0.01370527644524738 9.32148e-06 1.143001721786014
RC N4 K1 K4 12288 8192 28672 0.0234236 0.021872683820073728 0.000246471 0.9337883083758999
RC N4 K2 K2 12288 8192 28672 0.0196748 0.017956531088529248 0.000513661 0.9126665119101209
RC N4 K4 K1 12288 8192 28672 0.0139465 0.015987989186121942 1.05046e-05 1.1463800370072736
RC N4 K1 K4 12288 8192 32768 0.0261162 0.02415539656094829 0.000526851 0.9249200328129012
RC N4 K2 K2 12288 8192 32768 0.0221302 0.02023924382940381 0.000112963 0.9145531368629208
RC N4 K4 K1 12288 8192 32768 0.0158499 0.018270701926996504 8.95932e-06 1.1527329463906084
RC N4 K1 K4 12288 12288 4096 0.0143817 0.012248111062239525 0.000116639 0.8516455677868071
RC N4 K2 K2 12288 12288 4096 0.00794127 0.0063788819649228026 8.65496e-05 0.8032571572207975
RC N4 K4 K1 12288 12288 4096 0.00302982 0.0034330691113118447 3.60735e-06 1.1330934218243476
RC N4 K1 K4 12288 12288 8192 0.0178903 0.01567218017355137 0.000204569 0.8760155041308065
RC N4 K2 K2 12288 12288 8192 0.0116414 0.009802951076234648 5.54379e-05 0.8420766468152153
RC N4 K4 K1 12288 12288 8192 0.00599977 0.00685713822262369 1.37733e-05 1.1429001816109101
RC N4 K1 K4 12288 12288 12288 0.0211699 0.019096249284863212 0.000253666 0.902047212545322
RC N4 K2 K2 12288 12288 12288 0.0149304 0.013227020187546491 0.000253093 0.8859119774116226
RC N4 K4 K1 12288 12288 12288 0.00898918 0.010281207333935534 5.19848e-06 1.1437313897302686
RC N4 K1 K4 12288 12288 16384 0.0244883 0.02252031839617506 0.000352748 0.9196358422665133
RC N4 K2 K2 12288 12288 16384 0.0183485 0.016651089298858338 5.07082e-05 0.9074904923486028
RC N4 K4 K1 12288 12288 16384 0.0117348 0.01370527644524738 8.73556e-06 1.1679173437337986
RC N4 K1 K4 12288 12288 20480 0.0273491 0.025944387507486903 0.000659627 0.9486377068161987
RC N4 K2 K2 12288 12288 20480 0.0218503 0.020075158410170182 0.0001857 0.9187589374136823
RC N4 K4 K1 12288 12288 20480 0.0146034 0.017129345556559223 9.03296e-06 1.1729696890148338
RC N4 K1 K4 12288 12288 24576 0.0307708 0.029368456618798746 0.0008734 0.954426164376576
RC N4 K2 K2 12288 12288 24576 0.0244532 0.023499227521482025 0.000808571 0.960987826602736
RC N4 K4 K1 12288 12288 24576 0.0174481 0.020553414667871066 8.37612e-06 1.177974373592028
RC N4 K1 K4 12288 12288 28672 0.0341556 0.032792525730110586 0.00101759 0.9600922170920899
RC N4 K2 K2 12288 12288 28672 0.0278807 0.02692329663279387 0.00102343 0.9656607127078541
RC N4 K4 K1 12288 12288 28672 0.0207795 0.02397748377918291 1.00746e-05 1.153900901329816
RC N4 K1 K4 12288 12288 32768 0.0367796 0.036216594841422436 0.00120322 0.9846924610768587
RC N4 K2 K2 12288 12288 32768 0.0287225 0.030347365744105716 0.0013243 1.0565711809245615
RC N4 K4 K1 12288 12288 32768 0.0236916 0.027401552890494757 8.67723e-06 1.1565935981738151
RC N4 K1 K4 12288 16384 4096 0.018498 0.0163198147496527 0.000118414 0.8822475267408746
RC N4 K2 K2 12288 16384 4096 0.0103708 0.008497509286563737 6.43262e-05 0.8193687359281576
RC N4 K4 K1 12288 16384 4096 0.00405366 0.004574425481749127 7.81491e-06 1.1284679725850533
RC N4 K1 K4 12288 16384 8192 0.0225915 0.020885240231401828 0.00057376 0.9244733741186653
RC N4 K2 K2 12288 16384 8192 0.0149198 0.013062934768312863 0.000221399 0.8755435574413104
RC N4 K4 K1 12288 16384 8192 0.008008330000000001 0.009139850963498253 1.52503e-05 1.1412929991019665
RC N4 K1 K4 12288 16384 12288 0.0274519 0.025450665713150952 0.000552285 0.9271003359749581
RC N4 K2 K2 12288 16384 12288 0.0195067 0.017628360250061988 0.000393906 0.9037079695726078
RC N4 K4 K1 12288 16384 12288 0.012029999999999999 0.01370527644524738 4.77912e-05 1.139258224875094
RC N4 K1 K4 12288 16384 16384 0.0321033 0.030016091194900077 0.000702141 0.9349846026701328
RC N4 K2 K2 12288 16384 16384 0.0232882 0.022193785731811112 0.000489292 0.9530056308263891
RC N4 K4 K1 12288 16384 16384 0.0159222 0.018270701926996504 1.7917200000000002e-05 1.1474985822936845
RC N4 K1 K4 12288 16384 20480 0.0362672 0.0345815166766492 0.00093591 0.9535204448275357
RC N4 K2 K2 12288 16384 20480 0.0276972 0.026759211213560237 0.00069421 0.9661341656759613
RC N4 K4 K1 12288 16384 20480 0.0198428 0.02283612740874563 1.34658e-05 1.1508520676893195
RC N4 K1 K4 12288 16384 24576 0.0393481 0.039146942158398326 0.00112563 0.9948877368512922
RC N4 K2 K2 12288 16384 24576 0.0318976 0.03132463669530937 0.001135 0.9820374164610933
RC N4 K4 K1 12288 16384 24576 0.0238116 0.027401552890494757 1.18421e-05 1.1507648747037056
RC N4 K1 K4 12288 16384 28672 0.04385 0.043712367640147465 0.00168107 0.9968612916795317
RC N4 K2 K2 12288 16384 28672 0.0361943 0.0358900621770585 0.0014883 0.9915943167034175
RC N4 K4 K1 12288 16384 28672 0.0277035 0.03196697837224389 2.15904e-05 1.1538967412869814
RC N4 K1 K4 12288 16384 32768 0.0488453 0.04827779312189659 0.00193865 0.9883815458579759
RC N4 K2 K2 12288 16384 32768 0.03925 0.040455487658807625 0.0018669 1.0307130613708948
RC N4 K4 K1 12288 16384 32768 0.0315512 0.03653240385399301 3.75232e-05 1.1578768431626376
RC N4 K1 K4 12288 20480 4096 0.0229533 0.020391518437065874 6.01333e-05 0.8883915792964792
RC N4 K2 K2 12288 20480 4096 0.0124537 0.010616136608204669 8.7176e-05 0.8524483975207905
RC N4 K4 K1 12288 20480 4096 0.0048622100000000005 0.005715781852186408 3.64136e-06 1.1755522390407669
RC N4 K1 K4 12288 20480 8192 0.0276879 0.02609830028925228 0.000172938 0.9425886502498304
RC N4 K2 K2 12288 20480 8192 0.0177207 0.016322918460391078 0.000453865 0.9211215392389172
RC N4 K4 K1 12288 20480 8192 0.00957983 0.011422563704372815 6.69685e-06 1.1923555746159187
RC N4 K1 K4 12288 20480 12288 0.0332103 0.031805082141438686 0.000719374 0.9576872880232544
RC N4 K2 K2 12288 20480 12288 0.0224138 0.022029700312577484 0.000711238 0.9828632499878416
RC N4 K4 K1 12288 20480 12288 0.014378199999999999 0.017129345556559223 6.82088e-06 1.1913414444477908
RC N4 K1 K4 12288 20480 16384 0.0368719 0.03751186399362509 0.00108683 1.0173564148748802
RC N4 K2 K2 12288 20480 16384 0.0283855 0.02773648216476389 0.000874169 0.9771355855899628
RC N4 K4 K1 12288 20480 16384 0.0190195 0.02283612740874563 1.1949899999999999e-05 1.2006691768314428
RC N4 K1 K4 12288 20480 20480 0.0444524 0.043218645845811504 0.00144175 0.9722454995863328
RC N4 K2 K2 12288 20480 20480 0.0324775 0.0334432640169503 0.000986509 1.0297364026464568
RC N4 K4 K1 12288 20480 20480 0.023755400000000003 0.028542909260932038 1.13533e-05 1.2015335149453192
RC N4 K1 K4 12288 20480 24576 0.0489051 0.04892542769799792 0.00202161 1.0004156559949355
RC N4 K2 K2 12288 20480 24576 0.0383011 0.039150045869136715 0.00128147 1.0221650518950296
RC N4 K4 K1 12288 20480 24576 0.0284759 0.03424969111311845 1.11994e-05 1.20276061908907
RC N4 K1 K4 12288 20480 28672 0.0519353 0.05463220955018432 0.00180684 1.0519282559296725
RC N4 K2 K2 12288 20480 28672 0.0435369 0.04485682772132312 0.00173035 1.0303174484477102
RC N4 K4 K1 12288 20480 28672 0.033141199999999996 0.03995647296530486 1.45787e-05 1.2056435181980394
RC N4 K1 K4 12288 20480 32768 0.0571981 0.06033899140237073 0.00226741 1.054912512869671
RC N4 K2 K2 12288 20480 32768 0.045265 0.05056360957350953 0.00125316 1.1170575405613505
RC N4 K4 K1 12288 20480 32768 0.0377971 0.04566325481749126 1.46079e-05 1.208115300313814
RC N4 K1 K4 12288 24576 4096 0.0266769 0.02446322212447905 0.000232961 0.9170189236560113
RC N4 K2 K2 12288 24576 4096 0.0146585 0.012734763929845606 6.99933e-05 0.8687631019439647
RC N4 K4 K1 12288 24576 4096 0.005876559999999999 0.00685713822262369 4.18616e-06 1.1668626241582984
RC N4 K1 K4 12288 24576 8192 0.033597 0.03131136034710274 0.000469485 0.9319689361283072
RC N4 K2 K2 12288 24576 8192 0.0212837 0.019582902152469293 3.88026e-05 0.9200891833877237
RC N4 K4 K1 12288 24576 8192 0.0115719 0.01370527644524738 5.37843e-06 1.1843583547427285
RC N4 K1 K4 12288 24576 12288 0.0390194 0.038159498569726426 0.00104503 0.9779622077665577
RC N4 K2 K2 12288 24576 12288 0.027593 0.02643104037509298 0.000328871 0.9578893333487835
RC N4 K4 K1 12288 24576 12288 0.0173936 0.020553414667871066 1.71739e-05 1.1816653635745946
RC N4 K1 K4 12288 24576 16384 0.0447506 0.04500763679235012 0.00110339 1.0057437619238652
RC N4 K2 K2 12288 24576 16384 0.0336299 0.033279178597716674 0.00116671 0.989571143468065
RC N4 K4 K1 12288 24576 16384 0.022976299999999998 0.027401552890494757 7.5505e-06 1.192600762111165
RC N4 K1 K4 12288 24576 20480 0.0520246 0.05185577501497381 0.00174693 0.9967549008540922
RC N4 K2 K2 12288 24576 20480 0.0382307 0.04012731682034037 0.00133907 1.0496097853384942
RC N4 K4 K1 12288 24576 20480 0.028715699999999997 0.03424969111311845 1.1032200000000001e-05 1.1927165666558173
RC N4 K1 K4 12288 24576 24576 0.0580786 0.058703913237597494 0.002375 1.010766672020288
RC N4 K2 K2 12288 24576 24576 0.0459092 0.046975455042964055 0.00188598 1.0232253021826574
RC N4 K4 K1 12288 24576 24576 0.0344081 0.04109782933574214 1.5168299999999998e-05 1.1944230961820659
RC N4 K1 K4 12288 24576 28672 0.0634743 0.06555205146022118 0.00277737 1.0327337435815942
RC N4 K2 K2 12288 24576 28672 0.0482427 0.05382359326558774 0.00126723 1.115683684072155
RC N4 K4 K1 12288 24576 28672 0.0400672 0.047945967558365825 3.63869e-05 1.1966388357151443
RC N4 K1 K4 12288 24576 32768 0.067526 0.07240018968284488 0.00179544 1.072182413927152
RC N4 K2 K2 12288 24576 32768 0.0563136 0.060671731488211436 0.00277087 1.0773903903890256
RC N4 K4 K1 12288 24576 32768 0.045662100000000004 0.05479410578098952 4.0945099999999995e-05 1.1999909286035797
RC N4 K1 K4 12288 28672 4096 0.0314523 0.028534925811892223 0.000311544 0.9072444880626288
RC N4 K2 K2 12288 28672 4096 0.0168145 0.014853391251486539 0.000289536 0.8833680009210229
RC N4 K4 K1 12288 28672 4096 0.00690643 0.007998494593060972 5.42266e-06 1.1581228786885513
RC N4 K1 K4 12288 28672 8192 0.0387004 0.03652442040495319 0.000652772 0.943773718229093
RC N4 K2 K2 12288 28672 8192 0.0247997 0.02284288584454751 8.26138e-05 0.9210952489162171
RC N4 K4 K1 12288 28672 8192 0.0135829 0.015987989186121942 5.818880000000001e-06 1.1770674293502816
RC N4 K1 K4 12288 28672 12288 0.0453187 0.04451391499801416 0.00109012 0.982241657373538
RC N4 K2 K2 12288 28672 12288 0.0318711 0.030832380437608477 0.000916131 0.9674087319737467
RC N4 K4 K1 12288 28672 12288 0.0204053 0.02397748377918291 1.83057e-05 1.1750615663177169
RC N4 K1 K4 12288 28672 16384 0.0520147 0.052503409591075134 0.0012343 1.0093956053014848
RC N4 K2 K2 12288 28672 16384 0.0381774 0.03882187503066946 0.00142676 1.0168810613260584
RC N4 K4 K1 12288 28672 16384 0.0269566 0.03196697837224389 1.167e-05 1.185868335481622
RC N4 K1 K4 12288 28672 20480 0.0589926 0.06049290418413611 0.00180033 1.0254320742624687
RC N4 K2 K2 12288 28672 20480 0.0461703 0.04681136962373042 0.00183293 1.013884891883536
RC N4 K4 K1 12288 28672 20480 0.033665799999999996 0.03995647296530486 9.973680000000001e-06 1.1868564824036518
RC N4 K1 K4 12288 28672 24576 0.0670904 0.06848239877719707 0.00268143 1.020748106691823
RC N4 K2 K2 12288 28672 24576 0.0522782 0.054800864216791395 0.00270848 1.0482546112297555
RC N4 K4 K1 12288 28672 24576 0.0403511 0.047945967558365825 9.949370000000001e-06 1.1882195914948
RC N4 K1 K4 12288 28672 28672 0.0723571 0.07647189337025805 0.00265259 1.0568678591355658
RC N4 K2 K2 12288 28672 28672 0.0611127 0.06279035880985237 0.0077676 1.0274518849576664
RC N4 K4 K1 12288 28672 28672 0.046966299999999996 0.0559354621514268 1.8051e-05 1.1909701669372892
RC N4 K1 K4 12288 28672 32768 0.0800084 0.08446138796331902 0.00330343 1.0556565056083989
RC N4 K2 K2 12288 28672 32768 0.0652248 0.07077985340291333 0.00348138 1.0851678104480709
RC N4 K4 K1 12288 28672 32768 0.053549 0.06392495674448777 2.81087e-05 1.1937656491155346
RC N4 K1 K4 12288 32768 4096 0.0354914 0.032606629499305394 0.00033559 0.9187191685677486
RC N4 K2 K2 12288 32768 4096 0.0191992 0.016972018573127474 0.000150321 0.8839961338559666
RC N4 K4 K1 12288 32768 4096 0.00789723 0.009139850963498253 9.30852e-06 1.1573489645734332
RC N4 K1 K4 12288 32768 8192 0.0439941 0.04173748046280365 0.000681754 0.948706314319503
RC N4 K2 K2 12288 32768 8192 0.026199 0.026102869536625724 0.00116396 0.9963307582971
RC N4 K4 K1 12288 32768 8192 0.0155643 0.018270701926996504 8.52463e-06 1.1738852326796902
RC N4 K1 K4 12288 32768 12288 0.0521908 0.0508683314263019 0.00143751 0.9746608870969959
RC N4 K2 K2 12288 32768 12288 0.0350436 0.03523372050012398 0.00112861 1.0054252559703907
RC N4 K4 K1 12288 32768 12288 0.0233816 0.027401552890494757 9.95477e-06 1.1719280498552178
RC N4 K1 K4 12288 32768 16384 0.059831 0.059999182389800156 0.00176537 1.0028109573598996
RC N4 K2 K2 12288 32768 16384 0.0431571 0.04436457146362223 0.00178867 1.0279785125419045
RC N4 K4 K1 12288 32768 16384 0.030895099999999998 0.03653240385399301 1.76972e-05 1.1824659526589334
RC N4 K1 K4 12288 32768 20480 0.0661389 0.0691300333532984 0.000668007 1.0452250242035837
RC N4 K2 K2 12288 32768 20480 0.0504165 0.05349542242712048 0.00210302 1.0610697376279685
RC N4 K4 K1 12288 32768 20480 0.0386428 0.04566325481749126 2.00519e-05 1.1816756243722315
RC N4 K1 K4 12288 32768 24576 0.074776 0.07826088431679666 0.00250358 1.0466043157804197
RC N4 K2 K2 12288 32768 24576 0.0586794 0.06262627339061874 0.0026209 1.0672616521405935
RC N4 K4 K1 12288 32768 24576 0.046309499999999997 0.05479410578098952 2.0374e-05 1.18321523188524
RC N4 K1 K4 12288 32768 28672 0.0820217 0.08739173528029491 0.00140313 1.0654709092873582
RC N4 K2 K2 12288 32768 28672 0.0652427 0.07175712435411699 0.00228791 1.0998490919921615
RC N4 K4 K1 12288 32768 28672 0.0539054 0.06392495674448777 5.24151e-05 1.1858729690251397
RC N4 K1 K4 12288 32768 32768 0.0894931 0.09652258624379316 0.00172656 1.078547801381259
RC N4 K2 K2 12288 32768 32768 0.0726554 0.08088797531761524 0.00184727 1.1133098891151276
RC N4 K4 K1 12288 32768 32768 0.0614165 0.07305580770798602 7.110769999999999e-05 1.1895143439952784
RC N4 K1 K4 16384 4096 4096 0.00714565 0.005461938249884233 0.000172647 0.7643724853420238
RC N4 K2 K2 16384 4096 4096 0.00426833 0.0028478364288545784 0.000104362 0.6672015586551598
RC N4 K4 K1 16384 4096 4096 0.0013756900000000002 0.0015308084939163753 2.27547e-06 1.1127568666751777
RC N4 K1 K4 16384 4096 8192 0.00851049 0.006983746743800608 9.32135e-05 0.8206045414307058
RC N4 K2 K2 16384 4096 8192 0.00595069 0.004369644922770954 8.94849e-05 0.7343089495118976
RC N4 K4 K1 16384 4096 8192 0.00268675 0.0030526169878327507 3.51632e-06 1.1361745558138088
RC N4 K1 K4 16384 4096 12288 0.0102205 0.008505555237716983 8.6996e-05 0.8322053948160053
RC N4 K2 K2 16384 4096 12288 0.0071943 0.00589145341668733 8.49547e-05 0.8189057193454999
RC N4 K4 K1 16384 4096 12288 0.0039429 0.004574425481749127 4.08139e-06 1.16016776528675
RC N4 K1 K4 16384 4096 16384 0.0115408 0.010027363731633359 7.17605e-05 0.8688621006891514
RC N4 K2 K2 16384 4096 16384 0.00892689 0.007413261910603705 0.000108341 0.8304417227728476
RC N4 K4 K1 16384 4096 16384 0.00521356 0.006096233975665502 4.8994399999999995e-06 1.1693035038755673
RC N4 K1 K4 16384 4096 20480 0.0130948 0.011549172225549735 0.000125279 0.881966293914358
RC N4 K2 K2 16384 4096 20480 0.0103018 0.00893507040452008 2.82459e-05 0.8673309911394204
RC N4 K4 K1 16384 4096 20480 0.00649244 0.007618042469581877 4.53628e-06 1.173371254810499
RC N4 K1 K4 16384 4096 24576 0.0147652 0.013070980719466111 0.000115992 0.8852559206421933
RC N4 K2 K2 16384 4096 24576 0.0115686 0.010456878898436456 0.00030601 0.9039018462421085
RC N4 K4 K1 16384 4096 24576 0.0077775 0.009139850963498253 4.73888e-06 1.175165665509258
RC N4 K1 K4 16384 4096 28672 0.016144 0.014592789213382484 8.52419e-05 0.9039140989458923
RC N4 K2 K2 16384 4096 28672 0.0136065 0.01197868739235283 7.70609e-05 0.8803650749533554
RC N4 K4 K1 16384 4096 28672 0.00904979 0.010661659457414627 5.3245599999999996e-06 1.178111255334613
RC N4 K1 K4 16384 4096 32768 0.0174008 0.01611459770729886 0.000325353 0.9260837264550399
RC N4 K2 K2 16384 4096 32768 0.0150679 0.013500495886269207 8.27281e-05 0.8959772686485314
RC N4 K4 K1 16384 4096 32768 0.010286400000000001 0.012183467951331003 4.79525e-06 1.1844248669438289
RC N4 K1 K4 16384 8192 4096 0.0129441 0.010890876499768463 5.36573e-05 0.8413776546664862
RC N4 K2 K2 16384 8192 4096 0.0072066 0.005672672857709157 8.62994e-05 0.7871496763673795
RC N4 K4 K1 16384 8192 4096 0.0026337799999999996 0.0030526169878327507 2.49807e-06 1.1590250468272791
RC N4 K1 K4 16384 8192 8192 0.0159231 0.013934493487601216 0.000157533 0.8751118493007779
RC N4 K2 K2 16384 8192 8192 0.0103465 0.008716289845541908 8.34408e-05 0.8424384908463642
RC N4 K4 K1 16384 8192 8192 0.00519054 0.006096233975665502 4.308979999999999e-06 1.1744893548003679
RC N4 K1 K4 16384 8192 12288 0.0192201 0.016978110475433968 5.55532e-05 0.8833518283169165
RC N4 K2 K2 16384 8192 12288 0.0134945 0.01175990683337466 0.000269856 0.8714592488328327
RC N4 K4 K1 16384 8192 12288 0.007916890000000001 0.009139850963498253 5.17664e-06 1.1544749217809331
RC N4 K1 K4 16384 8192 16384 0.0218573 0.020021727463266716 0.000287917 0.9160201609195425
RC N4 K2 K2 16384 8192 16384 0.016284 0.01480352382120741 9.29109e-05 0.909083997863388
RC N4 K4 K1 16384 8192 16384 0.010455399999999998 0.012183467951331003 6.16801e-06 1.165279946375175
RC N4 K1 K4 16384 8192 20480 0.0249929 0.023065344451099465 0.000219618 0.9228758747924197
RC N4 K2 K2 16384 8192 20480 0.0190614 0.01784714080904016 0.000378658 0.9362974812469262
RC N4 K4 K1 16384 8192 20480 0.0135744 0.015227084939163754 0.000303372 1.1217501281208564
RC N4 K1 K4 16384 8192 24576 0.0278425 0.026108961438932217 0.000522208 0.9377376830001695
RC N4 K2 K2 16384 8192 24576 0.0216325 0.02089075779687291 0.000709752 0.96571167441918
RC N4 K4 K1 16384 8192 24576 0.015427 0.018270701926996504 1.18468e-05 1.1843327884226684
RC N4 K1 K4 16384 8192 28672 0.0309453 0.029152578426764966 0.000631434 0.9420680499709153
RC N4 K2 K2 16384 8192 28672 0.0245967 0.02393437478470566 0.000816928 0.9730725985480028
RC N4 K4 K1 16384 8192 28672 0.0185914 0.021314318914829253 0.00118971 1.146461208667946
RC N4 K1 K4 16384 8192 32768 0.0326078 0.032196195414597714 0.000982675 0.987377112672358
RC N4 K2 K2 16384 8192 32768 0.0266562 0.02697799177253841 0.00101571 1.0120719297025986
RC N4 K4 K1 16384 8192 32768 0.0204359 0.024357935902662005 9.220600000000001e-06 1.1919189222232447
RC N4 K1 K4 16384 12288 4096 0.0184321 0.0163198147496527 0.000293553 0.8854018125798309
RC N4 K2 K2 16384 12288 4096 0.0104249 0.008497509286563737 4.5685e-05 0.8151166233310378
RC N4 K4 K1 16384 12288 4096 0.0040573 0.004574425481749127 3.63129e-06 1.1274555694055473
RC N4 K1 K4 16384 12288 8192 0.0227023 0.020885240231401828 0.000420108 0.9199614237941454
RC N4 K2 K2 16384 12288 8192 0.0151281 0.013062934768312863 5.31171e-05 0.863488129263613
RC N4 K4 K1 16384 12288 8192 0.0079975 0.009139850963498253 5.33505e-06 1.1428385074708665
RC N4 K1 K4 16384 12288 12288 0.0278481 0.025450665713150952 0.000400384 0.9139103103317983
RC N4 K2 K2 16384 12288 12288 0.0191834 0.017628360250061988 0.000587944 0.9189382617295155
RC N4 K4 K1 16384 12288 12288 0.011984999999999999 0.01370527644524738 6.7434699999999995e-06 1.1435357901750005
RC N4 K1 K4 16384 12288 16384 0.0315299 0.030016091194900077 0.000833591 0.9519881507680036
RC N4 K2 K2 16384 12288 16384 0.0241968 0.022193785731811112 0.000239625 0.9172198692311013
RC N4 K4 K1 16384 12288 16384 0.0158343 0.018270701926996504 1.65257e-05 1.1538686223575723
RC N4 K1 K4 16384 12288 20480 0.0365433 0.0345815166766492 0.000953308 0.9463161968582258
RC N4 K2 K2 16384 12288 20480 0.0275515 0.026759211213560237 0.000758338 0.9712433520338362
RC N4 K4 K1 16384 12288 20480 0.0198392 0.02283612740874563 8.54912e-06 1.1510609000738754
RC N4 K1 K4 16384 12288 24576 0.0402745 0.039146942158398326 0.00138825 0.9720031821226416
RC N4 K2 K2 16384 12288 24576 0.0320719 0.03132463669530937 0.00109567 0.9767003730776589
RC N4 K4 K1 16384 12288 24576 0.023785399999999998 0.027401552890494757 1.0004499999999999e-05 1.152032460689951
RC N4 K1 K4 16384 12288 28672 0.0436754 0.043712367640147465 0.00164003 1.0008464178953704
RC N4 K2 K2 16384 12288 28672 0.0362505 0.0358900621770585 0.00141335 0.9900570247874788
RC N4 K4 K1 16384 12288 28672 0.0277091 0.03196697837224389 1.1023599999999999e-05 1.1536635391349372
RC N4 K1 K4 16384 12288 32768 0.0482772 0.04827779312189659 0.0020099 1.0000122857559384
RC N4 K2 K2 16384 12288 32768 0.0395646 0.040455487658807625 0.00186486 1.0225172921957413
RC N4 K4 K1 16384 12288 32768 0.0315981 0.03653240385399301 1.3094899999999999e-05 1.15615824540061
RC N4 K1 K4 16384 16384 4096 0.0242637 0.021748752999536932 0.000245525 0.8963494025864536
RC N4 K2 K2 16384 16384 4096 0.012903 0.011322345715418314 0.000143781 0.8774971491450294
RC N4 K4 K1 16384 16384 4096 0.0052917 0.006096233975665502 9.52535e-06 1.15203695894807
RC N4 K1 K4 16384 16384 8192 0.0302976 0.027835986975202433 0.000400095 0.9187522105778158
RC N4 K2 K2 16384 16384 8192 0.0191241 0.017409579691083817 5.03876e-05 0.9103476603387253
RC N4 K4 K1 16384 16384 8192 0.0104822 0.012183467951331003 6.04933e-06 1.1623006574317416
RC N4 K1 K4 16384 16384 12288 0.0356328 0.03392322095086793 0.0006786 0.9520223207513283
RC N4 K2 K2 16384 16384 12288 0.0247988 0.023496813666749317 0.000668365 0.9474980106597625
RC N4 K4 K1 16384 16384 12288 0.015582700000000001 0.018270701926996504 2.0011500000000003e-05 1.1724991129262903
RC N4 K1 K4 16384 16384 16384 0.0415562 0.040010454926533434 0.00103122 0.9628035028836475
RC N4 K2 K2 16384 16384 16384 0.0297961 0.029584047642414818 0.00107535 0.9928832176833484
RC N4 K4 K1 16384 16384 16384 0.020735 0.024357935902662005 1.43562e-05 1.1747256282933207
RC N4 K1 K4 16384 16384 20480 0.0458757 0.04609768890219894 0.00159522 1.0048389213068998
RC N4 K2 K2 16384 16384 20480 0.0360259 0.035671281618080315 0.0012477 0.9901565711912906
RC N4 K4 K1 16384 16384 20480 0.0261921 0.030445169878327506 0.000848254 1.1623798732567265
RC N4 K1 K4 16384 16384 24576 0.0526867 0.05218492287786444 0.00207144 0.9904762089457955
RC N4 K2 K2 16384 16384 24576 0.0413717 0.041758515593745826 0.00161922 1.0093497630927863
RC N4 K4 K1 16384 16384 24576 0.0309376 0.03653240385399301 1.06581e-05 1.1808415602371551
RC N4 K1 K4 16384 16384 28672 0.0563139 0.05827215685352994 0.00222272 1.034773951964434
RC N4 K2 K2 16384 16384 28672 0.0456599 0.047845749569411324 0.00222568 1.0478724125416683
RC N4 K4 K1 16384 16384 28672 0.0359953 0.04261963782965851 2.10594e-05 1.184033410741361
RC N4 K1 K4 16384 16384 32768 0.0625504 0.06435939082919545 0.0028211 1.0289205317503236
RC N4 K2 K2 16384 16384 32768 0.0519232 0.05393298354507683 0.00334361 1.0387068506000559
RC N4 K4 K1 16384 16384 32768 0.040982700000000004 0.048706871805324015 2.1326500000000003e-05 1.1884739610939252
RC N4 K1 K4 16384 20480 4096 0.0294287 0.02717769124942116 0.000253293 0.923509745568821
RC N4 K2 K2 16384 20480 4096 0.016057 0.014147182144272893 6.64429e-05 0.8810601073844987
RC N4 K4 K1 16384 20480 4096 0.00648805 0.007618042469581877 5.3030200000000004e-06 1.1741651913258802
RC N4 K1 K4 16384 20480 8192 0.0364628 0.03478673371900304 0.000617075 0.9540335278421581
RC N4 K2 K2 16384 20480 8192 0.0234234 0.02175622461385477 0.000389573 0.9288243642620102
RC N4 K4 K1 16384 20480 8192 0.012778000000000001 0.015227084939163754 7.57298e-06 1.1916641836878816
RC N4 K1 K4 16384 20480 12288 0.0436807 0.042395776188584915 0.000740496 0.9705837174904457
RC N4 K2 K2 16384 20480 12288 0.0294242 0.029365267083436647 0.000714049 0.997997127651275
RC N4 K4 K1 16384 20480 12288 0.0191039 0.02283612740874563 1.21399e-05 1.1953646851556818
RC N4 K1 K4 16384 20480 16384 0.049963 0.05000481865816679 0.00144403 1.0008369925378138
RC N4 K2 K2 16384 20480 16384 0.0371531 0.036974309553018524 0.00142796 0.9951877381165642
RC N4 K4 K1 16384 20480 16384 0.0254326 0.030445169878327506 1.09724e-05 1.1970923098042476
RC N4 K1 K4 16384 20480 20480 0.0580738 0.057613861127748675 0.00205303 0.992080096837966
RC N4 K2 K2 16384 20480 20480 0.0435162 0.0445833520226004 0.001634 1.024523097664787
RC N4 K4 K1 16384 20480 20480 0.0316461 0.038054212347909386 1.68887e-05 1.202492956411987
RC N4 K1 K4 16384 20480 24576 0.0639633 0.06522290359733054 0.00224367 1.019692598682847
RC N4 K2 K2 16384 20480 24576 0.0500572 0.05219239449218228 0.00247423 1.0426550924179194
RC N4 K4 K1 16384 20480 24576 0.0379499 0.04566325481749126 1.90921e-05 1.2032509918996166
RC N4 K1 K4 16384 20480 28672 0.0672413 0.07283194606691243 0.001118 1.0831430395740775
RC N4 K2 K2 16384 20480 28672 0.0562847 0.059801436961764154 0.00288223 1.062481224236145
RC N4 K4 K1 16384 20480 28672 0.0441594 0.05327229728707314 1.95472e-05 1.2063637025655498
RC N4 K1 K4 16384 20480 32768 0.0742263 0.0804409885364943 0.00172378 1.0837262336462183
RC N4 K2 K2 16384 20480 32768 0.0607127 0.06741047943134604 0.00244219 1.110319248383716
RC N4 K4 K1 16384 20480 32768 0.050396500000000004 0.060881339756655016 2.28145e-05 1.2080469825613884
RC N4 K1 K4 16384 24576 4096 0.0354097 0.032606629499305394 0.000407582 0.9208389085280415
RC N4 K2 K2 16384 24576 4096 0.0190766 0.016972018573127474 8.76556e-05 0.8896773310300302
RC N4 K4 K1 16384 24576 4096 0.00790008 0.009139850963498253 6.21468e-06 1.1569314441750278
RC N4 K1 K4 16384 24576 8192 0.0433518 0.04173748046280365 0.000763102 0.9627623411900693
RC N4 K2 K2 16384 24576 8192 0.0278184 0.026102869536625724 0.000524497 0.9383310879355291
RC N4 K4 K1 16384 24576 8192 0.0155663 0.018270701926996504 8.13446e-06 1.1737344087545856
RC N4 K1 K4 16384 24576 12288 0.0516665 0.0508683314263019 0.00150194 0.9845515261591534
RC N4 K2 K2 16384 24576 12288 0.0383179 0.03523372050012398 0.000932452 0.9195107378046286
RC N4 K4 K1 16384 24576 12288 0.0232835 0.027401552890494757 9.58902e-06 1.1768657156567852
RC N4 K1 K4 16384 24576 16384 0.0592087 0.059999182389800156 0.0016738 1.0133507810473825
RC N4 K2 K2 16384 24576 16384 0.0441743 0.04436457146362223 0.00189233 1.0043072887090962
RC N4 K4 K1 16384 24576 16384 0.031000299999999998 0.03653240385399301 1.56e-05 1.1784532360652322
RC N4 K1 K4 16384 24576 20480 0.067578 0.0691300333532984 0.00211487 1.0229665475938678
RC N4 K2 K2 16384 24576 20480 0.0546711 0.05349542242712048 0.00364641 0.9784954469019368
RC N4 K4 K1 16384 24576 20480 0.0392174 0.04566325481749126 0.00139992 1.164362115221592
RC N4 K1 K4 16384 24576 24576 0.0755945 0.07826088431679666 0.00254844 1.0352721999192622
RC N4 K2 K2 16384 24576 24576 0.0590279 0.06262627339061874 0.00288505 1.0609605523933383
RC N4 K4 K1 16384 24576 24576 0.0462618 0.05479410578098952 9.60781e-06 1.1844352312488817
RC N4 K1 K4 16384 24576 28672 0.0830535 0.08739173528029491 0.0030275 1.0522342258940913
RC N4 K2 K2 16384 24576 28672 0.0651496 0.07175712435411699 0.00211187 1.1014207969675485
RC N4 K4 K1 16384 24576 28672 0.0561346 0.06392495674448777 0.0045540599999999995 1.1387799457818844
RC N4 K1 K4 16384 24576 32768 0.0892663 0.09652258624379316 0.00188783 1.0812880812108618
RC N4 K2 K2 16384 24576 32768 0.0730742 0.08088797531761524 0.00256356 1.1069293309761206
RC N4 K4 K1 16384 24576 32768 0.0614055 0.07305580770798602 3.30757e-05 1.1897274300833967
RC N4 K1 K4 16384 28672 4096 0.0410766 0.038035567749189626 0.000398996 0.9259667973783037
RC N4 K2 K2 16384 28672 4096 0.0218276 0.01979685500198205 0.000291074 0.9069643479806323
RC N4 K4 K1 16384 28672 4096 0.009130240000000001 0.010661659457414627 5.84418e-06 1.1677304712049876
RC N4 K1 K4 16384 28672 8192 0.0503153 0.04868822720660425 0.000993097 0.9676624646301274
RC N4 K2 K2 16384 28672 8192 0.0310686 0.030449514459396677 0.000884432 0.9800735938985561
RC N4 K4 K1 16384 28672 8192 0.0179786 0.021314318914829253 9.25081e-06 1.1855383019161254
RC N4 K1 K4 16384 28672 12288 0.0592491 0.05934088666401889 0.00115723 1.001549165540386
RC N4 K2 K2 16384 28672 12288 0.0426308 0.04110217391681131 0.000771965 0.964142683618682
RC N4 K4 K1 16384 28672 12288 0.0268778 0.03196697837224389 9.53467e-06 1.189345049529496
RC N4 K1 K4 16384 28672 16384 0.0685411 0.0699935461214335 0.0017778 1.021190878486536
RC N4 K2 K2 16384 28672 16384 0.0484325 0.051754833374225935 0.00148045 1.068597189371309
RC N4 K4 K1 16384 28672 16384 0.0357948 0.04261963782965851 3.5340200000000004e-05 1.1906656226507344
RC N4 K1 K4 16384 28672 20480 0.0775403 0.08064620557884813 0.00240897 1.0400553722238388
RC N4 K2 K2 16384 28672 20480 0.0576072 0.062407492831640564 0.00224431 1.0833280012158302
RC N4 K4 K1 16384 28672 20480 0.050329900000000004 0.05327229728707314 0.00277937 1.0584622120662497
RC N4 K1 K4 16384 28672 24576 0.0865763 0.09129886503626276 0.00221959 1.0545480118261321
RC N4 K2 K2 16384 28672 24576 0.0682113 0.07306015228905519 0.00368042 1.0710857627556605
RC N4 K4 K1 16384 28672 24576 0.053398299999999996 0.06392495674448777 3.41865e-05 1.1971346792779503
RC N4 K1 K4 16384 28672 28672 0.0947025 0.10195152449367739 0.00202622 1.0765452284118942
RC N4 K2 K2 16384 28672 28672 0.0815448 0.08371281174646981 0.00459617 1.0265867565616669
RC N4 K4 K1 16384 28672 28672 0.0643515 0.0745776162019024 0.00502731 1.1589103004887593
RC N4 K1 K4 16384 28672 32768 0.102744 0.11260418395109201 6.6576e-05 1.095968464835825
RC N4 K2 K2 16384 28672 32768 0.0822222 0.09436547120388443 0.000126406 1.1476884734765602
RC N4 K4 K1 16384 28672 32768 0.0708961 0.08523027565931701 7.95642e-05 1.202185672544992
RC N4 K1 K4 16384 32768 4096 0.046902 0.04346450599907386 5.9818e-05 0.9267090102570009
RC N4 K2 K2 16384 32768 4096 0.0243917 0.02262169143083663 0.000522044 0.9274339808556448
RC N4 K4 K1 16384 32768 4096 0.010541 0.012183467951331003 6.18466e-06 1.1558170905351488
RC N4 K1 K4 16384 32768 8192 0.0573002 0.05563897395040486 0.00106201 0.971008372578191
RC N4 K2 K2 16384 32768 8192 0.0361142 0.03479615938216763 0.00106299 0.9635035355114506
RC N4 K4 K1 16384 32768 8192 0.0207588 0.024357935902662005 8.81444e-06 1.173378803334586
RC N4 K1 K4 16384 32768 12288 0.0682593 0.06781344190173587 0.00132177 0.9934681706629848
RC N4 K2 K2 16384 32768 12288 0.0487473 0.04697062733349864 0.00128995 0.9635534139018702
RC N4 K4 K1 16384 32768 12288 0.0310585 0.03653240385399301 1.33566e-05 1.1762449523960594
RC N4 K1 K4 16384 32768 16384 0.0783773 0.07998790985306686 0.00181141 1.020549442926292
RC N4 K2 K2 16384 32768 16384 0.057221 0.05914509528482964 0.0026078 1.0336256843611549
RC N4 K4 K1 16384 32768 16384 0.0413241 0.048706871805324015 1.39352e-05 1.178655356204346
RC N4 K1 K4 16384 32768 20480 0.0885561 0.09216237780439787 0.00292154 1.0407230874484974
RC N4 K2 K2 16384 32768 20480 0.0728791 0.07131956323616064 0.00558034 0.9786010424958682
RC N4 K4 K1 16384 32768 20480 0.053686700000000004 0.060881339756655016 0.00335119 1.1340115849298804
RC N4 K1 K4 16384 32768 24576 0.0978194 0.10433684575572888 0.000422209 1.0666273331847147
RC N4 K2 K2 16384 32768 24576 0.0756257 0.08349403118749164 0.00180075 1.104043085716782
RC N4 K4 K1 16384 32768 24576 0.061723 0.07305580770798602 2.35112e-05 1.1836075321676849
RC N4 K1 K4 16384 32768 28672 0.107735 0.11651131370705986 0.000605938 1.0814620476823675
RC N4 K2 K2 16384 32768 28672 0.0902878 0.09566849913882264 0.00358522 1.0595949745017892
RC N4 K4 K1 16384 32768 28672 0.0737683 0.08523027565931701 0.00509528 1.1553780642812295
RC N4 K1 K4 16384 32768 32768 0.11839 0.12868578165839087 0.00139358 1.0869649603715759
RC N4 K2 K2 16384 32768 32768 0.0979035 0.10784296709015365 0.00492131 1.1015231027507049
RC N4 K4 K1 16384 32768 32768 0.081891 0.09740474361064802 4.9967e-05 1.1894438169108694
RC N4 K1 K4 20480 4096 4096 0.00848774 0.006819172812355291 0.000158294 0.8034144321521737
RC N4 K2 K2 20480 4096 4096 0.00491447 0.0035540455360682233 0.000163439 0.7231798212357026
RC N4 K4 K1 20480 4096 4096 0.00161049 0.001911260617395469 2.2598000000000004e-06 1.1867572089211786
RC N4 K1 K4 20480 4096 8192 0.0103403 0.00872143342975076 6.72169e-05 0.8434410442396023
RC N4 K2 K2 20480 4096 8192 0.00688575 0.0054563061534636925 0.000105351 0.7924054973624793
RC N4 K4 K1 20480 4096 8192 0.0031871900000000003 0.0038135212347909383 3.48858e-06 1.1965151857250236
RC N4 K1 K4 20480 4096 12288 0.0122833 0.010623694047146229 3.33191e-05 0.86488924370049
RC N4 K2 K2 20480 4096 12288 0.00875516 0.007358566770859162 0.000154789 0.840483414450354
RC N4 K4 K1 20480 4096 12288 0.004850920000000001 0.005715781852186408 3.93011e-06 1.1782882117590905
RC N4 K1 K4 20480 4096 16384 0.0136597 0.012525954664541698 0.000254296 0.9170007148430565
RC N4 K2 K2 20480 4096 16384 0.0107225 0.00926082738825463 0.000195077 0.8636817335746917
RC N4 K4 K1 20480 4096 16384 0.00641526 0.007618042469581877 4.397210000000001e-06 1.1874877198401743
RC N4 K1 K4 20480 4096 20480 0.0158979 0.014428215281937167 8.12118e-05 0.9075547891191394
RC N4 K2 K2 20480 4096 20480 0.0121842 0.0111630880056501 0.00036822 0.916193759594401
RC N4 K4 K1 20480 4096 20480 0.00801205 0.009520303086977346 4.72446e-06 1.1882480871908372
RC N4 K1 K4 20480 4096 24576 0.0177244 0.016330475899332637 0.000145021 0.9213556396454964
RC N4 K2 K2 20480 4096 24576 0.0144525 0.01306534862304557 5.53526e-05 0.9040199704580916
RC N4 K4 K1 20480 4096 24576 0.00959288 0.011422563704372815 5.9589100000000005e-06 1.1907335132278123
RC N4 K1 K4 20480 4096 28672 0.0196683 0.018232736516728104 6.28321e-05 0.9270113083859868
RC N4 K2 K2 20480 4096 28672 0.0158614 0.014967609240441038 0.000522335 0.9436499451776663
RC N4 K4 K1 20480 4096 28672 0.01115 0.013324824321768285 6.334379999999999e-06 1.1950515086787699
RC N4 K1 K4 20480 4096 32768 0.0212218 0.020134997134123575 0.000268948 0.9487883748844855
RC N4 K2 K2 20480 4096 32768 0.0178783 0.01686986985783651 0.000123118 0.94359474098972
RC N4 K4 K1 20480 4096 32768 0.012671799999999999 0.015227084939163754 5.7207999999999995e-06 1.20165129967043
RC N4 K1 K4 20480 8192 4096 0.0155083 0.013605345624710583 0.00010084 0.8772944568205789
RC N4 K2 K2 20480 8192 4096 0.00838909 0.007085091072136446 8.36071e-05 0.8445601456339658
RC N4 K4 K1 20480 8192 4096 0.00324131 0.0038135212347909383 3.811e-06 1.1765370281740835
RC N4 K1 K4 20480 8192 8192 0.019298 0.01740986685950152 0.00020798 0.9021591283812583
RC N4 K2 K2 20480 8192 8192 0.0123385 0.010889612306927386 0.00011067 0.8825718123700114
RC N4 K4 K1 20480 8192 8192 0.00638663 0.007618042469581877 4.42309e-06 1.1928109925863684
RC N4 K1 K4 20480 8192 12288 0.0228568 0.02121438809429246 0.000381458 0.9281434012763142
RC N4 K2 K2 20480 8192 12288 0.0156397 0.014694133541718325 0.000339371 0.939540626848234
RC N4 K4 K1 20480 8192 12288 0.00954467 0.011422563704372815 5.0733e-06 1.196747892213436
RC N4 K1 K4 20480 8192 16384 0.0266989 0.0250189093290834 0.000428043 0.9370764087315732
RC N4 K2 K2 20480 8192 16384 0.0197202 0.018498654776509263 0.000431459 0.9380561442839962
RC N4 K4 K1 20480 8192 16384 0.0126744 0.015227084939163754 5.18501e-06 1.2014047954272986
RC N4 K1 K4 20480 8192 20480 0.0300682 0.028823430563874333 0.000667726 0.958601797376442
RC N4 K2 K2 20480 8192 20480 0.0234048 0.022303176011300198 0.000572825 0.9529317067994684
RC N4 K4 K1 20480 8192 20480 0.0158213 0.01903160617395469 7.07018e-06 1.2029103913050565
RC N4 K1 K4 20480 8192 24576 0.033296 0.032627951798665275 0.000710589 0.9799360823722152
RC N4 K2 K2 20480 8192 24576 0.0269381 0.026107697246091136 0.000515539 0.9691736702325382
RC N4 K4 K1 20480 8192 24576 0.0189782 0.02283612740874563 6.77675e-06 1.2032820503917985
RC N4 K1 K4 20480 8192 28672 0.0367254 0.03643247303345621 0.00114163 0.9920238590582052
RC N4 K2 K2 20480 8192 28672 0.02955 0.029912218480882075 0.00104378 1.0122578166119145
RC N4 K4 K1 20480 8192 28672 0.022109999999999998 0.026640648643536567 8.565879999999999e-06 1.2049140046827937
RC N4 K1 K4 20480 8192 32768 0.0387548 0.04023699426824715 0.00154344 1.0382454371651293
RC N4 K2 K2 20480 8192 32768 0.0336702 0.033716739715673016 0.00122521 1.0013822227273084
RC N4 K4 K1 20480 8192 32768 0.025186800000000002 0.030445169878327506 9.255269999999999e-06 1.208774829606282
RC N4 K1 K4 20480 12288 4096 0.0229146 0.020391518437065874 0.000109209 0.8898919656928715
RC N4 K2 K2 20480 12288 4096 0.0123654 0.010616136608204669 0.000153959 0.8585356404325512
RC N4 K4 K1 20480 12288 4096 0.00486327 0.005715781852186408 4.763060000000001e-06 1.175296015270879
RC N4 K1 K4 20480 12288 8192 0.0274284 0.02609830028925228 0.000492946 0.9515064782944788
RC N4 K2 K2 20480 12288 8192 0.017473 0.016322918460391078 0.000437381 0.9341795032559422
RC N4 K4 K1 20480 12288 8192 0.00958211 0.011422563704372815 9.93353e-06 1.1920718614556518
RC N4 K1 K4 20480 12288 12288 0.0326893 0.031805082141438686 0.000706068 0.9729508475690422
RC N4 K2 K2 20480 12288 12288 0.0228461 0.022029700312577484 0.000714144 0.9642652493238445
RC N4 K4 K1 20480 12288 12288 0.0147337 0.017129345556559223 0.00034360600000000004 1.162596330627013
RC N4 K1 K4 20480 12288 16384 0.0376789 0.03751186399362509 0.00100795 0.9955668555511199
RC N4 K2 K2 20480 12288 16384 0.0282244 0.02773648216476389 0.000613763 0.9827129067319018
RC N4 K4 K1 20480 12288 16384 0.019084599999999997 0.02283612740874563 7.89921e-06 1.1965735414284624
RC N4 K1 K4 20480 12288 20480 0.0431815 0.043218645845811504 0.0014121 1.0008602259257207
RC N4 K2 K2 20480 12288 20480 0.0338932 0.0334432640169503 0.00105109 0.9867248892683578
RC N4 K4 K1 20480 12288 20480 0.023735600000000003 0.028542909260932038 9.22466e-06 1.2025358221798494
RC N4 K1 K4 20480 12288 24576 0.0497417 0.04892542769799792 0.00181413 0.9835897787570171
RC N4 K2 K2 20480 12288 24576 0.0361821 0.039150045869136715 0.00154566 1.0820280157629523
RC N4 K4 K1 20480 12288 24576 0.0285037 0.03424969111311845 1.06841e-05 1.2015875522517585
RC N4 K1 K4 20480 12288 28672 0.0529385 0.05463220955018432 0.00225963 1.031993908973324
RC N4 K2 K2 20480 12288 28672 0.0441256 0.04485682772132312 0.00170987 1.0165715077261979
RC N4 K4 K1 20480 12288 28672 0.0331334 0.03995647296530486 1.1922e-05 1.2059273411513716
RC N4 K1 K4 20480 12288 32768 0.057723 0.06033899140237073 0.00249455 1.045319740872282
RC N4 K2 K2 20480 12288 32768 0.0481707 0.05056360957350953 0.00235351 1.0496756238441527
RC N4 K4 K1 20480 12288 32768 0.0377654 0.04566325481749126 2.68417e-05 1.209129383443344
RC N4 K1 K4 20480 16384 4096 0.0293694 0.02717769124942116 0.000225154 0.9253744117830518
RC N4 K2 K2 20480 16384 4096 0.0156212 0.014147182144272893 0.000107252 0.9056399088592998
RC N4 K4 K1 20480 16384 4096 0.00655527 0.007618042469581877 1.8092400000000003e-05 1.16212489639357
RC N4 K1 K4 20480 16384 8192 0.0365973 0.03478673371900304 0.000552151 0.9505273263055755
RC N4 K2 K2 20480 16384 8192 0.0236088 0.02175622461385477 6.49387e-05 0.9215303028470219
RC N4 K4 K1 20480 16384 8192 0.012841100000000001 0.015227084939163754 1.26637e-05 1.1858084540392764
RC N4 K1 K4 20480 16384 12288 0.0439262 0.042395776188584915 0.000934811 0.9651592031312728
RC N4 K2 K2 20480 16384 12288 0.0300146 0.029365267083436647 0.000863119 0.9783660979468874
RC N4 K4 K1 20480 16384 12288 0.0194585 0.02283612740874563 0.00038068600000000003 1.1735810781275857
RC N4 K1 K4 20480 16384 16384 0.0502581 0.05000481865816679 0.00147104 0.9949603876423262
RC N4 K2 K2 20480 16384 16384 0.0363179 0.036974309553018524 0.00142068 1.0180739952755673
RC N4 K4 K1 20480 16384 16384 0.0255242 0.030445169878327506 3.52175e-05 1.1927962434994046
RC N4 K1 K4 20480 16384 20480 0.0575787 0.057613861127748675 0.00193636 1.000610662063379
RC N4 K2 K2 20480 16384 20480 0.0420298 0.0445833520226004 0.00169991 1.0607557500297504
RC N4 K4 K1 20480 16384 20480 0.031734200000000004 0.038054212347909386 1.64593e-05 1.19915461388374
RC N4 K1 K4 20480 16384 24576 0.0634523 0.06522290359733054 0.00204953 1.0279044825377575
RC N4 K2 K2 20480 16384 24576 0.0488539 0.05219239449218228 0.00248038 1.0683362943835042
RC N4 K4 K1 20480 16384 24576 0.038082 0.04566325481749126 1.7100400000000003e-05 1.1990771182577402
RC N4 K1 K4 20480 16384 28672 0.0695874 0.07283194606691243 0.00305405 1.04662548201129
RC N4 K2 K2 20480 16384 28672 0.0562625 0.059801436961764154 0.00300622 1.0629004569964746
RC N4 K4 K1 20480 16384 28672 0.044285200000000004 0.05327229728707314 3.1776199999999996e-05 1.2029368115549468
RC N4 K1 K4 20480 16384 32768 0.0750346 0.0804409885364943 0.00289327 1.072051940524695
RC N4 K2 K2 20480 16384 32768 0.0626549 0.06741047943134604 0.00355026 1.0759011574728559
RC N4 K4 K1 20480 16384 32768 0.050462200000000006 0.060881339756655016 3.14169e-05 1.20647414810799
RC N4 K1 K4 20480 20480 4096 0.0365857 0.033963864061776455 0.00025737 0.9283371388760214
RC N4 K2 K2 20480 20480 4096 0.0193207 0.017678227680341115 0.000358985 0.914988984888804
RC N4 K4 K1 20480 20480 4096 0.00811425 0.009520303086977346 6.54248e-06 1.1732819529811562
RC N4 K1 K4 20480 20480 8192 0.0452236 0.043475167148753796 0.000761852 0.9613380436045293
RC N4 K2 K2 20480 20480 8192 0.027898 0.027189530767318462 0.000813325 0.9746050171094152
RC N4 K4 K1 20480 20480 8192 0.0159774 0.01903160617395469 6.275700000000001e-06 1.1911578964008345
RC N4 K1 K4 20480 20480 12288 0.0541519 0.05298647023573115 0.00136684 0.9784785064924988
RC N4 K2 K2 20480 20480 12288 0.0366855 0.03670083385429581 0.0011651 1.0004179813358358
RC N4 K4 K1 20480 20480 12288 0.0238748 0.028542909260932038 1.25537e-05 1.1955245388833429
RC N4 K1 K4 20480 20480 16384 0.0615981 0.06249777332270849 0.00189269 1.0146055369030618
RC N4 K2 K2 20480 20480 16384 0.0437966 0.04621213694127316 0.00188366 1.0551535265585263
RC N4 K4 K1 20480 20480 16384 0.0317679 0.038054212347909386 1.01641e-05 1.197882527580022
RC N4 K1 K4 20480 20480 20480 0.0716629 0.07200907640968585 0.00255234 1.0048306223957704
RC N4 K2 K2 20480 20480 20480 0.0510425 0.055723440028250505 0.00165494 1.0917067155458786
RC N4 K4 K1 20480 20480 20480 0.0395395 0.04756551543488673 1.6489400000000002e-05 1.2029872768974503
RC N4 K1 K4 20480 20480 24576 0.0800864 0.08152037949666319 0.0030854 1.0179054058699502
RC N4 K2 K2 20480 20480 24576 0.0592028 0.06523474311522785 0.00194469 1.101886112062738
RC N4 K4 K1 20480 20480 24576 0.0474516 0.05707681852186408 1.69968e-05 1.202842865611783
RC N4 K1 K4 20480 20480 28672 0.0844737 0.09103168258364053 0.00200508 1.0776334241739207
RC N4 K2 K2 20480 20480 28672 0.0677041 0.0747460462022052 0.00345826 1.1040106315895963
RC N4 K4 K1 20480 20480 28672 0.0552101 0.06658812160884142 2.2332000000000002e-05 1.2060858721292196
RC N4 K1 K4 20480 20480 32768 0.0910258 0.10054298567061787 0.000356462 1.104554814905421
RC N4 K2 K2 20480 20480 32768 0.0735653 0.08425734928918253 0.000742556 1.1453409323306305
RC N4 K4 K1 20480 20480 32768 0.06297180000000001 0.07609942469581876 3.6112199999999996e-05 1.2084683095579094
RC N4 K1 K4 20480 24576 4096 0.0435048 0.04075003687413174 0.000513402 0.9366790991828888
RC N4 K2 K2 20480 24576 4096 0.0228633 0.02120927321640934 0.00045807 0.9276558159324918
RC N4 K4 K1 20480 24576 4096 0.00973501 0.011422563704372815 5.88264e-06 1.1733489441071776
RC N4 K1 K4 20480 24576 8192 0.0538434 0.052163600578504554 0.00112548 0.9688021294811352
RC N4 K2 K2 20480 24576 8192 0.0319516 0.032622836920782154 0.000819911 1.0210079282659448
RC N4 K4 K1 20480 24576 8192 0.019162199999999997 0.02283612740874563 1.2527699999999999e-05 1.1917278500770074
RC N4 K1 K4 20480 24576 12288 0.0632934 0.06357716428287738 0.0011037 1.004483315525432
RC N4 K2 K2 20480 24576 12288 0.0487374 0.04403640062515497 0.00157855 0.9035443135077984
RC N4 K4 K1 20480 24576 12288 0.0293669 0.03424969111311845 0.0006912660000000001 1.1662685238523116
RC N4 K1 K4 20480 24576 16384 0.07237 0.07499072798725019 0.000857301 1.0362129057240594
RC N4 K2 K2 20480 24576 16384 0.053356 0.055449964329527784 0.00246639 1.0392451519890507
RC N4 K4 K1 20480 24576 16384 0.0381378 0.04566325481749126 1.60217e-05 1.197322730138898
RC N4 K1 K4 20480 24576 20480 0.0833917 0.086404291691623 0.00282445 1.0361257977907035
RC N4 K2 K2 20480 24576 20480 0.0627436 0.06686352803390061 0.00331711 1.0656629207425237
RC N4 K4 K1 20480 24576 20480 0.0474582 0.05707681852186408 2.10205e-05 1.2026755865554126
RC N4 K1 K4 20480 24576 24576 0.0913697 0.09781785539599581 0.00151566 1.0705721414866833
RC N4 K2 K2 20480 24576 24576 0.0697655 0.07827709173827342 0.00138035 1.1220028773286714
RC N4 K4 K1 20480 24576 24576 0.056972 0.06849038222623689 4.17477e-05 1.2021761957845414
RC N4 K1 K4 20480 24576 28672 0.100669 0.10923141910036863 0.00171544 1.085055171903651
RC N4 K2 K2 20480 24576 28672 0.109361 0.08969065544264623 0.000681741 0.8201338268911791
RC N4 K4 K1 20480 24576 28672 0.0667164 0.0799039459306097 0.0024828000000000003 1.1976657303243237
RC N4 K1 K4 20480 24576 32768 0.110353 0.12064498280474144 0.00241579 1.093264186789135
RC N4 K2 K2 20480 24576 32768 0.0878546 0.10110421914701904 0.00107596 1.1508130382133552
RC N4 K4 K1 20480 24576 32768 0.0756052 0.09131750963498252 7.546e-05 1.2078204890005253
RC N4 K1 K4 20480 28672 4096 0.0510219 0.047536209686487044 0.00060263 0.9316824674597975
RC N4 K2 K2 20480 28672 4096 0.026373 0.024740318752477564 0.000580157 0.938092699066377
RC N4 K4 K1 20480 28672 4096 0.0113697 0.013324824321768285 7.29722e-06 1.171959182895616
RC N4 K1 K4 20480 28672 8192 0.0620837 0.060852034008255326 0.000963422 0.9801612018654707
RC N4 K2 K2 20480 28672 8192 0.0389363 0.038056143074245846 0.00103447 0.9773949521204081
RC N4 K4 K1 20480 28672 8192 0.0223717 0.026640648643536567 8.304779999999999e-06 1.190819143987116
RC N4 K1 K4 20480 28672 12288 0.0735893 0.07416785833002362 0.000812326 1.0078619898548244
RC N4 K2 K2 20480 28672 12288 0.0574711 0.051371967396014136 0.00135582 0.893874789172543
RC N4 K4 K1 20480 28672 12288 0.034259300000000006 0.03995647296530486 0.000749282 1.166295661770814
RC N4 K1 K4 20480 28672 16384 0.0852408 0.0874836826517919 0.00184628 1.0263123134906278
RC N4 K2 K2 20480 28672 16384 0.0613336 0.06468779171778243 0.00304762 1.0546876706696235
RC N4 K4 K1 20480 28672 16384 0.0445237 0.05327229728707314 1.87459e-05 1.1964930427406784
RC N4 K1 K4 20480 28672 20480 0.0949801 0.10079950697356019 0.00195677 1.0612697499114045
RC N4 K2 K2 20480 28672 20480 0.0714587 0.07800361603955071 0.00280704 1.0915901918108042
RC N4 K4 K1 20480 28672 20480 0.055385399999999994 0.06658812160884142 2.02875e-05 1.2022684969114863
RC N4 K1 K4 20480 28672 24576 0.105981 0.11411533129532847 0.000504956 1.0767527320494095
RC N4 K2 K2 20480 28672 24576 0.0804519 0.09131944036131899 0.000257347 1.1350812145060463
RC N4 K4 K1 20480 28672 24576 0.0664782 0.0799039459306097 2.12409e-05 1.201957121742311
RC N4 K1 K4 20480 28672 28672 0.117242 0.12743115561709675 0.000519697 1.0869070436967705
RC N4 K2 K2 20480 28672 28672 0.127264 0.10463526468308727 0.00062972 0.8221906012940602
RC N4 K4 K1 20480 28672 28672 0.07733469999999999 0.09321977025237799 2.5531499999999998e-05 1.205406761161264
RC N4 K1 K4 20480 28672 32768 0.128516 0.14074697993886504 0.00156013 1.0951708731898366
RC N4 K2 K2 20480 28672 32768 0.10309 0.11795108900485556 0.00251737 1.1441564555713992
RC N4 K4 K1 20480 28672 32768 0.08823600000000001 0.10653559457414627 5.38709e-05 1.2073937460236894
RC N4 K1 K4 20480 32768 4096 0.0583383 0.05432238249884233 3.48279e-05 0.9311615610815249
RC N4 K2 K2 20480 32768 4096 0.0304634 0.028271364288545785 0.000674124 0.9280436290284664
RC N4 K4 K1 20480 32768 4096 0.012972200000000001 0.015227084939163754 8.76495e-06 1.1738244044313033
RC N4 K1 K4 20480 32768 8192 0.0714034 0.06954046743800608 0.00107898 0.9739097499279598
RC N4 K2 K2 20480 32768 8192 0.0419778 0.04348944922770954 0.00107424 1.0360106824966895
RC N4 K4 K1 20480 32768 8192 0.0255549 0.030445169878327506 1.40605e-05 1.191363295427785
RC N4 K1 K4 20480 32768 12288 0.0842566 0.08475855237716984 0.00141037 1.0059574250227263
RC N4 K2 K2 20480 32768 12288 0.0616759 0.0587075341668733 0.00447347 0.9518715441018826
RC N4 K4 K1 20480 32768 12288 0.0388712 0.04566325481749126 0.000996953 1.1747323164062664
RC N4 K1 K4 20480 32768 16384 0.0960174 0.09997663731633359 0.000979264 1.041234581610558
RC N4 K2 K2 20480 32768 16384 0.0672797 0.07392561910603705 0.00106842 1.0987804509538102
RC N4 K4 K1 20480 32768 16384 0.0508431 0.060881339756655016 2.2936000000000002e-05 1.1974356354481732
RC N4 K1 K4 20480 32768 20480 0.108448 0.11519472225549734 0.00134198 1.0622115876318359
RC N4 K2 K2 20480 32768 20480 0.0796562 0.08914370404520079 0.000971003 1.1191056571265112
RC N4 K4 K1 20480 32768 20480 0.063338 0.07609942469581876 2.39844e-05 1.2014813334146761
RC N4 K1 K4 20480 32768 24576 0.120949 0.13041280719466108 0.000691772 1.0782462624301241
RC N4 K2 K2 20480 32768 24576 0.0920447 0.10436178898436455 0.000271892 1.1338163846953118
RC N4 K4 K1 20480 32768 24576 0.0760201 0.09131750963498252 5.57067e-05 1.2012284860843714
RC N4 K1 K4 20480 32768 28672 0.13373 0.14563089213382485 0.00116809 1.0889919399822394
RC N4 K2 K2 20480 32768 28672 0.142158 0.1195798739235283 0.00659974 0.8411758319864396
RC N4 K4 K1 20480 32768 28672 0.0884369 0.10653559457414627 8.41775e-05 1.2046509383995399
RC N4 K1 K4 20480 32768 32768 0.145736 0.1608489770729886 0.000639699 1.103701055833758
RC N4 K2 K2 20480 32768 32768 0.116762 0.13479795886269205 0.000428915 1.1544677109221497
RC N4 K4 K1 20480 32768 32768 0.10081999999999999 0.12175367951331002 9.31528e-05 1.207634194736263
RC N4 K1 K4 24576 4096 4096 0.0098929 0.008176407374826349 5.76252e-05 0.826492471856215
RC N4 K2 K2 24576 4096 4096 0.00584147 0.0042602546432818685 0.000141578 0.7293120812538401
RC N4 K4 K1 24576 4096 4096 0.0020074299999999997 0.002291712740874563 3.32209e-06 1.141615269710308
RC N4 K1 K4 24576 4096 8192 0.0122912 0.010459120115700913 0.000290891 0.8509437740579368
RC N4 K2 K2 24576 4096 8192 0.00796103 0.006542967384156432 5.35924e-05 0.8218744790757518
RC N4 K4 K1 24576 4096 8192 0.00398145 0.004574425481749127 3.38748e-06 1.1489345544334668
RC N4 K1 K4 24576 4096 12288 0.0147498 0.012741832856575475 0.000191003 0.8638647884429264
RC N4 K2 K2 24576 4096 12288 0.0106822 0.008825680125030995 6.79746e-05 0.8262043516345879
RC N4 K4 K1 24576 4096 12288 0.00605912 0.00685713822262369 3.82686e-06 1.1317053008726827
RC N4 K1 K4 24576 4096 16384 0.0170296 0.015024545597450038 0.000367143 0.8822606284029008
RC N4 K2 K2 24576 4096 16384 0.0130621 0.011108392865905557 4.73018e-05 0.8504293234553063
RC N4 K4 K1 24576 4096 16384 0.008015280000000001 0.009139850963498253 4.677030000000001e-06 1.140303390960547
RC N4 K1 K4 24576 4096 20480 0.0190422 0.0173072583383246 0.000456539 0.9088896418651522
RC N4 K2 K2 24576 4096 20480 0.0148502 0.01339110560678012 0.000236291 0.9017458085938318
RC N4 K4 K1 24576 4096 20480 0.0099831 0.011422563704372815 4.9195e-06 1.144190051624527
RC N4 K1 K4 24576 4096 24576 0.0216695 0.019589971079199166 0.000308775 0.904034291478768
RC N4 K2 K2 24576 4096 24576 0.0174102 0.015673818347654685 0.000122835 0.9002664155296713
RC N4 K4 K1 24576 4096 24576 0.011959899999999999 0.01370527644524738 5.67621e-06 1.1459357055867843
RC N4 K1 K4 24576 4096 28672 0.0230499 0.021872683820073728 0.000488967 0.9489274929641225
RC N4 K2 K2 24576 4096 28672 0.0197333 0.017956531088529248 0.000236797 0.9099608827985816
RC N4 K4 K1 24576 4096 28672 0.0139163 0.015987989186121942 5.83181e-06 1.1488678158793604
RC N4 K1 K4 24576 4096 32768 0.0255116 0.02415539656094829 0.000493589 0.9468397341189221
RC N4 K2 K2 24576 4096 32768 0.0218034 0.02023924382940381 0.000506109 0.9282609056112262
RC N4 K4 K1 24576 4096 32768 0.0158341 0.018270701926996504 7.17422e-06 1.1538831968344587
RC N4 K1 K4 24576 8192 4096 0.0185222 0.0163198147496527 0.000164255 0.881094834828082
RC N4 K2 K2 24576 8192 4096 0.0103954 0.008497509286563737 9.98778e-05 0.8174297561001728
RC N4 K4 K1 24576 8192 4096 0.00404711 0.004574425481749127 3.47039e-06 1.1302943289777463
RC N4 K1 K4 24576 8192 8192 0.0233283 0.020885240231401828 0.000268297 0.8952748477772418
RC N4 K2 K2 24576 8192 8192 0.0142178 0.013062934768312863 0.000537077 0.918773281964359
RC N4 K4 K1 24576 8192 8192 0.0079773 0.009139850963498253 5.51482e-06 1.1457323860827917
RC N4 K1 K4 24576 8192 12288 0.0277941 0.025450665713150952 0.000385284 0.9156859086335213
RC N4 K2 K2 24576 8192 12288 0.0197222 0.017628360250061988 8.52474e-05 0.8938333578435463
RC N4 K4 K1 24576 8192 12288 0.0119294 0.01370527644524738 6.08667e-06 1.148865529301338
RC N4 K1 K4 24576 8192 16384 0.0310255 0.030016091194900077 0.000983499 0.9674651881484609
RC N4 K2 K2 24576 8192 16384 0.0235016 0.022193785731811112 0.000745233 0.944352117805218
RC N4 K4 K1 24576 8192 16384 0.0158378 0.018270701926996504 8.12554e-06 1.1536136285971856
RC N4 K1 K4 24576 8192 20480 0.0358734 0.0345815166766492 0.000980731 0.963987708905462
RC N4 K2 K2 24576 8192 20480 0.0279563 0.026759211213560237 0.000829977 0.9571799992688674
RC N4 K4 K1 24576 8192 20480 0.0197734 0.02283612740874563 8.095329999999999e-06 1.1548912887386908
RC N4 K1 K4 24576 8192 24576 0.0395244 0.039146942158398326 0.00127146 0.9904500045136251
RC N4 K2 K2 24576 8192 24576 0.032982 0.03132463669530937 0.00097485 0.9497494601694673
RC N4 K4 K1 24576 8192 24576 0.0237191 0.027401552890494757 9.44669e-06 1.1552526398765028
RC N4 K1 K4 24576 8192 28672 0.0445103 0.043712367640147465 0.00175986 0.982073085109457
RC N4 K2 K2 24576 8192 28672 0.0369441 0.0358900621770585 0.00145127 0.9714693869131606
RC N4 K4 K1 24576 8192 28672 0.0276257 0.03196697837224389 1.56876e-05 1.157146366327148
RC N4 K1 K4 24576 8192 32768 0.0468975 0.04827779312189659 0.00175214 1.0294321258467207
RC N4 K2 K2 24576 8192 32768 0.0404929 0.040455487658807625 0.00182478 0.9990760765173061
RC N4 K4 K1 24576 8192 32768 0.0314763 0.03653240385399301 1.2186e-05 1.1606320899849416
RC N4 K1 K4 24576 12288 4096 0.0267975 0.02446322212447905 0.000255679 0.9128919535210019
RC N4 K2 K2 24576 12288 4096 0.0143324 0.012734763929845606 0.000276475 0.8885297598340547
RC N4 K4 K1 24576 12288 4096 0.00589897 0.00685713822262369 7.3065400000000005e-06 1.1624297500451248
RC N4 K1 K4 24576 12288 8192 0.0332422 0.03131136034710274 0.000565523 0.9419160087810897
RC N4 K2 K2 24576 12288 8192 0.0214222 0.019582902152469293 7.31552e-05 0.9141405715785165
RC N4 K4 K1 24576 12288 8192 0.0115987 0.01370527644524738 5.82559e-06 1.181621771857827
RC N4 K1 K4 24576 12288 12288 0.0394913 0.038159498569726426 0.00102306 0.9662760802943035
RC N4 K2 K2 24576 12288 12288 0.0276463 0.02643104037509298 0.000639962 0.9560425943107389
RC N4 K4 K1 24576 12288 12288 0.0188515 0.020553414667871066 0.00133193 1.0902800661947891
RC N4 K1 K4 24576 12288 16384 0.0444775 0.04500763679235012 0.00104611 1.0119192129132735
RC N4 K2 K2 24576 12288 16384 0.0336332 0.033279178597716674 0.00124039 0.9894740493832485
RC N4 K4 K1 24576 12288 16384 0.023042200000000002 0.027401552890494757 1.9412e-05 1.1891899597475395
RC N4 K1 K4 24576 12288 20480 0.0530915 0.05185577501497381 0.00202549 0.976724617216952
RC N4 K2 K2 24576 12288 20480 0.0405123 0.04012731682034037 0.00153682 0.9904971285347998
RC N4 K4 K1 24576 12288 20480 0.0318628 0.03424969111311845 0.0017108000000000002 1.0749115304718497
RC N4 K1 K4 24576 12288 24576 0.0593221 0.058703913237597494 0.00251322 0.9895791490455916
RC N4 K2 K2 24576 12288 24576 0.0452647 0.046975455042964055 0.00216856 1.0377944633006306
RC N4 K4 K1 24576 12288 24576 0.0344039 0.04109782933574214 1.1637899999999999e-05 1.1945689103776647
RC N4 K1 K4 24576 12288 28672 0.0626114 0.06555205146022118 0.00239673 1.0469667098998134
RC N4 K2 K2 24576 12288 28672 0.0497747 0.05382359326558774 0.00213803 1.0813444031925405
RC N4 K4 K1 24576 12288 28672 0.0443609 0.047945967558365825 0.00507375 1.0808159338148193
RC N4 K1 K4 24576 12288 32768 0.0686558 0.07240018968284488 0.00296194 1.054538577699843
RC N4 K2 K2 24576 12288 32768 0.0561984 0.060671731488211436 0.00285955 1.079598911858904
RC N4 K4 K1 24576 12288 32768 0.0456301 0.05479410578098952 2.54147e-05 1.2008324720083787
RC N4 K1 K4 24576 16384 4096 0.0350851 0.032606629499305394 0.000235682 0.9293583173285923
RC N4 K2 K2 24576 16384 4096 0.0189717 0.016972018573127474 0.000298143 0.8945966135416159
RC N4 K4 K1 24576 16384 4096 0.00793118 0.009139850963498253 1.2451999999999999e-05 1.1523948471095415
RC N4 K1 K4 24576 16384 8192 0.0435145 0.04173748046280365 0.000584514 0.9591625886268635
RC N4 K2 K2 24576 16384 8192 0.0276344 0.026102869536625724 0.000600794 0.9445788414666403
RC N4 K4 K1 24576 16384 8192 0.0156455 0.018270701926996504 3.56889e-05 1.167792779201464
RC N4 K1 K4 24576 16384 12288 0.0520139 0.0508683314263019 0.00151434 0.9779757223800157
RC N4 K2 K2 24576 16384 12288 0.036067 0.03523372050012398 0.00118208 0.9768963456934033
RC N4 K4 K1 24576 16384 12288 0.024942799999999998 0.027401552890494757 0.00150708 1.0985756567223712
RC N4 K1 K4 24576 16384 16384 0.0595074 0.059999182389800156 0.00159634 1.008264222429482
RC N4 K2 K2 24576 16384 16384 0.0441566 0.04436457146362223 0.00160911 1.004709861348524
RC N4 K4 K1 24576 16384 16384 0.031074400000000002 0.03653240385399301 2.18069e-05 1.175643097018543
RC N4 K1 K4 24576 16384 20480 0.0690907 0.0691300333532984 0.00266321 1.0005693002574643
RC N4 K2 K2 24576 16384 20480 0.0501934 0.05349542242712048 0.00186418 1.0657859883395124
RC N4 K4 K1 24576 16384 20480 0.0409249 0.04566325481749126 0.00184844 1.115781707896446
RC N4 K1 K4 24576 16384 24576 0.077604 0.07826088431679666 0.00326337 1.0084645677645052
RC N4 K2 K2 24576 16384 24576 0.0600671 0.06262627339061874 0.0031906 1.0426052429802461
RC N4 K4 K1 24576 16384 24576 0.046432299999999996 0.05479410578098952 4.69888e-05 1.1800859699172672
RC N4 K1 K4 24576 16384 28672 0.0827861 0.08739173528029491 0.00300093 1.0556329538448472
RC N4 K2 K2 24576 16384 28672 0.066009 0.07175712435411699 0.00282653 1.0870809185734822
RC N4 K4 K1 24576 16384 28672 0.054964799999999994 0.06392495674448777 0.0031844 1.163016271222451
RC N4 K1 K4 24576 16384 32768 0.088788 0.09652258624379316 0.00218474 1.0871129684618772
RC N4 K2 K2 24576 16384 32768 0.071491 0.08088797531761524 0.000995481 1.1314427734626071
RC N4 K4 K1 24576 16384 32768 0.061516 0.07305580770798602 2.56827e-05 1.1875903457309647
RC N4 K1 K4 24576 20480 4096 0.0438767 0.04075003687413174 0.000429991 0.9287397838518335
RC N4 K2 K2 24576 20480 4096 0.02271 0.02120927321640934 0.00048912 0.9339177990492883
RC N4 K4 K1 24576 20480 4096 0.00973184 0.011422563704372815 6.58729e-06 1.1737311448166858
RC N4 K1 K4 24576 20480 8192 0.0528038 0.052163600578504554 0.00108644 0.9878758835255144
RC N4 K2 K2 24576 20480 8192 0.0339501 0.032622836920782154 0.000775091 0.9609054736446183
RC N4 K4 K1 24576 20480 8192 0.0191683 0.02283612740874563 5.6997799999999995e-06 1.1913486020536839
RC N4 K1 K4 24576 20480 12288 0.0633306 0.06357716428287738 0.000999524 1.0038932882820846
RC N4 K2 K2 24576 20480 12288 0.0431375 0.04403640062515497 0.00174158 1.0208380324579536
RC N4 K4 K1 24576 20480 12288 0.0287904 0.03424969111311845 1.13177e-05 1.18962192651434
RC N4 K1 K4 24576 20480 16384 0.0726027 0.07499072798725019 0.00146974 1.0328917242368423
RC N4 K2 K2 24576 20480 16384 0.0508976 0.055449964329527784 0.00109633 1.089441630440881
RC N4 K4 K1 24576 20480 16384 0.0381045 0.04566325481749126 1.74327e-05 1.1983690854752396
RC N4 K1 K4 24576 20480 20480 0.0847413 0.086404291691623 0.00267028 1.0196243353786525
RC N4 K2 K2 24576 20480 20480 0.0626947 0.06686352803390061 0.00310736 1.0664941061030773
RC N4 K4 K1 24576 20480 20480 0.0474618 0.05707681852186408 2.02681e-05 1.2025843630427857
RC N4 K1 K4 24576 20480 24576 0.0940715 0.09781785539599581 0.00221933 1.0398245525583818
RC N4 K2 K2 24576 20480 24576 0.0707678 0.07827709173827342 0.00261226 1.1061117024730656
RC N4 K4 K1 24576 20480 24576 0.0569029 0.06849038222623689 1.67708e-05 1.2036360576743346
RC N4 K1 K4 24576 20480 28672 0.100572 0.10923141910036863 0.00170541 1.0861016893406577
RC N4 K2 K2 24576 20480 28672 0.0782444 0.08969065544264623 0.000210874 1.1462884940346687
RC N4 K4 K1 24576 20480 28672 0.06624469999999999 0.0799039459306097 4.48629e-05 1.2061937925692126
RC N4 K1 K4 24576 20480 32768 0.109873 0.12064498280474144 0.00161563 1.0980403083991648
RC N4 K2 K2 24576 20480 32768 0.0879088 0.10110421914701904 0.00122304 1.150103506668491
RC N4 K4 K1 24576 20480 32768 0.0756002 0.09131750963498252 8.50028e-05 1.2079003710966705
RC N4 K1 K4 24576 24576 4096 0.0520791 0.0488934442489581 0.000701471 0.9388304377179731
RC N4 K2 K2 24576 24576 4096 0.0274098 0.02544652785969121 0.00058708 0.9283733503962528
RC N4 K4 K1 24576 24576 4096 0.0117556 0.01370527644524738 8.80593e-06 1.1658508664166338
RC N4 K1 K4 24576 24576 8192 0.0648112 0.06258972069420549 0.00115858 0.9657238362228363
RC N4 K2 K2 24576 24576 8192 0.0402265 0.03914280430493859 0.00109674 0.9730601544986164
RC N4 K4 K1 24576 24576 8192 0.0231496 0.027401552890494757 1.44738e-05 1.183672844908541
RC N4 K1 K4 24576 24576 12288 0.0760348 0.07628599713945286 0.00131403 1.0033037127664288
RC N4 K2 K2 24576 24576 12288 0.0577529 0.052839080750185966 0.00260945 0.9149164933741156
RC N4 K4 K1 24576 24576 12288 0.0352425 0.04109782933574214 0.0012707 1.1661439834217815
RC N4 K1 K4 24576 24576 16384 0.0875755 0.08998227358470023 0.00211384 1.0274822705516982
RC N4 K2 K2 24576 24576 16384 0.0623084 0.06653535719543335 0.00261601 1.0678392832336145
RC N4 K4 K1 24576 24576 16384 0.0460467 0.05479410578098952 1.58546e-05 1.1899681362831542
RC N4 K1 K4 24576 24576 20480 0.0976543 0.10367855002994761 0.000745086 1.0616895521236402
RC N4 K2 K2 24576 24576 20480 0.0764684 0.08023163364068073 0.00358954 1.0492129250864504
RC N4 K4 K1 24576 24576 20480 0.0614051 0.06849038222623689 0.00320229 1.1153858918271755
RC N4 K1 K4 24576 24576 24576 0.111204 0.11737482647519498 0.00367255 1.0554910477608268
RC N4 K2 K2 24576 24576 24576 0.0833757 0.0939279100859281 0.000857111 1.1265621768204417
RC N4 K4 K1 24576 24576 24576 0.06877599999999999 0.08218665867148427 2.83342e-05 1.194990384312613
RC N4 K1 K4 24576 24576 28672 0.121482 0.13107110292044236 0.00126316 1.078934351759457
RC N4 K2 K2 24576 24576 28672 0.13499 0.10762418653117548 0.000586796 0.7972752539534446
RC N4 K4 K1 24576 24576 28672 0.0840484 0.09588293511673164 0.00886144 1.140806191631627
RC N4 K1 K4 24576 24576 32768 0.131611 0.14476737936568976 0.000763213 1.0999641319167073
RC N4 K2 K2 24576 24576 32768 0.10575 0.12132046297642286 0.000826747 1.1472384205808308
RC N4 K4 K1 24576 24576 32768 0.0913551 0.10957921156197903 3.6983599999999996e-05 1.1994865263349177
RC N4 K1 K4 24576 28672 4096 0.0614344 0.05703685162378444 6.01254e-05 0.9284187950689587
RC N4 K2 K2 24576 28672 4096 0.0321802 0.02968378250297308 0.000669476 0.9224238041706726
RC N4 K4 K1 24576 28672 4096 0.0137966 0.015987989186121942 7.92086e-06 1.1588354512069599
RC N4 K1 K4 24576 28672 8192 0.0741008 0.07301584080990639 0.00144224 0.9853583336469566
RC N4 K2 K2 24576 28672 8192 0.0464145 0.04566277168909502 0.00165233 0.9838040200604342
RC N4 K4 K1 24576 28672 8192 0.0271665 0.03196697837224389 1.0373e-05 1.1767058094433913
RC N4 K1 K4 24576 28672 12288 0.0880845 0.08899482999602833 0.000851983 1.010334735351036
RC N4 K2 K2 24576 28672 12288 0.0628554 0.06164176087521696 0.00318503 0.9806915694628775
RC N4 K4 K1 24576 28672 12288 0.042887999999999996 0.047945967558365825 0.0032225500000000002 1.1179343303107123
RC N4 K1 K4 24576 28672 16384 0.102286 0.10497381918215026 0.00280867 1.026277488435859
RC N4 K2 K2 24576 28672 16384 0.0715427 0.07762075006133891 0.00170338 1.0849569566334358
RC N4 K4 K1 24576 28672 16384 0.0540251 0.06392495674448777 2.0755900000000002e-05 1.183245505227899
RC N4 K1 K4 24576 28672 20480 0.114618 0.12095280836827221 0.00144595 1.055268878956815
RC N4 K2 K2 24576 28672 20480 0.0935206 0.09359973924746084 0.00191296 1.00084622262326
RC N4 K4 K1 24576 28672 20480 0.07881619999999999 0.0799039459306097 0.00589689 1.013801045097451
RC N4 K1 K4 24576 28672 24576 0.128392 0.13693179755439414 0.000325509 1.0665134708891062
RC N4 K2 K2 24576 28672 24576 0.0977624 0.10957872843358278 0.00146883 1.1208678227373998
RC N4 K4 K1 24576 28672 24576 0.0806688 0.09588293511673164 5.7637300000000005e-05 1.188599993017519
RC N4 K1 K4 24576 28672 28672 0.141061 0.15291078674051609 0.000940093 1.08400469825477
RC N4 K2 K2 24576 28672 28672 0.157586 0.12555771761970472 0.000444407 0.7967568033943669
RC N4 K4 K1 24576 28672 28672 0.0988996 0.11186192430285359 0.0105429 1.131065487654688
RC N4 K1 K4 24576 28672 32768 0.154065 0.16888977592663806 0.000922691 1.0962241646489344
RC N4 K2 K2 24576 28672 32768 0.124178 0.1415367068058267 0.00140993 1.1397889062944055
RC N4 K4 K1 24576 28672 32768 0.107155 0.12784091348897555 0.00011811 1.1930466472770804
RC N4 K1 K4 24576 32768 4096 0.0696105 0.0651802589986108 0.000884944 0.9363567134068969
RC N4 K2 K2 24576 32768 4096 0.035286 0.03392103714625494 0.000759236 0.9613171554229706
RC N4 K4 K1 24576 32768 4096 0.015590099999999999 0.018270701926996504 7.93847e-06 1.1719425742616472
RC N4 K1 K4 24576 32768 8192 0.0847373 0.0834419609256073 0.00184754 0.9847134724095209
RC N4 K2 K2 24576 32768 8192 0.0521972 0.05218273907325145 0.00196556 0.99972295589134
RC N4 K4 K1 24576 32768 8192 0.0307385 0.03653240385399301 1.68775e-05 1.1884901297718826
RC N4 K1 K4 24576 32768 12288 0.10053 0.10170366285260381 0.00195721 1.0116747523386433
RC N4 K2 K2 24576 32768 12288 0.0783676 0.07044444100024796 0.00381152 0.8988975163236844
RC N4 K4 K1 24576 32768 12288 0.048861600000000005 0.05479410578098952 0.00306563 1.1214144805120896
RC N4 K1 K4 24576 32768 16384 0.114293 0.1199653647796003 0.00131953 1.0496300279072235
RC N4 K2 K2 24576 32768 16384 0.0802854 0.08870614292724446 0.000475176 1.1048851089643255
RC N4 K4 K1 24576 32768 16384 0.0611314 0.07305580770798602 1.8138100000000002e-05 1.1950619110307634
RC N4 K1 K4 24576 32768 20480 0.129556 0.1382270667065968 0.00118907 1.0669291017521132
RC N4 K2 K2 24576 32768 20480 0.10633 0.10696784485424096 0.00360334 1.0059987289969055
RC N4 K4 K1 24576 32768 20480 0.08790099999999999 0.09131750963498252 0.0079211 1.0388676992864987
RC N4 K1 K4 24576 32768 24576 0.145583 0.15648876863359332 6.5699e-05 1.074911003575921
RC N4 K2 K2 24576 32768 24576 0.11104 0.12522954678123746 0.00148149 1.1277877051624412
RC N4 K4 K1 24576 32768 24576 0.0913729 0.10957921156197903 4.13367e-05 1.1992528590203333
RC N4 K1 K4 24576 32768 28672 0.159604 0.17475047056058984 0.00132762 1.094900319293939
RC N4 K2 K2 24576 32768 28672 0.179297 0.143491248708234 0.000656954 0.8002992169876461
RC N4 K4 K1 24576 32768 28672 0.111928 0.12784091348897555 0.011150499999999999 1.1421709803532232
RC N4 K1 K4 24576 32768 32768 0.174446 0.19301217248758634 0.00128054 1.1064293390939681
RC N4 K2 K2 24576 32768 32768 0.140216 0.16175295063523049 4.13005e-05 1.1535983813204662
RC N4 K4 K1 24576 32768 32768 0.12129999999999999 0.14610261541597205 7.2593e-05 1.204473334014609
RC N4 K1 K4 28672 4096 4096 0.0110611 0.009533641937297405 9.66474e-05 0.8619072187483527
RC N4 K2 K2 28672 4096 4096 0.00653976 0.004966463750495512 0.00011383 0.759425995830965
RC N4 K4 K1 28672 4096 4096 0.00240828 0.0026721648643536567 3.22773e-06 1.109573996526009
RC N4 K1 K4 28672 4096 8192 0.0142691 0.012196806801651063 0.000102793 0.8547705742934777
RC N4 K2 K2 28672 4096 8192 0.00945769 0.007629628614849169 4.35518e-05 0.8067116404586289
RC N4 K4 K1 28672 4096 8192 0.004775140000000001 0.005335329728707314 3.77776e-06 1.1173137811053315
RC N4 K1 K4 28672 4096 12288 0.0170479 0.01485997166600472 0.000162639 0.8716599502580799
RC N4 K2 K2 28672 4096 12288 0.0121983 0.010292793479202828 5.32376e-05 0.8437891738359302
RC N4 K4 K1 28672 4096 12288 0.00696757 0.007998494593060972 5.05821e-06 1.1479604213608148
RC N4 K1 K4 28672 4096 16384 0.0194255 0.017523136530358377 0.000304452 0.9020687514019397
RC N4 K2 K2 28672 4096 16384 0.0144142 0.012955958343556482 0.000552012 0.8988329802248117
RC N4 K4 K1 28672 4096 16384 0.00921819 0.010661659457414627 4.75761e-06 1.156589249886868
RC N4 K1 K4 28672 4096 20480 0.022407 0.020186301394712034 0.000117749 0.9008926404566445
RC N4 K2 K2 28672 4096 20480 0.0173769 0.01561912320791014 0.000103195 0.8988440520409359
RC N4 K4 K1 28672 4096 20480 0.011481199999999999 0.013324824321768285 5.75652e-06 1.1605776679936144
RC N4 K1 K4 28672 4096 24576 0.0245068 0.02284946625906569 0.000499393 0.9323724949428605
RC N4 K2 K2 28672 4096 24576 0.019993 0.018282288072263796 9.19269e-05 0.9144344556726752
RC N4 K4 K1 28672 4096 24576 0.0137537 0.015987989186121942 6.2088100000000004e-06 1.1624500451603526
RC N4 K1 K4 28672 4096 28672 0.0264673 0.02551263112341935 0.000704017 0.963930250664758
RC N4 K2 K2 28672 4096 28672 0.0217929 0.020945452936617454 0.000895412 0.9611136166649438
RC N4 K4 K1 28672 4096 28672 0.0160046 0.0186511540504756 6.33068e-06 1.1653620865548404
RC N4 K1 K4 28672 4096 32768 0.0292406 0.028175795987773002 0.000665979 0.9635847413450136
RC N4 K2 K2 28672 4096 32768 0.0250733 0.023608617800971107 0.000680553 0.9415839877866539
RC N4 K4 K1 28672 4096 32768 0.0182023 0.021314318914829253 9.109199999999999e-06 1.170968444363034
RC N4 K1 K4 28672 8192 4096 0.0213676 0.019034283874594816 0.000195344 0.8908012071825949
RC N4 K2 K2 28672 8192 4096 0.011488 0.009909927500991025 8.34732e-05 0.8626329649191352
RC N4 K4 K1 28672 8192 4096 0.00465541 0.005335329728707314 4.55208e-06 1.1460493766837538
RC N4 K1 K4 28672 8192 8192 0.0266925 0.024360613603302127 0.00043424 0.9126388911979817
RC N4 K2 K2 28672 8192 8192 0.0169887 0.015236257229698338 9.8464e-05 0.8968465644633397
RC N4 K4 K1 28672 8192 8192 0.00917573 0.010661659457414627 5.81013e-06 1.1619412795946074
RC N4 K1 K4 28672 8192 12288 0.0312794 0.02968694333200944 0.000620712 0.9490892834264545
RC N4 K2 K2 28672 8192 12288 0.0221516 0.020562586958405654 0.000580773 0.928266443886927
RC N4 K4 K1 28672 8192 12288 0.0137176 0.015987989186121942 8.11419e-06 1.1655092134281464
RC N4 K1 K4 28672 8192 16384 0.0365752 0.035013273060716756 0.000880358 0.9572954641592323
RC N4 K2 K2 28672 8192 16384 0.0265357 0.02588891668711296 0.000705859 0.9756259185592603
RC N4 K4 K1 28672 8192 16384 0.0182125 0.021314318914829253 1.05142e-05 1.1703126377394237
RC N4 K1 K4 28672 8192 20480 0.0409653 0.04033960278942407 0.00124709 0.9847261655455731
RC N4 K2 K2 28672 8192 20480 0.0312897 0.031215246415820276 0.000964142 0.9976205082126156
RC N4 K4 K1 28672 8192 20480 0.0227308 0.026640648643536567 9.83412e-06 1.172006644884323
RC N4 K1 K4 28672 8192 24576 0.0459433 0.04566593251813139 0.00116995 0.9939628306658728
RC N4 K2 K2 28672 8192 24576 0.0372559 0.0365415761445276 0.00126325 0.9808265575258576
RC N4 K4 K1 28672 8192 24576 0.027266 0.03196697837224389 1.07482e-05 1.1724117352102945
RC N4 K1 K4 28672 8192 28672 0.0504133 0.050992262246838706 0.00199139 1.0114843155841555
RC N4 K2 K2 28672 8192 28672 0.0412266 0.04186790587323491 0.00166679 1.0155556333346651
RC N4 K4 K1 28672 8192 28672 0.0317727 0.0372933081009512 2.75316e-05 1.1737531938095032
RC N4 K1 K4 28672 8192 32768 0.0548052 0.05631859197554601 0.00223395 1.0276140215809086
RC N4 K2 K2 28672 8192 32768 0.0462286 0.04719423560194222 0.00190038 1.0208882726697805
RC N4 K4 K1 28672 8192 32768 0.0362027 0.04261963782965851 3.02036e-05 1.1772502556344835
RC N4 K1 K4 28672 12288 4096 0.0312166 0.028534925811892223 0.000330679 0.9140946103000398
RC N4 K2 K2 28672 12288 4096 0.0163949 0.014853391251486539 0.000261705 0.9059763250453823
RC N4 K4 K1 28672 12288 4096 0.0068975600000000005 0.007998494593060972 4.40889e-06 1.1596121806930235
RC N4 K1 K4 28672 12288 8192 0.0381729 0.03652442040495319 0.000549697 0.9568154477378765
RC N4 K2 K2 28672 12288 8192 0.0239479 0.02284288584454751 0.000658632 0.9538575760107362
RC N4 K4 K1 28672 12288 8192 0.0135964 0.015987989186121942 8.59327e-06 1.1758987074609413
RC N4 K1 K4 28672 12288 12288 0.0458654 0.04451391499801416 0.00126216 0.9705336702179456
RC N4 K2 K2 28672 12288 12288 0.0310019 0.030832380437608477 0.000993833 0.9945319621574316
RC N4 K4 K1 28672 12288 12288 0.0214664 0.02397748377918291 0.000759079 1.116977405581882
RC N4 K1 K4 28672 12288 16384 0.052369 0.052503409591075134 0.00134614 1.0025665869326346
RC N4 K2 K2 28672 12288 16384 0.0395066 0.03882187503066946 0.00131843 0.982668086615134
RC N4 K4 K1 28672 12288 16384 0.0270385 0.03196697837224389 2.83893e-05 1.1822763234737093
RC N4 K1 K4 28672 12288 20480 0.0603889 0.06049290418413611 0.00195327 1.0017222400827985
RC N4 K2 K2 28672 12288 20480 0.0456819 0.04681136962373042 0.0021079 1.0247246638981833
RC N4 K4 K1 28672 12288 20480 0.039526200000000004 0.03995647296530486 0.00315125 1.0108857660312616
RC N4 K1 K4 28672 12288 24576 0.0669015 0.06848239877719707 0.00165922 1.0236302441230327
RC N4 K2 K2 28672 12288 24576 0.0519021 0.054800864216791395 0.00252051 1.0558506152312026
RC N4 K4 K1 28672 12288 24576 0.0413276 0.047945967558365825 0.00147592 1.1601440092907844
RC N4 K1 K4 28672 12288 28672 0.071566 0.07647189337025805 0.00141171 1.0685506157988156
RC N4 K2 K2 28672 12288 28672 0.0578842 0.06279035880985237 0.00283636 1.0847581690660384
RC N4 K4 K1 28672 12288 28672 0.046947 0.0559354621514268 2.35042e-05 1.1914597770129465
RC N4 K1 K4 28672 12288 32768 0.0794144 0.08446138796331902 0.00309439 1.0635525542385138
RC N4 K2 K2 28672 12288 32768 0.0643017 0.07077985340291333 0.00250681 1.1007462229289946
RC N4 K4 K1 28672 12288 32768 0.0534743 0.06392495674448777 3.62872e-05 1.195433259425327
RC N4 K1 K4 28672 16384 4096 0.0408645 0.038035567749189626 0.000271447 0.930772865181016
RC N4 K2 K2 28672 16384 4096 0.0215636 0.01979685500198205 0.000384241 0.9180681798021689
RC N4 K4 K1 28672 16384 4096 0.009165469999999998 0.010661659457414627 1.46062e-05 1.1632419785798904
RC N4 K1 K4 28672 16384 8192 0.0500704 0.04868822720660425 0.000478724 0.9723954113928438
RC N4 K2 K2 28672 16384 8192 0.0310526 0.030449514459396677 0.000920096 0.9805785814842132
RC N4 K4 K1 28672 16384 8192 0.0180598 0.021314318914829253 2.71337e-05 1.1802079156374519
RC N4 K1 K4 28672 16384 12288 0.059097 0.05934088666401889 0.00150412 1.0041268873888505
RC N4 K2 K2 28672 16384 12288 0.0406784 0.04110217391681131 0.00160495 1.010417664333192
RC N4 K4 K1 28672 16384 12288 0.0289209 0.03196697837224389 0.000967117 1.1053244668127165
RC N4 K1 K4 28672 16384 16384 0.0685182 0.0699935461214335 0.00159679 1.0215321786245626
RC N4 K2 K2 28672 16384 16384 0.0479272 0.051754833374225935 0.00130644 1.079863488253558
RC N4 K4 K1 28672 16384 16384 0.036011 0.04261963782965851 0.000172068 1.1835171983465749
RC N4 K1 K4 28672 16384 20480 0.078956 0.08064620557884813 0.00157881 1.0214069301743773
RC N4 K2 K2 28672 16384 20480 0.0586754 0.062407492831640564 0.00287209 1.0636057501378868
RC N4 K4 K1 28672 16384 20480 0.0482733 0.05327229728707314 0.00480665 1.1035561539624004
RC N4 K1 K4 28672 16384 24576 0.0880023 0.09129886503626276 0.00187771 1.037459987253319
RC N4 K2 K2 28672 16384 24576 0.065867 0.07306015228905519 0.0016727 1.1092072249996994
RC N4 K4 K1 28672 16384 24576 0.0556806 0.06392495674448777 0.00268172 1.1480651563468744
RC N4 K1 K4 28672 16384 28672 0.0941005 0.10195152449367739 0.000692353 1.0834323355739597
RC N4 K2 K2 28672 16384 28672 0.074408 0.08371281174646981 0.00161778 1.1250512276431273
RC N4 K4 K1 28672 16384 28672 0.0623289 0.0745776162019024 5.95952e-05 1.1965174453889351
RC N4 K1 K4 28672 16384 32768 0.102085 0.11260418395109201 0.000534818 1.103043384935025
RC N4 K2 K2 28672 16384 32768 0.0826879 0.09436547120388443 0.0016926 1.141224667743218
RC N4 K4 K1 28672 16384 32768 0.07099420000000001 0.08523027565931701 7.51932e-05 1.2005244887514332
RC N4 K1 K4 28672 20480 4096 0.0506762 0.047536209686487044 0.000626289 0.9380381655784579
RC N4 K2 K2 28672 20480 4096 0.0267811 0.024740318752477564 0.000534827 0.9237977063107029
RC N4 K4 K1 28672 20480 4096 0.0113551 0.013324824321768285 7.48728e-06 1.1734660480108747
RC N4 K1 K4 28672 20480 8192 0.0620591 0.060852034008255326 6.24112e-05 0.9805497341768625
RC N4 K2 K2 28672 20480 8192 0.0381818 0.038056143074245846 0.00109005 0.9967089837107167
RC N4 K4 K1 28672 20480 8192 0.022348800000000002 0.026640648643536567 1.2457700000000001e-05 1.1920393329188397
RC N4 K1 K4 28672 20480 12288 0.0740271 0.07416785833002362 0.00195263 1.0019014432555595
RC N4 K2 K2 28672 20480 12288 0.0496299 0.051371967396014136 0.00197926 1.0351011667566152
RC N4 K4 K1 28672 20480 12288 0.0335794 0.03995647296530486 2.68075e-05 1.1899102713361422
RC N4 K1 K4 28672 20480 16384 0.0851279 0.0874836826517919 0.00185141 1.027673449618655
RC N4 K2 K2 28672 20480 16384 0.0613632 0.06468779171778243 0.00296377 1.0541789169694935
RC N4 K4 K1 28672 20480 16384 0.0444039 0.05327229728707314 1.7207799999999998e-05 1.1997211345641516
RC N4 K1 K4 28672 20480 20480 0.0975624 0.10079950697356019 0.00102528 1.033179862053006
RC N4 K2 K2 28672 20480 20480 0.0705821 0.07800361603955071 0.00243938 1.1051472829449778
RC N4 K4 K1 28672 20480 20480 0.0553417 0.06658812160884142 1.7403100000000003e-05 1.2032178557731588
RC N4 K1 K4 28672 20480 24576 0.108914 0.11411533129532847 0.00177227 1.0477563150313869
RC N4 K2 K2 28672 20480 24576 0.081637 0.09131944036131899 0.0022596 1.1186035787855872
RC N4 K4 K1 28672 20480 24576 0.06638509999999999 0.0799039459306097 2.06884e-05 1.2036427742160472
RC N4 K1 K4 28672 20480 28672 0.117274 0.12743115561709675 0.00173595 1.0866104645283416
RC N4 K2 K2 28672 20480 28672 0.0917604 0.10463526468308727 0.00177966 1.1403095963300864
RC N4 K4 K1 28672 20480 28672 0.0773062 0.09321977025237799 3.17801e-05 1.2058511510380536
RC N4 K1 K4 28672 20480 32768 0.128218 0.14074697993886504 0.00140759 1.0977162328133727
RC N4 K2 K2 28672 20480 32768 0.102524 0.11795108900485556 0.00168636 1.1504729527218558
RC N4 K4 K1 28672 20480 32768 0.0881846 0.10653559457414627 4.51756e-05 1.2080974974558627
RC N4 K1 K4 28672 24576 4096 0.0608907 0.05703685162378444 0.000800739 0.9367087523018202
RC N4 K2 K2 28672 24576 4096 0.032123 0.02968378250297308 0.000738042 0.9240663232877714
RC N4 K4 K1 28672 24576 4096 0.0137766 0.015987989186121942 8.40799e-06 1.1605177755122411
RC N4 K1 K4 28672 24576 8192 0.0746617 0.07301584080990639 0.00102814 0.9779557766553185
RC N4 K2 K2 28672 24576 8192 0.0468092 0.04566277168909502 0.00153247 0.9755084831420964
RC N4 K4 K1 28672 24576 8192 0.0271266 0.03196697837224389 1.1607900000000001e-05 1.178436603637901
RC N4 K1 K4 28672 24576 12288 0.0888375 0.08899482999602833 0.0014381 1.0017709863067772
RC N4 K2 K2 28672 24576 12288 0.0654855 0.06164176087521696 0.0029773 0.9413039661484902
RC N4 K4 K1 28672 24576 12288 0.043872999999999995 0.047945967558365825 0.00162344 1.092835401234605
RC N4 K1 K4 28672 24576 16384 0.102775 0.10497381918215026 0.00237171 1.021394494596451
RC N4 K2 K2 28672 24576 16384 0.0709269 0.07762075006133891 0.000664349 1.0943767465001135
RC N4 K4 K1 28672 24576 16384 0.054198 0.06392495674448777 0.000155596 1.1794707691148707
RC N4 K1 K4 28672 24576 20480 0.114161 0.12095280836827221 0.000961241 1.0594932452262351
RC N4 K2 K2 28672 24576 20480 0.109389 0.09359973924746084 0.00111582 0.8556595201296369
RC N4 K4 K1 28672 24576 20480 0.0714421 0.0799039459306097 0.00713593 1.118443409846711
RC N4 K1 K4 28672 24576 24576 0.128251 0.13693179755439414 5.1213e-05 1.0676860028724464
RC N4 K2 K2 28672 24576 24576 0.0972815 0.10957872843358278 0.000114781 1.1264087049807288
RC N4 K4 K1 28672 24576 24576 0.0867869 0.09588293511673164 0.0054208600000000004 1.104808849224153
RC N4 K1 K4 28672 24576 28672 0.141439 0.15291078674051609 5.27428e-05 1.0811076629537544
RC N4 K2 K2 28672 24576 28672 0.133205 0.12555771761970472 0.00826505 0.9425901251432358
RC N4 K4 K1 28672 24576 28672 0.09391870000000001 0.11186192430285359 8.67416e-05 1.1910506033713582
RC N4 K1 K4 28672 24576 32768 0.154604 0.16888977592663806 5.04293e-05 1.0924023694512308
RC N4 K2 K2 28672 24576 32768 0.123598 0.1415367068058267 0.000129461 1.1451375168354399
RC N4 K4 K1 28672 24576 32768 0.107071 0.12784091348897555 0.000128417 1.1939826235766506
RC N4 K1 K4 28672 28672 4096 0.0715536 0.06653749356108186 3.73058e-05 0.92989721776517
RC N4 K2 K2 28672 28672 4096 0.0366098 0.034627246253468594 0.0009302 0.945846365002502
RC N4 K4 K1 28672 28672 4096 0.0160311 0.0186511540504756 8.244349999999998e-06 1.163435700012825
RC N4 K1 K4 28672 28672 8192 0.0878351 0.08517964761155747 0.00126172 0.9697677535695578
RC N4 K2 K2 28672 28672 8192 0.0531052 0.0532694003039442 0.0020607 1.0030919816504635
RC N4 K4 K1 28672 28672 8192 0.0315563 0.0372933081009512 8.778920000000001e-06 1.1818023057503952
RC N4 K1 K4 28672 28672 12288 0.103101 0.10382180166203306 0.000933015 1.0069912189215726
RC N4 K2 K2 28672 28672 12288 0.0733558 0.07191155435441979 0.00382077 0.980311772953465
RC N4 K4 K1 28672 28672 12288 0.0474998 0.0559354621514268 6.965319999999999e-05 1.1775936351611334
RC N4 K1 K4 28672 28672 16384 0.116938 0.12246395571250866 0.00146269 1.0472554320452605
RC N4 K2 K2 28672 28672 16384 0.0822727 0.09055370840489539 0.000682446 1.1006531741986758
RC N4 K4 K1 28672 28672 16384 0.0627467 0.0745776162019024 6.94408e-05 1.1885504130400866
RC N4 K1 K4 28672 28672 20480 0.132523 0.14110610976298427 0.00132155 1.0647669443265264
RC N4 K2 K2 28672 28672 20480 0.124911 0.10919586245537098 0.00201789 0.8741893224405456
RC N4 K4 K1 28672 28672 20480 0.0950605 0.09321977025237799 0.00998684 0.9806362290581049
RC N4 K1 K4 28672 28672 24576 0.148929 0.15974826381345986 0.000865971 1.072647125902006
RC N4 K2 K2 28672 28672 24576 0.112938 0.12783801650584659 0.00013448 1.1319309400365385
RC N4 K4 K1 28672 28672 24576 0.09529510000000001 0.11186192430285359 0.00340749 1.173847598699761
RC N4 K1 K4 28672 28672 28672 0.163161 0.17839041786393545 0.00153366 1.0933398168921216
RC N4 K2 K2 28672 28672 28672 0.151374 0.14648017055632218 0.00316253 0.9676706076097755
RC N4 K4 K1 28672 28672 28672 0.109151 0.1305040783533292 6.67064e-05 1.1956287927121987
RC N4 K1 K4 28672 28672 32768 0.179626 0.1970325719144111 0.000987135 1.096904523367503
RC N4 K2 K2 28672 28672 32768 0.143606 0.1651223246067978 4.27607e-05 1.1498288693146372
RC N4 K4 K1 28672 28672 32768 0.12441200000000001 0.1491462324038048 7.32871e-05 1.1988090570347298
RC N4 K1 K4 28672 32768 4096 0.0798323 0.07603813549837926 0.00177032 0.9524733159182345
RC N4 K2 K2 28672 32768 4096 0.0412972 0.0395707100039641 0.00105722 0.9581935337980324
RC N4 K4 K1 28672 32768 4096 0.0182316 0.021314318914829253 1.29956e-05 1.1690865812561295
RC N4 K1 K4 28672 32768 8192 0.0982213 0.09734345441320852 0.00219357 0.9910625741382828
RC N4 K2 K2 28672 32768 8192 0.060193 0.06087602891879336 0.0022208 1.0113473147840006
RC N4 K4 K1 28672 32768 8192 0.035941299999999995 0.04261963782965851 1.0359099999999999e-05 1.1858123615355738
RC N4 K1 K4 28672 32768 12288 0.116931 0.11864877332803778 0.000270064 1.0146904869370637
RC N4 K2 K2 28672 32768 12288 0.0851495 0.08218134783362262 0.00555593 0.9651418720441414
RC N4 K4 K1 28672 32768 12288 0.0583671 0.06392495674448777 0.00287994 1.09522242401092
RC N4 K1 K4 28672 32768 16384 0.133726 0.13995409224286703 0.0014115 1.0465735327675023
RC N4 K2 K2 28672 32768 16384 0.0934907 0.10348666674845186 4.31525e-05 1.10691937003843
RC N4 K4 K1 28672 32768 16384 0.0714075 0.08523027565931701 6.45995e-05 1.1935759641398593
RC N4 K1 K4 28672 32768 20480 0.152187 0.16125941115769626 2.8495e-05 1.0596135751259719
RC N4 K2 K2 28672 32768 20480 0.133222 0.12479198566328112 0.0100502 0.9367220553908597
RC N4 K4 K1 28672 32768 20480 0.10907299999999999 0.10653559457414627 0.011296200000000001 0.9767366311932951
RC N4 K1 K4 28672 32768 24576 0.16963 0.18256473007252555 0.00105477 1.0762526090463098
RC N4 K2 K2 28672 32768 24576 0.129082 0.1460973045781104 3.4648e-05 1.1318177947204908
RC N4 K4 K1 28672 32768 24576 0.11690600000000001 0.12784091348897555 0.0084519 1.0935359475901625
RC N4 K1 K4 28672 32768 28672 0.186788 0.20387004898735483 0.00148268 1.0914515332213783
RC N4 K2 K2 28672 32768 28672 0.169338 0.16740262349293966 0.00521589 0.9885709261532537
RC N4 K4 K1 28672 32768 28672 0.124388 0.1491462324038048 9.05231e-05 1.199040360837097
RC N4 K1 K4 28672 32768 32768 0.204561 0.22517536790218406 0.00110357 1.100773695387606
RC N4 K2 K2 28672 32768 32768 0.16379 0.1887079424077689 0.000153038 1.1521334782817565
RC N4 K4 K1 28672 32768 32768 0.141757 0.17045155131863404 6.450580000000001e-05 1.2024207010492183
RC N4 K1 K4 32768 4096 4096 0.0129129 0.010890876499768463 9.96976e-05 0.843410581648465
RC N4 K2 K2 32768 4096 4096 0.00695438 0.005672672857709157 5.55807e-05 0.8156978562731915
RC N4 K4 K1 32768 4096 4096 0.00260861 0.0030526169878327507 3.1471699999999997e-06 1.1702082671739933
RC N4 K1 K4 32768 4096 8192 0.0155475 0.013934493487601216 0.000390672 0.8962529980769394
RC N4 K2 K2 32768 4096 8192 0.0103286 0.008716289845541908 3.76643e-05 0.8438984804854393
RC N4 K4 K1 32768 4096 8192 0.00517192 0.006096233975665502 3.58742e-06 1.1787177635511574
RC N4 K1 K4 32768 4096 12288 0.0190993 0.016978110475433968 0.00028281 0.8889388865264155
RC N4 K2 K2 32768 4096 12288 0.0134821 0.01175990683337466 0.000188557 0.8722607630394864
RC N4 K4 K1 32768 4096 12288 0.00787397 0.009139850963498253 5.6595e-06 1.1607678164252917
RC N4 K1 K4 32768 4096 16384 0.0216864 0.020021727463266716 0.000425032 0.9232388715170206
RC N4 K2 K2 32768 4096 16384 0.0156102 0.01480352382120741 0.000806812 0.9483237768386958
RC N4 K4 K1 32768 4096 16384 0.010412000000000001 0.012183467951331003 6.46331e-06 1.1701371447686326
RC N4 K1 K4 32768 4096 20480 0.0241835 0.023065344451099465 0.000838735 0.9537637005023866
RC N4 K2 K2 32768 4096 20480 0.018846 0.01784714080904016 0.000569655 0.9469988755725436
RC N4 K4 K1 32768 4096 20480 0.0128422 0.015227084939163754 6.37397e-06 1.1857068834906601
RC N4 K1 K4 32768 4096 24576 0.0268467 0.026108961438932217 0.000457634 0.9725203261083193
RC N4 K2 K2 32768 4096 24576 0.02181 0.02089075779687291 0.000732169 0.9578522602876163
RC N4 K4 K1 32768 4096 24576 0.0154083 0.018270701926996504 6.72886e-06 1.185770132136349
RC N4 K1 K4 32768 4096 28672 0.0306163 0.029152578426764966 0.000775023 0.9521914283164512
RC N4 K2 K2 32768 4096 28672 0.0253235 0.02393437478470566 0.000639257 0.945144817450418
RC N4 K4 K1 32768 4096 28672 0.017939 0.021314318914829253 8.650110000000001e-06 1.1881553550827388
RC N4 K1 K4 32768 4096 32768 0.0324876 0.032196195414597714 0.000973126 0.9910302827724337
RC N4 K2 K2 32768 4096 32768 0.026994 0.02697799177253841 0.00108994 0.9994069709023639
RC N4 K4 K1 32768 4096 32768 0.0204175 0.024357935902662005 8.697659999999999e-06 1.192993064903245
RC N4 K1 K4 32768 8192 4096 0.0241367 0.021748752999536932 0.000307165 0.9010657214754682
RC N4 K2 K2 32768 8192 4096 0.0130231 0.011322345715418314 0.000256341 0.8694048049556798
RC N4 K4 K1 32768 8192 4096 0.0052640000000000004 0.006096233975665502 4.66197e-06 1.1580991595109236
RC N4 K1 K4 32768 8192 8192 0.0298522 0.027835986975202433 0.000446591 0.9324601528598373
RC N4 K2 K2 32768 8192 8192 0.0192457 0.017409579691083817 4.97065e-05 0.904595815745014
RC N4 K4 K1 32768 8192 8192 0.0103746 0.012183467951331003 5.02892e-06 1.1743554403380376
RC N4 K1 K4 32768 8192 12288 0.0354114 0.03392322095086793 0.000726753 0.9579745774204896
RC N4 K2 K2 32768 8192 12288 0.0245674 0.023496813666749317 0.000597214 0.9564224812861483
RC N4 K4 K1 32768 8192 12288 0.015513299999999999 0.018270701926996504 7.494e-06 1.177744382368452
RC N4 K1 K4 32768 8192 16384 0.0401865 0.040010454926533434 0.000973943 0.9956192981855457
RC N4 K2 K2 32768 8192 16384 0.0303608 0.029584047642414818 0.000841238 0.9744159456409192
RC N4 K4 K1 32768 8192 16384 0.0205891 0.024357935902662005 6.9819399999999994e-06 1.183050055741242
RC N4 K1 K4 32768 8192 20480 0.045467 0.04609768890219894 0.0013324 1.01387135509708
RC N4 K2 K2 32768 8192 20480 0.0371658 0.035671281618080315 0.00119634 0.9597878054039013
RC N4 K4 K1 32768 8192 20480 0.0257075 0.030445169878327506 1.1382e-05 1.184291349930079
RC N4 K1 K4 32768 8192 24576 0.0513077 0.05218492287786444 0.0019783 1.0170972949063093
RC N4 K2 K2 32768 8192 24576 0.0422569 0.041758515593745826 0.00196313 0.9882058455245375
RC N4 K4 K1 32768 8192 24576 0.030831900000000002 0.03653240385399301 1.00273e-05 1.1848898009526825
RC N4 K1 K4 32768 8192 28672 0.0563236 0.05827215685352994 0.00223429 1.0345957441202256
RC N4 K2 K2 32768 8192 28672 0.0471106 0.047845749569411324 0.00215434 1.0156047592136657
RC N4 K4 K1 32768 8192 28672 0.035929499999999996 0.04261963782965851 1.29769e-05 1.186201807140609
RC N4 K1 K4 32768 8192 32768 0.0622069 0.06435939082919545 0.00271144 1.0346021233849532
RC N4 K2 K2 32768 8192 32768 0.0513893 0.05393298354507683 0.00248015 1.04949831083663
RC N4 K4 K1 32768 8192 32768 0.040931199999999994 0.048706871805324015 1.6989e-05 1.1899693096054849
RC N4 K1 K4 32768 12288 4096 0.0351599 0.032606629499305394 0.000230442 0.9273811785387727
RC N4 K2 K2 32768 12288 4096 0.0188988 0.016972018573127474 0.000250931 0.8980474195783581
RC N4 K4 K1 32768 12288 4096 0.00792617 0.009139850963498253 1.02456e-05 1.1531232566924825
RC N4 K1 K4 32768 12288 8192 0.0437766 0.04173748046280365 0.00074572 0.9534198741520276
RC N4 K2 K2 32768 12288 8192 0.0268961 0.026102869536625724 0.000692053 0.9705076028355681
RC N4 K4 K1 32768 12288 8192 0.0156018 0.018270701926996504 5.7931e-06 1.1710637187373574
RC N4 K1 K4 32768 12288 12288 0.0512969 0.0508683314263019 0.00112743 0.9916453319070334
RC N4 K2 K2 32768 12288 12288 0.0355148 0.03523372050012398 0.0010698 0.9920855671473295
RC N4 K4 K1 32768 12288 12288 0.027462399999999998 0.027401552890494757 0.0019162600000000001 0.9977843484362168
RC N4 K1 K4 32768 12288 16384 0.0594335 0.059999182389800156 0.00179863 1.0095179047136742
RC N4 K2 K2 32768 12288 16384 0.0428001 0.04436457146362223 0.00170926 1.0365529861757854
RC N4 K4 K1 32768 12288 16384 0.0312659 0.03653240385399301 0.0009135069999999999 1.1684424198245698
RC N4 K1 K4 32768 12288 20480 0.0691059 0.0691300333532984 0.00199172 1.0003492227624327
RC N4 K2 K2 32768 12288 20480 0.0510269 0.05349542242712048 0.00239971 1.0483768840968288
RC N4 K4 K1 32768 12288 20480 0.043094099999999996 0.04566325481749126 0.00223371 1.0596173215704996
RC N4 K1 K4 32768 12288 24576 0.0769416 0.07826088431679666 0.00266872 1.0171465672249689
RC N4 K2 K2 32768 12288 24576 0.0598515 0.06262627339061874 0.00312402 1.046360966569238
RC N4 K4 K1 32768 12288 24576 0.0555703 0.05479410578098952 0.00458621 0.986032211108983
RC N4 K1 K4 32768 12288 28672 0.0814443 0.08739173528029491 0.0014676 1.0730245736079125
RC N4 K2 K2 32768 12288 28672 0.0674494 0.07175712435411699 0.00378537 1.0638660144362586
RC N4 K4 K1 32768 12288 28672 0.053871699999999995 0.06392495674448777 1.95502e-05 1.186614804145549
RC N4 K1 K4 32768 12288 32768 0.0888323 0.09652258624379316 0.00206137 1.086570833399486
RC N4 K2 K2 32768 12288 32768 0.0732333 0.08088797531761524 0.00260186 1.1045245170928422
RC N4 K4 K1 32768 12288 32768 0.061378999999999996 0.07305580770798602 3.65188e-05 1.1902410874726865
RC N4 K1 K4 32768 16384 4096 0.0466551 0.04346450599907386 0.000468492 0.9316131783893692
RC N4 K2 K2 32768 16384 4096 0.0244514 0.02262169143083663 0.000516273 0.925169578463263
RC N4 K4 K1 32768 16384 4096 0.010728999999999999 0.012183467951331003 2.65429e-05 1.1355641673344212
RC N4 K1 K4 32768 16384 8192 0.0571104 0.05563897395040486 0.000906069 0.974235409844877
RC N4 K2 K2 32768 16384 8192 0.0359585 0.03479615938216763 0.0010889 0.9676754976477783
RC N4 K4 K1 32768 16384 8192 0.0209222 0.024357935902662005 1.9405200000000002e-05 1.164214848470142
RC N4 K1 K4 32768 16384 12288 0.0681461 0.06781344190173587 0.00139068 0.9951184572812805
RC N4 K2 K2 32768 16384 12288 0.0469037 0.04697062733349864 0.00190818 1.0014269094655355
RC N4 K4 K1 32768 16384 12288 0.033366799999999995 0.03653240385399301 0.0019545 1.0948728632650724
RC N4 K1 K4 32768 16384 16384 0.0773309 0.07998790985306686 0.000545536 1.0343589671537106
RC N4 K2 K2 32768 16384 16384 0.0556933 0.05914509528482964 0.00213564 1.0619786452738416
RC N4 K4 K1 32768 16384 16384 0.0433131 0.048706871805324015 0.00295388 1.1245298028846704
RC N4 K1 K4 32768 16384 20480 0.0912162 0.09216237780439787 0.00265123 1.010372914070065
RC N4 K2 K2 32768 16384 20480 0.0672432 0.07131956323616064 0.00341323 1.060621196435634
RC N4 K4 K1 32768 16384 20480 0.058530099999999995 0.060881339756655016 0.00215255 1.0401714631728807
RC N4 K1 K4 32768 16384 24576 0.0999606 0.10433684575572888 0.000493809 1.043779706761753
RC N4 K2 K2 32768 16384 24576 0.0759007 0.08349403118749164 0.00223353 1.1000429665008575
RC N4 K4 K1 32768 16384 24576 0.06864440000000001 0.07305580770798602 0.0061684999999999995 1.064264640786226
RC N4 K1 K4 32768 16384 28672 0.107427 0.11651131370705986 0.00108891 1.0845626677377183
RC N4 K2 K2 32768 16384 28672 0.0849032 0.09566849913882264 0.000711191 1.1267949752049704
RC N4 K4 K1 32768 16384 28672 0.07203860000000001 0.08523027565931701 4.42379e-05 1.1831195450677414
RC N4 K1 K4 32768 16384 32768 0.117068 0.12868578165839087 0.000593681 1.0992396014144845
RC N4 K2 K2 32768 16384 32768 0.0946024 0.10784296709015365 0.000188363 1.1399601605260927
RC N4 K4 K1 32768 16384 32768 0.0820067 0.09740474361064802 4.64232e-05 1.1877656778122765
RC N4 K1 K4 32768 20480 4096 0.0583057 0.05432238249884233 2.83095e-05 0.9316821940023416
RC N4 K2 K2 32768 20480 4096 0.030378 0.028271364288545785 0.000649702 0.9306525870217192
RC N4 K4 K1 32768 20480 4096 0.012975500000000001 0.015227084939163754 9.31393e-06 1.1735258710002507
RC N4 K1 K4 32768 20480 8192 0.0709476 0.06954046743800608 0.00158476 0.9801665939088297
RC N4 K2 K2 32768 20480 8192 0.0438496 0.04348944922770954 0.00159538 0.9917866805560264
RC N4 K4 K1 32768 20480 8192 0.0255555 0.030445169878327506 8.48233e-06 1.1913353242287377
RC N4 K1 K4 32768 20480 12288 0.0836726 0.08475855237716984 0.000181819 1.0129785900900634
RC N4 K2 K2 32768 20480 12288 0.0568202 0.0587075341668733 0.00256412 1.0332159015081486
RC N4 K4 K1 32768 20480 12288 0.038363 0.04566325481749126 2.5166899999999998e-05 1.1902941588898486
RC N4 K1 K4 32768 20480 16384 0.0960694 0.09997663731633359 0.001095 1.0406709869774724
RC N4 K2 K2 32768 20480 16384 0.068828 0.07392561910603705 0.00302867 1.0740631589765364
RC N4 K4 K1 32768 20480 16384 0.0507863 0.060881339756655016 1.95632e-05 1.1987748616586562
RC N4 K1 K4 32768 20480 20480 0.111399 0.11519472225549734 0.00247494 1.0340732165952777
RC N4 K2 K2 32768 20480 20480 0.081769 0.08914370404520079 0.00348703 1.0901894855654441
RC N4 K4 K1 32768 20480 20480 0.06329950000000001 0.07609942469581876 2.6146699999999998e-05 1.2022120979757938
RC N4 K1 K4 32768 20480 24576 0.125755 0.13041280719466108 0.00364642 1.0370387435462691
RC N4 K2 K2 32768 20480 24576 0.0922371 0.10436178898436455 0.00149959 1.1314513247312041
RC N4 K4 K1 32768 20480 24576 0.07590949999999999 0.09131750963498252 6.09893e-05 1.2029786737494323
RC N4 K1 K4 32768 20480 28672 0.133052 0.14563089213382485 0.000861237 1.09454117287846
RC N4 K2 K2 32768 20480 28672 0.104729 0.1195798739235283 0.00183657 1.1418028809931184
RC N4 K4 K1 32768 20480 28672 0.0883763 0.10653559457414627 8.19305e-05 1.2054769726063013
RC N4 K1 K4 32768 20480 32768 0.145161 0.1608489770729886 0.000912933 1.1080729470931487
RC N4 K2 K2 32768 20480 32768 0.116434 0.13479795886269205 0.000165805 1.1577199002240932
RC N4 K4 K1 32768 20480 32768 0.10084699999999999 0.12175367951331002 9.13068e-05 1.2073108720468635
RC N4 K1 K4 32768 24576 4096 0.0699306 0.0651802589986108 3.79799e-05 0.932070638584694
RC N4 K2 K2 32768 24576 4096 0.0362623 0.03392103714625494 0.000709572 0.9354353459723995
RC N4 K4 K1 32768 24576 4096 0.0156151 0.018270701926996504 7.54503e-06 1.1700662773210868
RC N4 K1 K4 32768 24576 8192 0.0846235 0.0834419609256073 0.00168568 0.9860376955054718
RC N4 K2 K2 32768 24576 8192 0.0526059 0.05218273907325145 0.00205129 0.9919560177328295
RC N4 K4 K1 32768 24576 8192 0.0307383 0.03653240385399301 8.64928e-06 1.1884978627312837
RC N4 K1 K4 32768 24576 12288 0.100645 0.10170366285260381 0.00096202 1.010518782379689
RC N4 K2 K2 32768 24576 12288 0.0681566 0.07044444100024796 0.00303863 1.0335674168055327
RC N4 K4 K1 32768 24576 12288 0.055469000000000004 0.05479410578098952 0.00458024 0.9878329477904688
RC N4 K1 K4 32768 24576 16384 0.115295 0.1199653647796003 4.0408e-05 1.040507955935646
RC N4 K2 K2 32768 24576 16384 0.0801778 0.08870614292724446 0.0005351 1.106367883968436
RC N4 K4 K1 32768 24576 16384 0.06792319999999999 0.07305580770798602 0.00697197 1.0755648689694541
RC N4 K1 K4 32768 24576 20480 0.129285 0.1382270667065968 0.00147169 1.0691655389766546
RC N4 K2 K2 32768 24576 20480 0.116907 0.10696784485424096 0.00399676 0.9149823779092866
RC N4 K4 K1 32768 24576 20480 0.0906932 0.09131750963498252 0.00325514 1.0068837535226733
RC N4 K1 K4 32768 24576 24576 0.143977 0.15648876863359332 0.00129458 1.0869011622244755
RC N4 K2 K2 32768 24576 24576 0.110812 0.12522954678123746 0.00141214 1.1301081722307824
RC N4 K4 K1 32768 24576 24576 0.112026 0.10957921156197903 0.012886100000000001 0.9781587449518775
RC N4 K1 K4 32768 24576 28672 0.160757 0.17475047056058984 7.51293e-05 1.0870473482373386
RC N4 K2 K2 32768 24576 28672 0.169168 0.143491248708234 0.00434262 0.8482174448372859
RC N4 K4 K1 32768 24576 28672 0.10635800000000001 0.12784091348897555 6.25095e-05 1.201986813300133
RC N4 K1 K4 32768 24576 32768 0.174086 0.19301217248758634 0.00148378 1.108717372376793
RC N4 K2 K2 32768 24576 32768 0.139956 0.16175295063523049 8.93121e-05 1.1557414518507994
RC N4 K4 K1 32768 24576 32768 0.121284 0.14610261541597205 7.05177e-05 1.2046322302692198
RC N4 K1 K4 32768 28672 4096 0.080161 0.07603813549837926 0.00145962 0.9485677012310134
RC N4 K2 K2 32768 28672 4096 0.0420178 0.0395707100039641 0.00110407 0.9417606348729372
RC N4 K4 K1 32768 28672 4096 0.018273 0.021314318914829253 9.37413e-06 1.1664378544754146
RC N4 K1 K4 32768 28672 8192 0.0996996 0.09734345441320852 0.000794039 0.9763675522590715
RC N4 K2 K2 32768 28672 8192 0.0589977 0.06087602891879336 0.0016649 1.0318373244854182
RC N4 K4 K1 32768 28672 8192 0.0359663 0.04261963782965851 1.30567e-05 1.184988109137123
RC N4 K1 K4 32768 28672 12288 0.116189 0.11864877332803778 0.00138114 1.0211704492511149
RC N4 K2 K2 32768 28672 12288 0.0827 0.08218134783362262 0.00273746 0.9937285106846749
RC N4 K4 K1 32768 28672 12288 0.0664719 0.06392495674448777 0.0049715 0.961683910712463
RC N4 K1 K4 32768 28672 16384 0.13302 0.13995409224286703 0.00166852 1.0521281930752295
RC N4 K2 K2 32768 28672 16384 0.0942408 0.10348666674845186 0.00189214 1.0981089586299337
RC N4 K4 K1 32768 28672 16384 0.07575520000000001 0.08523027565931701 0.00759399 1.1250749210525086
RC N4 K1 K4 32768 28672 20480 0.151111 0.16125941115769626 0.00164833 1.0671586526308228
RC N4 K2 K2 32768 28672 20480 0.141111 0.12479198566328112 0.00295536 0.8843533506479376
RC N4 K4 K1 32768 28672 20480 0.100414 0.10653559457414627 0.0049979199999999994 1.060963556617068
RC N4 K1 K4 32768 28672 24576 0.169827 0.18256473007252555 0.00108633 1.0750041517104203
RC N4 K2 K2 32768 28672 24576 0.129206 0.1460973045781104 0.00125471 1.1307315804073372
RC N4 K4 K1 32768 28672 24576 0.136534 0.12784091348897555 0.013951100000000001 0.9363302436680648
RC N4 K1 K4 32768 28672 28672 0.186878 0.20387004898735483 0.00146285 1.090925892760811
RC N4 K2 K2 32768 28672 28672 0.201163 0.16740262349293966 0.000969754 0.8321740255063786
RC N4 K4 K1 32768 28672 28672 0.124319 0.1491462324038048 7.30817e-05 1.1997058567379468
RC N4 K1 K4 32768 28672 32768 0.204313 0.22517536790218406 0.00142059 1.1021098407941936
RC N4 K2 K2 32768 28672 32768 0.163557 0.1887079424077689 9.21367e-05 1.1537747843734532
RC N4 K4 K1 32768 28672 32768 0.14171899999999998 0.17045155131863404 5.21991e-05 1.202743113616622
RC N4 K1 K4 32768 32768 4096 0.0932609 0.08689601199814773 4.34771e-05 0.9317518059352604
RC N4 K2 K2 32768 32768 4096 0.0481896 0.04522038286167326 0.00120862 0.9383846900923282
RC N4 K4 K1 32768 32768 4096 0.0208811 0.024357935902662005 1.4899300000000001e-05 1.166506357551183
RC N4 K1 K4 32768 32768 8192 0.111571 0.11124494790080973 0.00253063 0.9970776268099213
RC N4 K2 K2 32768 32768 8192 0.0686044 0.06956931876433527 0.00240791 1.0140649690739263
RC N4 K4 K1 32768 32768 8192 0.0411221 0.048706871805324015 1.6375e-05 1.1844451476292313
RC N4 K1 K4 32768 32768 12288 0.132789 0.13559388380347173 0.0017788 1.0211228626126543
RC N4 K2 K2 32768 32768 12288 0.0999463 0.09391825466699727 0.00363015 0.9396871586741807
RC N4 K4 K1 32768 32768 12288 0.0737148 0.07305580770798602 0.00749833 0.9910602444554691
RC N4 K1 K4 32768 32768 16384 0.152996 0.15994281970613372 0.00153641 1.045405237431918
RC N4 K2 K2 32768 32768 16384 0.106953 0.11826719056965927 5.00118e-05 1.1057865657780452
RC N4 K4 K1 32768 32768 16384 0.0817694 0.09740474361064802 3.2441400000000004e-05 1.1912126493608612
RC N4 K1 K4 32768 32768 20480 0.172592 0.18429175560879574 0.00204962 1.0677885163205465
RC N4 K2 K2 32768 32768 20480 0.164086 0.14261612647232128 0.00193519 0.8691547509983866
RC N4 K4 K1 32768 32768 20480 0.119725 0.12175367951331002 0.00542328 1.01694449374241
RC N4 K1 K4 32768 32768 24576 0.194451 0.20864069151145775 5.61356e-05 1.0729730961088282
RC N4 K2 K2 32768 32768 24576 0.147578 0.16696506237498332 6.29657e-05 1.131368241709356
RC N4 K4 K1 32768 32768 24576 0.14807499999999998 0.14610261541597205 0.017030999999999998 0.9866798272225026
RC N4 K1 K4 32768 32768 28672 0.214071 0.23298962741411977 0.00139461 1.088375480163683
RC N4 K2 K2 32768 32768 28672 0.230588 0.19131399827764528 0.000516754 0.8296789003662172
RC N4 K4 K1 32768 32768 28672 0.142343 0.17045155131863404 8.65271e-05 1.197470555760621
RC N4 K1 K4 32768 32768 32768 0.233464 0.2573385633167818 0.00172012 1.102262290189416
RC N4 K2 K2 32768 32768 32768 0.187346 0.2156629341803073 0.000102141 1.1511477916812063
RC N4 K4 K1 32768 32768 32768 0.162252 0.19480048722129606 0.000131095 1.2006045362848905
RC N8 K1 K8 4096 4096 4096 0.00468344 0.0030894473156175173 0.000118592 0.6596534418328233
RC N8 K2 K4 4096 4096 4096 0.00192105 0.000711617281235529 7.29304e-05 0.37043142096016707
RC N8 K4 K2 4096 4096 4096 0.00152108 0.0003761045536068223 7.52101e-05 0.24726152050307829
RC N8 K8 K1 4096 4096 4096 0.000207977 0.00019922606173954693 1.16526e-05 0.957923528753405
RC N8 K1 K8 4096 4096 8192 0.00474424 0.0032796733773570643 0.000150949 0.6912958402941386
RC N8 K2 K4 4096 4096 8192 0.00238329 0.0009018433429750759 0.00015747 0.37840268829016854
RC N8 K4 K2 4096 4096 8192 0.00169422 0.0005663306153463692 0.000183685 0.3342721815032105
RC N8 K8 K1 4096 4096 8192 0.000421418 0.00038945212347909385 3.27128e-06 0.9241468648208996
RC N8 K1 K8 4096 4096 12288 0.00530938 0.0034698994390966113 0.000161462 0.6535413624748297
RC N8 K2 K4 4096 4096 12288 0.00266621 0.001092069404714623 8.8669e-05 0.4095961701121153
RC N8 K4 K2 4096 4096 12288 0.0019082 0.0007565566770859162 0.000205562 0.3964766151797066
RC N8 K8 K1 4096 4096 12288 0.00069034 0.0005796781852186408 3.52273e-05 0.8396995469169406
RC N8 K1 K8 4096 4096 16384 0.00547268 0.0036601255008361583 0.000173584 0.6687994731714916
RC N8 K2 K4 4096 4096 16384 0.00298296 0.0012822954664541697 0.000125887 0.429873503652134
RC N8 K4 K2 4096 4096 16384 0.00237059 0.0009467827388254631 0.000101982 0.39938696224377185
RC N8 K8 K1 4096 4096 16384 0.0008796979999999999 0.0007699042469581877 6.769339999999999e-05 0.8751915395490131
RC N8 K1 K8 4096 4096 20480 0.00541404 0.003850351562575705 8.10603e-05 0.7111790017391273
RC N8 K2 K4 4096 4096 20480 0.00286518 0.0014725215281937167 5.8878e-05 0.5139368305634259
RC N8 K4 K2 4096 4096 20480 0.00279258 0.00113700880056501 0.000226455 0.40715352848083497
RC N8 K8 K1 4096 4096 20480 0.00106765 0.0009601303086977346 6.37628e-06 0.899293128551243
RC N8 K1 K8 4096 4096 24576 0.00584945 0.004040577624315252 0.0001918 0.6907619732308597
RC N8 K2 K4 4096 4096 24576 0.00294623 0.0016627475899332637 0.000145652 0.564364489511431
RC N8 K4 K2 4096 4096 24576 0.00310434 0.0013272348623045568 0.000141157 0.4275417197551031
RC N8 K8 K1 4096 4096 24576 0.00129971 0.0011503563704372815 7.56247e-05 0.8850869581962757
RC N8 K1 K8 4096 4096 28672 0.0061466 0.004230803686054799 0.000204205 0.6883160911812707
RC N8 K2 K4 4096 4096 28672 0.00335431 0.0018529736516728103 0.000139272 0.5524157432296986
RC N8 K4 K2 4096 4096 28672 0.0031254 0.0015174609240441036 9.45658e-05 0.4855253484495116
RC N8 K8 K1 4096 4096 28672 0.0017461199999999999 0.0013405824321768283 2.01587e-05 0.7677493140086754
RC N8 K1 K8 4096 4096 32768 0.00589501 0.0044210297477943455 0.000188719 0.7499613652554187
RC N8 K2 K4 4096 4096 32768 0.00361368 0.0020431997134123573 0.000256853 0.5654069296153387
RC N8 K4 K2 4096 4096 32768 0.00324899 0.0017076869857836506 0.000257435 0.5256054914861698
RC N8 K8 K1 4096 4096 32768 0.0020036900000000002 0.0015308084939163753 4.41726e-05 0.7639946767795294
RC N8 K1 K8 4096 8192 4096 0.00774206 0.0061258946312350345 9.48337e-05 0.7912486639518467
RC N8 K2 K4 4096 8192 4096 0.00289889 0.0013902345624710582 0.000182599 0.47957478982336627
RC N8 K4 K2 4096 8192 4096 0.00196217 0.0007292091072136446 0.000139572 0.3716340109234392
RC N8 K8 K1 4096 8192 4096 0.000446601 0.00038945212347909385 3.43026e-05 0.8720359414311519
RC N8 K1 K8 4096 8192 8192 0.00843614 0.0065063467547141285 0.000111423 0.7712468919095853
RC N8 K2 K4 4096 8192 8192 0.00290081 0.001770686685950152 0.000165622 0.6104111217039903
RC N8 K4 K2 4096 8192 8192 0.0026056 0.0011096612306927384 0.000163904 0.4258755107049196
RC N8 K8 K1 4096 8192 8192 0.000739671 0.0007699042469581877 3.59863e-06 1.0408739114527779
RC N8 K1 K8 4096 8192 12288 0.00888584 0.0068867988781932225 6.26248e-05 0.7750307093300377
RC N8 K2 K4 4096 8192 12288 0.00358045 0.0021511388094292458 8.07839e-05 0.6008012427011258
RC N8 K4 K2 4096 8192 12288 0.00287223 0.0014901133541718322 0.000125372 0.5188001497692846
RC N8 K8 K1 4096 8192 12288 0.0012205999999999999 0.0011503563704372815 6.97211e-05 0.9424515569697539
RC N8 K1 K8 4096 8192 16384 0.00931033 0.0072672510016723165 0.000128312 0.7805578321791297
RC N8 K2 K4 4096 8192 16384 0.00403657 0.0025315909329083394 5.61937e-05 0.6271638873866524
RC N8 K4 K2 4096 8192 16384 0.00318897 0.001870565477650926 0.000250636 0.5865735574969115
RC N8 K8 K1 4096 8192 16384 0.00174516 0.0015308084939163753 4.23626e-06 0.8771737227052966
RC N8 K1 K8 4096 8192 20480 0.00905308 0.0076477031251514106 7.93071e-05 0.8447625697719904
RC N8 K2 K4 4096 8192 20480 0.00458516 0.0029120430563874334 0.000304205 0.635101731757983
RC N8 K4 K2 4096 8192 20480 0.00359112 0.00225101760113002 0.000130417 0.6268288447977288
RC N8 K8 K1 4096 8192 20480 0.00213557 0.001911260617395469 3.11258e-05 0.8949650994326898
RC N8 K1 K8 4096 8192 24576 0.00945293 0.008028155248630504 0.000127686 0.8492769171707083
RC N8 K2 K4 4096 8192 24576 0.00482716 0.0032924951798665274 0.000126376 0.6820770763485212
RC N8 K4 K2 4096 8192 24576 0.00436818 0.002631469724609114 0.000235327 0.6024178776078628
RC N8 K8 K1 4096 8192 24576 0.0024914299999999998 0.002291712740874563 0.00011928500000000001 0.9198383020492501
RC N8 K1 K8 4096 8192 28672 0.00999114 0.008408607372109599 5.9408e-05 0.8416064004817867
RC N8 K2 K4 4096 8192 28672 0.00483655 0.003672947303345621 0.000195869 0.7594147281317511
RC N8 K4 K2 4096 8192 28672 0.00469677 0.0030119218480882076 0.000119996 0.6412751418715856
RC N8 K8 K1 4096 8192 28672 0.0025259999999999996 0.0026721648643536567 6.58102e-06 1.0578641584931343
RC N8 K1 K8 4096 8192 32768 0.0104586 0.008789059495588692 0.0001156 0.8403667312631415
RC N8 K2 K4 4096 8192 32768 0.00531264 0.004053399426824715 0.000155101 0.7629727267092661
RC N8 K4 K2 4096 8192 32768 0.00498936 0.0033923739715673016 0.000203988 0.6799216676221603
RC N8 K8 K1 4096 8192 32768 0.002912 0.0030526169878327507 0.00015464 1.0482888007667412
RC N8 K1 K8 4096 12288 4096 0.0113832 0.009162341946852554 0.000105127 0.8049003748377042
RC N8 K2 K4 4096 12288 4096 0.00349787 0.0020688518437065873 0.000151251 0.5914604727181362
RC N8 K4 K2 4096 12288 4096 0.00220481 0.001082313660820467 0.000263389 0.49088749634683576
RC N8 K8 K1 4096 12288 4096 0.000628511 0.0005796781852186408 3.2405e-06 0.9223039616150566
RC N8 K1 K8 4096 12288 8192 0.0119506 0.009733020132071194 0.000105711 0.8144377798663828
RC N8 K2 K4 4096 12288 8192 0.00431662 0.002639530028925228 0.000147732 0.6114807485776436
RC N8 K4 K2 4096 12288 8192 0.00327946 0.0016529918460391076 0.000123533 0.5040439115095496
RC N8 K8 K1 4096 12288 8192 0.0011848499999999999 0.0011503563704372815 5.82634e-05 0.9708877667529912
RC N8 K1 K8 4096 12288 12288 0.0123864 0.010303698317289835 0.000206236 0.8318557706266417
RC N8 K2 K4 4096 12288 12288 0.00490815 0.0032102082141438684 0.000166651 0.6540566637417089
RC N8 K4 K2 4096 12288 12288 0.00367436 0.0022236700312577486 0.000140899 0.6051856734935468
RC N8 K8 K1 4096 12288 12288 0.0015896999999999999 0.0017210345556559223 0.000112504 1.0826159373818471
RC N8 K1 K8 4096 12288 16384 0.0128681 0.010874376502508476 0.000162376 0.8450646562047602
RC N8 K2 K4 4096 12288 16384 0.0052483 0.0037808863993625094 0.000143706 0.7204021110383381
RC N8 K4 K2 4096 12288 16384 0.00442844 0.002794348216476389 0.000198228 0.6310005818022576
RC N8 K8 K1 4096 12288 16384 0.00206128 0.002291712740874563 0.000115689 1.1117910913968811
RC N8 K1 K8 4096 12288 20480 0.0138876 0.011445054687727116 0.000102219 0.8241204158909471
RC N8 K2 K4 4096 12288 20480 0.00569437 0.00435156458458115 0.000373486 0.7641871856906295
RC N8 K4 K2 4096 12288 20480 0.00486407 0.00336502640169503 6.38778e-05 0.6918129060015645
RC N8 K8 K1 4096 12288 20480 0.00256316 0.0028623909260932037 0.00014524799999999998 1.1167429758942882
RC N8 K1 K8 4096 12288 24576 0.0143258 0.012015732872945759 0.000107129 0.8387477748499741
RC N8 K2 K4 4096 12288 24576 0.00617897 0.004922242769799791 0.00020015 0.796612181285844
RC N8 K4 K2 4096 12288 24576 0.00512905 0.00393570458691367 0.000148878 0.7673359758461451
RC N8 K8 K1 4096 12288 24576 0.0035289600000000003 0.0034330691113118447 3.94163e-06 0.9728274367835975
RC N8 K1 K8 4096 12288 28672 0.0141444 0.012586411058164399 0.000415657 0.8898511819634908
RC N8 K2 K4 4096 12288 28672 0.00685617 0.0054929209550184325 0.000354866 0.8011646378398483
RC N8 K4 K2 4096 12288 28672 0.00555469 0.004506382772132313 0.000129655 0.8112752956748824
RC N8 K8 K1 4096 12288 28672 0.00403181 0.004003747296530486 0.000205059 0.9930396761083696
RC N8 K1 K8 4096 12288 32768 0.0145666 0.01315708924338304 8.72121e-05 0.9032368049773482
RC N8 K2 K4 4096 12288 32768 0.00787117 0.006063599140237073 8.1639e-05 0.7703555049931679
RC N8 K4 K2 4096 12288 32768 0.00672432 0.005077060957350953 0.000174799 0.7550296472135403
RC N8 K8 K1 4096 12288 32768 0.00495396 0.004574425481749127 0.00023739 0.9233876498294549
RC N8 K1 K8 4096 16384 4096 0.014599 0.012198789262470072 0.000158992 0.8355907433707837
RC N8 K2 K4 4096 16384 4096 0.0041731 0.0027474691249421163 0.000132964 0.6583760573535541
RC N8 K4 K2 4096 16384 4096 0.0030536 0.0014354182144272892 0.000177742 0.4700740812245511
RC N8 K8 K1 4096 16384 4096 0.000753502 0.0007699042469581877 3.50846e-06 1.021768020467348
RC N8 K1 K8 4096 16384 8192 0.0155143 0.012959693509428258 9.40014e-05 0.8353385914561571
RC N8 K2 K4 4096 16384 8192 0.00503006 0.0035083733719003035 0.000170744 0.6974814161064288
RC N8 K4 K2 4096 16384 8192 0.00396485 0.002196322461385477 0.000140756 0.5539484372386034
RC N8 K8 K1 4096 16384 8192 0.0014758 0.0015308084939163753 8.07413e-05 1.0372736779484857
RC N8 K1 K8 4096 16384 12288 0.0162216 0.013720597756386446 0.000159745 0.8458227151690614
RC N8 K2 K4 4096 16384 12288 0.00603794 0.0042692776188584915 0.00014598 0.7070751976433173
RC N8 K4 K2 4096 16384 12288 0.00448901 0.0029572267083436644 3.32748e-05 0.6587703543417511
RC N8 K8 K1 4096 16384 12288 0.0024633199999999997 0.002291712740874563 0.000121773 0.9303349710449975
RC N8 K1 K8 4096 16384 16384 0.0169233 0.014481502003344634 0.000214244 0.8557138385152208
RC N8 K2 K4 4096 16384 16384 0.00695344 0.005030181865816679 7.86784e-05 0.7234091134484052
RC N8 K4 K2 4096 16384 16384 0.00531066 0.0037181309553018524 0.000134161 0.7001259646262146
RC N8 K8 K1 4096 16384 16384 0.00331137 0.0030526169878327507 5.4274e-05 0.9218592267951786
RC N8 K1 K8 4096 16384 20480 0.0173991 0.015242406250302822 0.000112362 0.8760456719199741
RC N8 K2 K4 4096 16384 20480 0.00783146 0.005791086112774867 0.00013173 0.7394644309968852
RC N8 K4 K2 4096 16384 20480 0.00637221 0.00447903520226004 6.47515e-05 0.7029013799388344
RC N8 K8 K1 4096 16384 20480 0.00404059 0.0038135212347909383 0.000219313 0.943803067074595
RC N8 K1 K8 4096 16384 24576 0.0180105 0.01600331049726101 0.00011113 0.8885544819555821
RC N8 K2 K4 4096 16384 24576 0.00868627 0.006551990359733055 0.000199575 0.7542927355162866
RC N8 K4 K2 4096 16384 24576 0.00726093 0.0052399394492182285 0.000156343 0.7216623007270734
RC N8 K8 K1 4096 16384 24576 0.00430516 0.004574425481749127 0.00024374399999999998 1.0625448256857184
RC N8 K1 K8 4096 16384 28672 0.0194436 0.016764214744219196 0.000133518 0.8621970594035672
RC N8 K2 K4 4096 16384 28672 0.00860303 0.007312894606691243 0.000148603 0.8500370923606269
RC N8 K4 K2 4096 16384 28672 0.00793529 0.006000843696176416 6.87387e-05 0.756222355600919
RC N8 K8 K1 4096 16384 28672 0.005002919999999999 0.005335329728707314 0.000286455 1.0664431429459824
RC N8 K1 K8 4096 16384 32768 0.0201757 0.017525118991177386 0.000257706 0.868625078246474
RC N8 K2 K4 4096 16384 32768 0.00997167 0.00807379885364943 0.000231512 0.8096736909313516
RC N8 K4 K2 4096 16384 32768 0.00864355 0.006761747943134604 0.000110159 0.7822882893180005
RC N8 K8 K1 4096 16384 32768 0.0064317 0.006096233975665502 0.000324636 0.9478417798817578
RC N8 K1 K8 4096 20480 4096 0.0176179 0.015235236578087582 7.89823e-05 0.8647589427847577
RC N8 K2 K4 4096 20480 4096 0.0051423 0.0034260864061776454 0.000255894 0.6662556455628115
RC N8 K4 K2 4096 20480 4096 0.00320761 0.0017885227680341116 0.00037126 0.557587352587787
RC N8 K8 K1 4096 20480 4096 0.0009391029999999999 0.0009601303086977346 4.70144e-05 1.0223908439199265
RC N8 K1 K8 4096 20480 8192 0.0184835 0.016186366886785316 0.000180394 0.8757197980244713
RC N8 K2 K4 4096 20480 8192 0.0060798 0.00437721671487538 8.29304e-05 0.7199606425993257
RC N8 K4 K2 4096 20480 8192 0.00434267 0.002739653076731846 0.000220601 0.6308683544298429
RC N8 K8 K1 4096 20480 8192 0.00184538 0.001911260617395469 9.70145e-05 1.035700298797792
RC N8 K1 K8 4096 20480 12288 0.0192171 0.01713749719548305 0.000196509 0.8917837340432766
RC N8 K2 K4 4096 20480 12288 0.00718012 0.005328347023573115 0.000240459 0.7420972105721234
RC N8 K4 K2 4096 20480 12288 0.00539225 0.0036907833854295806 0.000127971 0.684460732612468
RC N8 K8 K1 4096 20480 12288 0.0024954900000000004 0.0028623909260932037 0.000139842 1.1470256046280303
RC N8 K1 K8 4096 20480 16384 0.020602 0.018088627504180787 8.37495e-05 0.8780034707397723
RC N8 K2 K4 4096 20480 16384 0.00810307 0.006279477332270849 9.29749e-05 0.7749503993265329
RC N8 K4 K2 4096 20480 16384 0.00612947 0.004641913694127316 0.000130816 0.757310777951
RC N8 K8 K1 4096 20480 16384 0.00336205 0.0038135212347909383 0.000238321 1.134284509388896
RC N8 K1 K8 4096 20480 20480 0.0218587 0.019039757812878522 0.000201435 0.8710379763150838
RC N8 K2 K4 4096 20480 20480 0.00901884 0.007230607640968584 0.000230134 0.8017225764032385
RC N8 K4 K2 4096 20480 20480 0.00720907 0.00559304400282505 0.000128903 0.7758343313111192
RC N8 K8 K1 4096 20480 20480 0.0046887 0.004764651543488673 0.000233684 1.0161988490388965
RC N8 K1 K8 4096 20480 24576 0.0222081 0.019990888121576254 0.000345815 0.900162018433646
RC N8 K2 K4 4096 20480 24576 0.0100002 0.00818173794966632 7.84757e-05 0.8181574318179955
RC N8 K4 K2 4096 20480 24576 0.00799628 0.006544174311522785 0.000112188 0.8184023460312526
RC N8 K8 K1 4096 20480 24576 0.00559258 0.005715781852186408 0.00028029 1.0220295198613891
RC N8 K1 K8 4096 20480 28672 0.0234974 0.02094201843027399 0.000394675 0.8912483266350315
RC N8 K2 K4 4096 20480 28672 0.010999 0.009132868258364053 0.00010246 0.8303362358727205
RC N8 K4 K2 4096 20480 28672 0.00917269 0.007495304620220519 0.000126161 0.8171326644877913
RC N8 K8 K1 4096 20480 28672 0.0065045500000000004 0.0066669121608841425 0.000342609 1.0249613210574355
RC N8 K1 K8 4096 20480 32768 0.0231784 0.021893148738971725 0.000334601 0.9445496125259607
RC N8 K2 K4 4096 20480 32768 0.0118138 0.010083998567061788 0.000112917 0.8535778976334277
RC N8 K4 K2 4096 20480 32768 0.00999645 0.008446434928918254 0.000118329 0.8449434478158
RC N8 K8 K1 4096 20480 32768 0.00657136 0.007618042469581877 0.000373313 1.159279429156503
RC N8 K1 K8 4096 24576 4096 0.0208546 0.018271683893705107 0.000126889 0.8761464565949529
RC N8 K2 K4 4096 24576 4096 0.00575179 0.0041047036874131745 0.000166811 0.7136393518214633
RC N8 K4 K2 4096 24576 4096 0.00367649 0.0021416273216409336 0.000174024 0.5825195557830793
RC N8 K8 K1 4096 24576 4096 0.00106065 0.0011503563704372815 7.48958e-05 1.0845767882310673
RC N8 K1 K8 4096 24576 8192 0.0221606 0.019413040264142388 0.000177984 0.8760160042662378
RC N8 K2 K4 4096 24576 8192 0.00679193 0.005246060057850456 0.000349848 0.7723960726701329
RC N8 K4 K2 4096 24576 8192 0.00506496 0.0032829836920782157 0.000147075 0.6481756404943406
RC N8 K8 K1 4096 24576 8192 0.00226661 0.002291712740874563 0.000152034 1.0110750154965182
RC N8 K1 K8 4096 24576 12288 0.0229779 0.02055439663457967 0.000268677 0.8945289445327759
RC N8 K2 K4 4096 24576 12288 0.00841288 0.006387416428287737 0.000106894 0.759242545749819
RC N8 K4 K2 4096 24576 12288 0.00639237 0.004424340062515497 0.000137098 0.6921282814535918
RC N8 K8 K1 4096 24576 12288 0.00350418 0.0034330691113118447 0.000183126 0.979706839064159
RC N8 K1 K8 4096 24576 16384 0.023829 0.02169575300501695 0.00030454 0.9104768561423875
RC N8 K2 K4 4096 24576 16384 0.00953129 0.00752877279872502 0.000218434 0.7899007163484711
RC N8 K4 K2 4096 24576 16384 0.0076627 0.005565696432952779 0.000159531 0.7263362043343442
RC N8 K8 K1 4096 24576 16384 0.004638130000000001 0.004574425481749127 0.00024338999999999999 0.9862650425385071
RC N8 K1 K8 4096 24576 20480 0.0244726 0.02283710937545423 0.000219826 0.9331705407457414
RC N8 K2 K4 4096 24576 20480 0.01075 0.0086701291691623 8.46737e-05 0.8065236436430048
RC N8 K4 K2 4096 24576 20480 0.00859067 0.00670705280339006 0.000110937 0.7807368695794461
RC N8 K8 K1 4096 24576 20480 0.00523485 0.005715781852186408 0.000382757 1.0918711810627635
RC N8 K1 K8 4096 24576 24576 0.026039 0.023978465745891513 0.000422991 0.9208673814620958
RC N8 K2 K4 4096 24576 24576 0.011737 0.009811485539599582 0.000128522 0.8359449211552852
RC N8 K4 K2 4096 24576 24576 0.00969998 0.007848409173827342 9.7701e-05 0.8091160160976972
RC N8 K8 K1 4096 24576 24576 0.00627183 0.00685713822262369 0.000456141 1.093323355802643
RC N8 K1 K8 4096 24576 28672 0.0274684 0.025119822116328794 0.00043164 0.9144989193520116
RC N8 K2 K4 4096 24576 28672 0.0121831 0.010952841910036865 0.000464072 0.8990192898389461
RC N8 K4 K2 4096 24576 28672 0.0110015 0.008989765544264625 0.00010312 0.8171399849352019
RC N8 K8 K1 4096 24576 28672 0.00775554 0.007998494593060972 0.000599585 1.0313265862932783
RC N8 K1 K8 4096 24576 32768 0.0286649 0.026261178486766075 0.000445344 0.9161440816736174
RC N8 K2 K4 4096 24576 32768 0.0141579 0.012094198280474146 8.04686e-05 0.8542367357075659
RC N8 K4 K2 4096 24576 32768 0.0122359 0.010131121914701906 7.84489e-05 0.8279833861589182
RC N8 K8 K1 4096 24576 32768 0.00919252 0.009139850963498253 0.00046505600000000004 0.9942704463518441
RC N8 K1 K8 4096 28672 4096 0.0239359 0.02130813120932262 4.56881e-05 0.890216420077065
RC N8 K2 K4 4096 28672 4096 0.00673413 0.0047833209686487035 0.00014073 0.7103101616168241
RC N8 K4 K2 4096 28672 4096 0.0040359 0.0024947318752477562 0.000165898 0.6181352053439768
RC N8 K8 K1 4096 28672 4096 0.00138314 0.0013405824321768283 9.2387e-05 0.9692311929210552
RC N8 K1 K8 4096 28672 8192 0.0253209 0.022639713641499446 0.000117392 0.894111727525461
RC N8 K2 K4 4096 28672 8192 0.00802991 0.006114903400825532 7.63333e-05 0.7615158078764933
RC N8 K4 K2 4096 28672 8192 0.00590045 0.0038263143074245844 8.98603e-05 0.6484783884999592
RC N8 K8 K1 4096 28672 8192 0.00256577 0.0026721648643536567 0.000203553 1.0414670310876097
RC N8 K1 K8 4096 28672 12288 0.0266276 0.023971296073676276 9.04852e-05 0.9002424579637772
RC N8 K2 K4 4096 28672 12288 0.0096362 0.007446485833002361 0.000111427 0.7727616522075467
RC N8 K4 K2 4096 28672 12288 0.00718616 0.0051578967396014135 7.72622e-05 0.7177542302984367
RC N8 K8 K1 4096 28672 12288 0.00382253 0.004003747296530486 0.000273302 1.0474076845781422
RC N8 K1 K8 4096 28672 16384 0.0283096 0.025302878505853103 0.000182765 0.8937914525762675
RC N8 K2 K4 4096 28672 16384 0.0107462 0.00877806826517919 0.000347401 0.8168532379054168
RC N8 K4 K2 4096 28672 16384 0.00841234 0.006489479171778242 0.000137102 0.7714237859832391
RC N8 K8 K1 4096 28672 16384 0.00526506 0.005335329728707314 0.000420344 1.0133464250563742
RC N8 K1 K8 4096 28672 20480 0.0294963 0.026634460938029934 0.000356552 0.9029763373043377
RC N8 K2 K4 4096 28672 20480 0.0121703 0.010109650697356018 7.984e-05 0.8306821275856814
RC N8 K4 K2 4096 28672 20480 0.0097723 0.00782106160395507 8.73928e-05 0.8003296669110722
RC N8 K8 K1 4096 28672 20480 0.0069432999999999995 0.0066669121608841425 0.00034849200000000005 0.9601935910711251
RC N8 K1 K8 4096 28672 24576 0.0310815 0.027966043370206764 0.000345042 0.8997649202968571
RC N8 K2 K4 4096 28672 24576 0.0138111 0.011441233129532847 7.24612e-05 0.8284085358539759
RC N8 K4 K2 4096 28672 24576 0.0112065 0.0091526440361319 0.000110198 0.8167263673878463
RC N8 K8 K1 4096 28672 24576 0.00832187 0.007998494593060972 0.000420491 0.9611414974111554
RC N8 K1 K8 4096 28672 28672 0.0308928 0.02929762580238359 0.000219614 0.9483642079184661
RC N8 K2 K4 4096 28672 28672 0.0147925 0.012772815561709675 0.000359657 0.8634656455440037
RC N8 K4 K2 4096 28672 28672 0.012597 0.010484226468308728 0.000118041 0.8322796275548724
RC N8 K8 K1 4096 28672 28672 0.00912894 0.0093300770252378 0.0007410759999999999 1.0220329003408721
RC N8 K1 K8 4096 28672 32768 0.0322137 0.030629208234560418 0.000150169 0.9508131085395475
RC N8 K2 K4 4096 28672 32768 0.0163496 0.014104397993886502 0.000137224 0.862675416761664
RC N8 K4 K2 4096 28672 32768 0.0138179 0.011815808900485555 0.000100205 0.855108873308213
RC N8 K8 K1 4096 28672 32768 0.010152 0.010661659457414627 0.000792336 1.0502028622354835
RC N8 K1 K8 4096 32768 4096 0.0270962 0.024344578524940135 0.000193853 0.8984499127161791
RC N8 K2 K4 4096 32768 4096 0.00735854 0.005461938249884233 0.000144783 0.7422584167354166
RC N8 K4 K2 4096 32768 4096 0.00442395 0.0028478364288545784 0.000140691 0.6437316038505358
RC N8 K8 K1 4096 32768 4096 0.00145516 0.0015308084939163753 8.11138e-05 1.0519863753239336
RC N8 K1 K8 4096 32768 8192 0.0287506 0.02586638701885651 0.000165247 0.8996816420824786
RC N8 K2 K4 4096 32768 8192 0.00869281 0.006983746743800608 0.000294303 0.8033934646910041
RC N8 K4 K2 4096 32768 8192 0.00616909 0.004369644922770954 0.000203152 0.7083127208017639
RC N8 K8 K1 4096 32768 8192 0.00290031 0.0030526169878327507 0.000226017 1.0525140374072945
RC N8 K1 K8 4096 32768 12288 0.0303669 0.027388195512772887 0.000165039 0.9019094972741007
RC N8 K2 K4 4096 32768 12288 0.010456 0.008505555237716983 0.000201617 0.8134616715490611
RC N8 K4 K2 4096 32768 12288 0.00776785 0.00589145341668733 0.000182474 0.7584406774960034
RC N8 K8 K1 4096 32768 12288 0.00447816 0.004574425481749127 0.000297226 1.0214966597328203
RC N8 K1 K8 4096 32768 16384 0.03132 0.028910004006689263 0.00033351 0.9230524906350339
RC N8 K2 K4 4096 32768 16384 0.0118583 0.010027363731633359 4.62737e-05 0.8455987562832243
RC N8 K4 K2 4096 32768 16384 0.00937184 0.007413261910603705 8.37117e-05 0.7910145617726835
RC N8 K8 K1 4096 32768 16384 0.006034970000000001 0.006096233975665502 0.000302485 1.0101514963066098
RC N8 K1 K8 4096 32768 20480 0.0323388 0.030431812500605636 7.30947e-05 0.941030975194059
RC N8 K2 K4 4096 32768 20480 0.0135106 0.011549172225549735 9.04688e-05 0.8548230445390831
RC N8 K4 K2 4096 32768 20480 0.0107151 0.00893507040452008 0.000166651 0.833876529805609
RC N8 K8 K1 4096 32768 20480 0.00724118 0.007618042469581877 0.000553384 1.0520443449247052
RC N8 K1 K8 4096 32768 24576 0.0335386 0.031953620994522015 7.44596e-05 0.9527416467748211
RC N8 K2 K4 4096 32768 24576 0.0149228 0.013070980719466111 0.000157266 0.875906714521813
RC N8 K4 K2 4096 32768 24576 0.0123961 0.010456878898436456 0.000142586 0.8435619992123697
RC N8 K8 K1 4096 32768 24576 0.008162860000000001 0.009139850963498253 0.000592189 1.1196873355047436
RC N8 K1 K8 4096 32768 28672 0.0362656 0.03347542948843839 0.000438362 0.9230628884793961
RC N8 K2 K4 4096 32768 28672 0.0161662 0.014592789213382484 0.000415971 0.9026728120017372
RC N8 K4 K2 4096 32768 28672 0.01367 0.01197868739235283 6.86701e-05 0.8762755956366373
RC N8 K8 K1 4096 32768 28672 0.00984935 0.010661659457414627 0.000802042 1.082473407627369
RC N8 K1 K8 4096 32768 32768 0.0370803 0.03499723798235477 0.000371448 0.9438229459404258
RC N8 K2 K4 4096 32768 32768 0.0180181 0.01611459770729886 0.000485773 0.8943561034348162
RC N8 K4 K2 4096 32768 32768 0.0155941 0.013500495886269207 0.000113319 0.8657438317228443
RC N8 K8 K1 4096 32768 32768 0.0116782 0.012183467951331003 0.00078273 1.0432659101001014
RC N8 K1 K8 8192 4096 4096 0.00787765 0.0061258946312350345 0.00016824 0.7776297031773479
RC N8 K2 K4 8192 4096 4096 0.00284468 0.0013902345624710582 6.47554e-05 0.488713866751641
RC N8 K4 K2 8192 4096 4096 0.00191046 0.0007292091072136446 0.000175451 0.38169294683670146
RC N8 K8 K1 8192 4096 4096 0.000421768 0.00038945212347909385 2.60204e-05 0.9233799706926411
RC N8 K1 K8 8192 4096 8192 0.00845188 0.0065063467547141285 0.000103524 0.769810592994
RC N8 K2 K4 8192 4096 8192 0.0032295 0.001770686685950152 0.000133467 0.5482850862208243
RC N8 K4 K2 8192 4096 8192 0.00239576 0.0011096612306927384 7.8243e-05 0.46317712571073
RC N8 K8 K1 8192 4096 8192 0.000762318 0.0007699042469581877 5.82379e-05 1.00995155165979
RC N8 K1 K8 8192 4096 12288 0.00897591 0.0068867988781932225 0.000117783 0.7672535573767142
RC N8 K2 K4 8192 4096 12288 0.00376752 0.0021511388094292458 0.000109436 0.5709694465933149
RC N8 K4 K2 8192 4096 12288 0.00301614 0.0014901133541718322 0.00014401 0.4940464813211032
RC N8 K8 K1 8192 4096 12288 0.00107393 0.0011503563704372815 7.14013e-05 1.07116513221279
RC N8 K1 K8 8192 4096 16384 0.00942687 0.0072672510016723165 9.99989e-05 0.7709081595134245
RC N8 K2 K4 8192 4096 16384 0.0040306 0.0025315909329083394 0.000121679 0.6280928231301394
RC N8 K4 K2 8192 4096 16384 0.00330729 0.001870565477650926 0.000226941 0.5655885869249222
RC N8 K8 K1 8192 4096 16384 0.0014290400000000001 0.0015308084939163753 0.00010627 1.0712145873568095
RC N8 K1 K8 8192 4096 20480 0.00982577 0.0076477031251514106 0.0001285 0.7783311766051323
RC N8 K2 K4 8192 4096 20480 0.00447112 0.0029120430563874334 0.00011679 0.6513005815964307
RC N8 K4 K2 8192 4096 20480 0.00389824 0.00225101760113002 8.07163e-05 0.5774445906691277
RC N8 K8 K1 8192 4096 20480 0.00186648 0.001911260617395469 0.000120138 1.0239920156634248
RC N8 K1 K8 8192 4096 24576 0.0102381 0.008028155248630504 0.000159533 0.7841450316592438
RC N8 K2 K4 8192 4096 24576 0.00466247 0.0032924951798665274 0.000201486 0.7061697297497951
RC N8 K4 K2 8192 4096 24576 0.00405833 0.002631469724609114 0.000107082 0.6484119636917437
RC N8 K8 K1 8192 4096 24576 0.0022752500000000004 0.002291712740874563 0.000110317 1.0072355744971158
RC N8 K1 K8 8192 4096 28672 0.0105168 0.008408607372109599 0.000136922 0.7995404849488056
RC N8 K2 K4 8192 4096 28672 0.00530182 0.003672947303345621 7.57951e-05 0.6927710302020101
RC N8 K4 K2 8192 4096 28672 0.00446034 0.0030119218480882076 0.000128823 0.6752673222418487
RC N8 K8 K1 8192 4096 28672 0.00254862 0.0026721648643536567 0.00018867300000000001 1.0484752000508732
RC N8 K1 K8 8192 4096 32768 0.0104461 0.008789059495588692 0.000155669 0.8413723299210893
RC N8 K2 K4 8192 4096 32768 0.00540827 0.004053399426824715 0.000123289 0.7494817061324075
RC N8 K4 K2 8192 4096 32768 0.00490006 0.0033923739715673016 0.000134148 0.6923127413883302
RC N8 K8 K1 8192 4096 32768 0.00270187 0.0030526169878327507 0.00018813 1.129816381925389
RC N8 K1 K8 8192 8192 4096 0.0148284 0.012198789262470072 0.000125529 0.8226638924273739
RC N8 K2 K4 8192 8192 4096 0.00438902 0.0027474691249421163 0.000220945 0.6259869230356927
RC N8 K4 K2 8192 8192 4096 0.00309329 0.0014354182144272892 9.48643e-05 0.46404256129470217
RC N8 K8 K1 8192 8192 4096 0.000792541 0.0007699042469581877 5.90348e-05 0.9714377514326549
RC N8 K1 K8 8192 8192 8192 0.0156632 0.012959693509428258 0.0002089 0.8273975630412852
RC N8 K2 K4 8192 8192 8192 0.00518073 0.0035083733719003035 0.000295171 0.6771967216782777
RC N8 K4 K2 8192 8192 8192 0.00399818 0.002196322461385477 0.000273861 0.5493305607515112
RC N8 K8 K1 8192 8192 8192 0.00161631 0.0015308084939163753 0.000106265 0.9471007999185648
RC N8 K1 K8 8192 8192 12288 0.0160501 0.013720597756386446 0.000146735 0.8548605775905723
RC N8 K2 K4 8192 8192 12288 0.00603134 0.0042692776188584915 0.000275867 0.7078489388524759
RC N8 K4 K2 8192 8192 12288 0.00458714 0.0029572267083436644 0.000188545 0.6446776658971962
RC N8 K8 K1 8192 8192 12288 0.00239788 0.002291712740874563 0.000160634 0.955724532034365
RC N8 K1 K8 8192 8192 16384 0.0165781 0.014481502003344634 0.000186066 0.8735320696186315
RC N8 K2 K4 8192 8192 16384 0.00692367 0.005030181865816679 0.000147838 0.7265195865511612
RC N8 K4 K2 8192 8192 16384 0.00540489 0.0037181309553018524 8.03919e-05 0.6879198198856689
RC N8 K8 K1 8192 8192 16384 0.0031751 0.0030526169878327507 0.000213488 0.961423888328793
RC N8 K1 K8 8192 8192 20480 0.0172472 0.015242406250302822 0.000116134 0.8837612047348451
RC N8 K2 K4 8192 8192 20480 0.0077621 0.005791086112774867 0.00015899 0.7460720826548056
RC N8 K4 K2 8192 8192 20480 0.00648299 0.00447903520226004 0.000100273 0.6908903456985187
RC N8 K8 K1 8192 8192 20480 0.0035373 0.0038135212347909383 0.000245029 1.0780881561617444
RC N8 K1 K8 8192 8192 24576 0.0185423 0.01600331049726101 0.000117851 0.8630704118292234
RC N8 K2 K4 8192 8192 24576 0.00871772 0.006551990359733055 0.00018567 0.75157155308189
RC N8 K4 K2 8192 8192 24576 0.00738486 0.0052399394492182285 0.000134922 0.709551629850563
RC N8 K8 K1 8192 8192 24576 0.00429511 0.004574425481749127 0.000333892 1.0650310426855485
RC N8 K1 K8 8192 8192 28672 0.0190322 0.016764214744219196 0.000115866 0.8808343094450035
RC N8 K2 K4 8192 8192 28672 0.00917811 0.007312894606691243 6.95733e-05 0.7967756549759419
RC N8 K4 K2 8192 8192 28672 0.00810787 0.006000843696176416 8.17067e-05 0.7401257908891504
RC N8 K8 K1 8192 8192 28672 0.00532367 0.005335329728707314 0.000351492 1.0021901674422558
RC N8 K1 K8 8192 8192 32768 0.0196774 0.017525118991177386 0.000439187 0.8906216772123037
RC N8 K2 K4 8192 8192 32768 0.00988772 0.00807379885364943 0.000266698 0.8165480872890243
RC N8 K4 K2 8192 8192 32768 0.00886507 0.006761747943134604 0.00017801 0.762740502120638
RC N8 K8 K1 8192 8192 32768 0.00616147 0.006096233975665502 0.000305554 0.9894122629284087
RC N8 K1 K8 8192 12288 4096 0.0209315 0.018271683893705107 0.000166169 0.8729275920839457
RC N8 K2 K4 8192 12288 4096 0.00595722 0.0041047036874131745 0.000139435 0.6890300656032805
RC N8 K4 K2 8192 12288 4096 0.00344907 0.0021416273216409336 9.99517e-05 0.6209289233448244
RC N8 K8 K1 8192 12288 4096 0.0011357600000000002 0.0011503563704372815 8.234329999999999e-05 1.0128516327721362
RC N8 K1 K8 8192 12288 8192 0.021559 0.019413040264142388 9.24361e-05 0.9004610725980977
RC N8 K2 K4 8192 12288 8192 0.00691635 0.005246060057850456 0.000186288 0.7585012409508564
RC N8 K4 K2 8192 12288 8192 0.00469835 0.0032829836920782157 0.000147668 0.6987524752473137
RC N8 K8 K1 8192 12288 8192 0.0020943800000000003 0.002291712740874563 0.00014629900000000002 1.094220122840441
RC N8 K1 K8 8192 12288 12288 0.0232811 0.02055439663457967 0.000159816 0.8828791008405819
RC N8 K2 K4 8192 12288 12288 0.00812852 0.006387416428287737 0.000227325 0.7858031263117685
RC N8 K4 K2 8192 12288 12288 0.00631563 0.004424340062515497 0.000113593 0.7005381984877989
RC N8 K8 K1 8192 12288 12288 0.00333362 0.0034330691113118447 0.00023767099999999998 1.0298321678271203
RC N8 K1 K8 8192 12288 16384 0.0243239 0.02169575300501695 0.000161388 0.8919520720368425
RC N8 K2 K4 8192 12288 16384 0.00938639 0.00752877279872502 0.000361489 0.8020946070560695
RC N8 K4 K2 8192 12288 16384 0.0073848 0.005565696432952779 9.13271e-05 0.7536692168985997
RC N8 K8 K1 8192 12288 16384 0.00465578 0.004574425481749127 0.00029011799999999996 0.9825261248918821
RC N8 K1 K8 8192 12288 20480 0.0253102 0.02283710937545423 0.000338354 0.9022887758869638
RC N8 K2 K4 8192 12288 20480 0.010721 0.0086701291691623 9.42492e-05 0.808705267154398
RC N8 K4 K2 8192 12288 20480 0.00848469 0.00670705280339006 8.64692e-05 0.7904888456019089
RC N8 K8 K1 8192 12288 20480 0.0057172 0.005715781852186408 0.000299041 0.999751950637796
RC N8 K1 K8 8192 12288 24576 0.0259741 0.023978465745891513 0.000529018 0.9231683001871677
RC N8 K2 K4 8192 12288 24576 0.0117942 0.009811485539599582 0.000207949 0.8318907208288466
RC N8 K4 K2 8192 12288 24576 0.00933699 0.007848409173827342 4.06968e-05 0.8405716589422654
RC N8 K8 K1 8192 12288 24576 0.00674041 0.00685713822262369 0.000449797 1.0173176739432306
RC N8 K1 K8 8192 12288 28672 0.0269019 0.025119822116328794 0.000260586 0.9337564304502208
RC N8 K2 K4 8192 12288 28672 0.0131759 0.010952841910036865 0.000141434 0.8312784637130567
RC N8 K4 K2 8192 12288 28672 0.0109984 0.008989765544264625 5.82242e-05 0.8173703033409064
RC N8 K8 K1 8192 12288 28672 0.00722531 0.007998494593060972 0.0005208890000000001 1.1070105771324652
RC N8 K1 K8 8192 12288 32768 0.0285601 0.026261178486766075 0.000535599 0.9195058310988433
RC N8 K2 K4 8192 12288 32768 0.0136203 0.012094198280474146 0.000517122 0.8879538835762902
RC N8 K4 K2 8192 12288 32768 0.0120687 0.010131121914701906 0.000100224 0.8394542837838298
RC N8 K8 K1 8192 12288 32768 0.00840879 0.009139850963498253 0.000670163 1.0869400904884359
RC N8 K1 K8 8192 16384 4096 0.0272104 0.024344578524940135 0.000146204 0.8946791860810622
RC N8 K2 K4 8192 16384 4096 0.00728787 0.005461938249884233 0.00020056 0.7494560481847553
RC N8 K4 K2 8192 16384 4096 0.00450904 0.0028478364288545784 0.000186325 0.6315837581513091
RC N8 K8 K1 8192 16384 4096 0.0015818700000000002 0.0015308084939163753 9.83462e-05 0.9677207949555748
RC N8 K1 K8 8192 16384 8192 0.0286537 0.02586638701885651 0.000154748 0.902724151465832
RC N8 K2 K4 8192 16384 8192 0.00881536 0.006983746743800608 0.00021533 0.7922247921583019
RC N8 K4 K2 8192 16384 8192 0.00615012 0.004369644922770954 8.33246e-05 0.7104975061902782
RC N8 K8 K1 8192 16384 8192 0.0030716299999999997 0.0030526169878327507 0.00015065600000000002 0.9938101229095793
RC N8 K1 K8 8192 16384 12288 0.0300999 0.027388195512772887 0.000261552 0.9099098506231877
RC N8 K2 K4 8192 16384 12288 0.0105037 0.008505555237716983 5.59294e-05 0.8097675331280391
RC N8 K4 K2 8192 16384 12288 0.00774919 0.00589145341668733 0.000150539 0.7602669978007159
RC N8 K8 K1 8192 16384 12288 0.00448402 0.004574425481749127 0.00029551699999999997 1.020161703504696
RC N8 K1 K8 8192 16384 16384 0.0307269 0.028910004006689263 9.50315e-05 0.9408695314753281
RC N8 K2 K4 8192 16384 16384 0.0122219 0.010027363731633359 9.53425e-05 0.820442298794243
RC N8 K4 K2 8192 16384 16384 0.00927785 0.007413261910603705 0.000120972 0.7990279979309544
RC N8 K8 K1 8192 16384 16384 0.00548836 0.006096233975665502 0.00039053199999999997 1.1107569429967243
RC N8 K1 K8 8192 16384 20480 0.0329546 0.030431812500605636 0.000320204 0.9234465750033573
RC N8 K2 K4 8192 16384 20480 0.0136312 0.011549172225549735 6.64379e-05 0.8472601257079153
RC N8 K4 K2 8192 16384 20480 0.0106425 0.00893507040452008 0.000141243 0.8395649898538954
RC N8 K8 K1 8192 16384 20480 0.00709016 0.007618042469581877 0.000567811 1.0744528289321928
RC N8 K1 K8 8192 16384 24576 0.0343795 0.031953620994522015 0.000326508 0.9294382115656719
RC N8 K2 K4 8192 16384 24576 0.0147322 0.013070980719466111 0.00027267 0.8872388862129288
RC N8 K4 K2 8192 16384 24576 0.0121604 0.010456878898436456 5.0631e-05 0.8599124122920674
RC N8 K8 K1 8192 16384 24576 0.00867475 0.009139850963498253 0.000661143 1.0536154890340648
RC N8 K1 K8 8192 16384 28672 0.0359937 0.03347542948843839 0.00053828 0.9300357976100925
RC N8 K2 K4 8192 16384 28672 0.0165193 0.014592789213382484 7.06141e-05 0.8833781826943323
RC N8 K4 K2 8192 16384 28672 0.0140832 0.01197868739235283 9.93783e-05 0.8505657373574778
RC N8 K8 K1 8192 16384 28672 0.0102767 0.010661659457414627 0.000698031 1.0374594429549007
RC N8 K1 K8 8192 16384 32768 0.0370934 0.03499723798235477 0.00064337 0.9434896230152741
RC N8 K2 K4 8192 16384 32768 0.0175394 0.01611459770729886 0.000555549 0.9187656195365211
RC N8 K4 K2 8192 16384 32768 0.015459 0.013500495886269207 0.000110956 0.8733097798220587
RC N8 K8 K1 8192 16384 32768 0.0116861 0.012183467951331003 0.000789235 1.042560644811443
RC N8 K1 K8 8192 20480 4096 0.0333131 0.03041747315617517 0.000127048 0.9130784332942647
RC N8 K2 K4 8192 20480 4096 0.00883919 0.006819172812355291 0.000129753 0.7714703284300134
RC N8 K4 K2 8192 20480 4096 0.0052966 0.0035540455360682233 0.000196425 0.6710050855394447
RC N8 K8 K1 8192 20480 4096 0.0017314499999999998 0.001911260617395469 0.00013648099999999998 1.1038497313785955
RC N8 K1 K8 8192 20480 8192 0.0352925 0.03231973377357064 0.00028719 0.915767762940303
RC N8 K2 K4 8192 20480 8192 0.0106364 0.00872143342975076 0.000217759 0.8199610234431537
RC N8 K4 K2 8192 20480 8192 0.00706428 0.0054563061534636925 0.000167501 0.7723796556002441
RC N8 K8 K1 8192 20480 8192 0.00340084 0.0038135212347909383 0.000270855 1.1213468539510645
RC N8 K1 K8 8192 20480 12288 0.0367002 0.03422199439096611 0.000248029 0.9324743295940107
RC N8 K2 K4 8192 20480 12288 0.0124822 0.010623694047146229 0.000381466 0.8511075008529129
RC N8 K4 K2 8192 20480 12288 0.00915048 0.007358566770859162 8.78896e-05 0.8041727615228011
RC N8 K8 K1 8192 20480 12288 0.0053003799999999995 0.005715781852186408 0.00040996 1.0783720888288026
RC N8 K1 K8 8192 20480 16384 0.038826 0.036124255008361576 0.000398061 0.9304140268985107
RC N8 K2 K4 8192 20480 16384 0.014651 0.012525954664541698 0.000181437 0.8549556115310694
RC N8 K4 K2 8192 20480 16384 0.0111953 0.00926082738825463 0.000107517 0.8272067196282932
RC N8 K8 K1 8192 20480 16384 0.0071906800000000005 0.007618042469581877 0.0004889240000000001 1.05943283105101
RC N8 K1 K8 8192 20480 20480 0.0400816 0.03802651562575705 0.000493479 0.9487274865713207
RC N8 K2 K4 8192 20480 20480 0.0157348 0.014428215281937167 0.000491759 0.9169621019610779
RC N8 K4 K2 8192 20480 20480 0.0130925 0.0111630880056501 0.000157068 0.85263227081536
RC N8 K8 K1 8192 20480 20480 0.00897085 0.009520303086977346 0.000603454 1.0612487207987364
RC N8 K1 K8 8192 20480 24576 0.0410636 0.03992877624315252 0.000186059 0.9723642409129379
RC N8 K2 K4 8192 20480 24576 0.0173759 0.016330475899332637 0.000423448 0.9398348229060156
RC N8 K4 K2 8192 20480 24576 0.0147163 0.01306534862304557 0.000263185 0.8878147783780956
RC N8 K8 K1 8192 20480 24576 0.0101289 0.011422563704372815 0.0008160960000000001 1.1277200588783398
RC N8 K1 K8 8192 20480 28672 0.043535 0.04183103686054798 0.000762323 0.9608599255897091
RC N8 K2 K4 8192 20480 28672 0.0199349 0.018232736516728104 0.000110482 0.9146138940615757
RC N8 K4 K2 8192 20480 28672 0.0167302 0.014967609240441038 8.85112e-05 0.8946461632521451
RC N8 K8 K1 8192 20480 28672 0.0119419 0.013324824321768285 0.000953536 1.1158043796856685
RC N8 K1 K8 8192 20480 32768 0.0457407 0.04373329747794345 0.000600853 0.9561134280398736
RC N8 K2 K4 8192 20480 32768 0.0214108 0.020134997134123575 0.00065737 0.9404131155362515
RC N8 K4 K2 8192 20480 32768 0.0186066 0.01686986985783651 0.000109323 0.9066605321679677
RC N8 K8 K1 8192 20480 32768 0.0140198 0.015227084939163754 0.00109283 1.0861128503376476
RC N8 K1 K8 8192 24576 4096 0.0398758 0.036490367787410216 8.96659e-05 0.9151005819923416
RC N8 K2 K4 8192 24576 4096 0.0104062 0.008176407374826349 0.00010187 0.7857246040654945
RC N8 K4 K2 8192 24576 4096 0.00612361 0.0042602546432818685 5.08421e-05 0.6957096619938025
RC N8 K8 K1 8192 24576 4096 0.00228951 0.002291712740874563 0.000155974 1.0009621014429129
RC N8 K1 K8 8192 24576 8192 0.0418055 0.03877308052828478 0.000193844 0.927463623884053
RC N8 K2 K4 8192 24576 8192 0.0122071 0.010459120115700913 9.73676e-05 0.856806294345169
RC N8 K4 K2 8192 24576 8192 0.00840825 0.006542967384156432 0.000139381 0.7781604238880184
RC N8 K8 K1 8192 24576 8192 0.00434125 0.004574425481749127 0.000350224 1.0537115995966893
RC N8 K1 K8 8192 24576 12288 0.0436634 0.04105579326915934 0.000129373 0.9402793476724063
RC N8 K2 K4 8192 24576 12288 0.0152518 0.012741832856575475 0.000152091 0.8354314150838246
RC N8 K4 K2 8192 24576 12288 0.0111622 0.008825680125030995 9.72081e-05 0.7906756844556624
RC N8 K8 K1 8192 24576 12288 0.00647801 0.00685713822262369 0.000510962 1.0585254148455605
RC N8 K1 K8 8192 24576 16384 0.0466175 0.0433385060100339 0.000579063 0.9296617366875938
RC N8 K2 K4 8192 24576 16384 0.01742 0.015024545597450038 0.00029093 0.8624882662141238
RC N8 K4 K2 8192 24576 16384 0.0134105 0.011108392865905557 6.1077e-05 0.8283354733906683
RC N8 K8 K1 8192 24576 16384 0.00873576 0.009139850963498253 0.000704957 1.0462571045333495
RC N8 K1 K8 8192 24576 20480 0.0484478 0.045621218750908465 0.000666724 0.94165718053056
RC N8 K2 K4 8192 24576 20480 0.0197509 0.0173072583383246 7.39828e-05 0.8762769462821746
RC N8 K4 K2 8192 24576 20480 0.0157532 0.01339110560678012 0.000184583 0.850056217579928
RC N8 K8 K1 8192 24576 20480 0.0115793 0.011422563704372815 0.000480137 0.9864640957892804
RC N8 K1 K8 8192 24576 24576 0.0504123 0.04790393149178303 0.000763231 0.9502429266624024
RC N8 K2 K4 8192 24576 24576 0.0218926 0.019589971079199166 0.000503343 0.8948215871664016
RC N8 K4 K2 8192 24576 24576 0.0182032 0.015673818347654685 9.2659e-05 0.8610474173581945
RC N8 K8 K1 8192 24576 24576 0.0139459 0.01370527644524738 0.000524972 0.9827459285702163
RC N8 K1 K8 8192 24576 28672 0.0518741 0.05018664423265759 0.000594938 0.967470167822817
RC N8 K2 K4 8192 24576 28672 0.0241114 0.021872683820073728 0.0006604 0.9071511326622977
RC N8 K4 K2 8192 24576 28672 0.0205513 0.017956531088529248 0.000107125 0.8737418600540718
RC N8 K8 K1 8192 24576 28672 0.016072700000000002 0.015987989186121942 0.000627357 0.9947295218676352
RC N8 K1 K8 8192 24576 32768 0.0536625 0.05246935697353215 0.000194186 0.9777657949877876
RC N8 K2 K4 8192 24576 32768 0.0261625 0.02415539656094829 0.000783334 0.9232831939206226
RC N8 K4 K2 8192 24576 32768 0.0216881 0.02023924382940381 0.000726745 0.9331957999734329
RC N8 K8 K1 8192 24576 32768 0.017037 0.018270701926996504 0.00133183 1.0724130966130483
RC N8 K1 K8 8192 28672 4096 0.0460637 0.04256326241864525 7.27762e-05 0.924008762184654
RC N8 K2 K4 8192 28672 4096 0.0119965 0.009533641937297405 0.000101581 0.7947019495100576
RC N8 K4 K2 8192 28672 4096 0.0069938 0.004966463750495512 6.9573e-05 0.7101237882832669
RC N8 K8 K1 8192 28672 4096 0.0026482199999999997 0.0026721648643536567 0.000211296 1.0090418712771811
RC N8 K1 K8 8192 28672 8192 0.0487032 0.04522642728299891 0.000281465 0.9286130538239563
RC N8 K2 K4 8192 28672 8192 0.0144966 0.012196806801651063 0.000405334 0.8413563733324408
RC N8 K4 K2 8192 28672 8192 0.00984426 0.007629628614849169 0.00013576 0.7750332289932579
RC N8 K8 K1 8192 28672 8192 0.00504574 0.005335329728707314 0.00039094 1.0573929153518242
RC N8 K1 K8 8192 28672 12288 0.051125 0.04788959214735256 0.000532954 0.9367157388235221
RC N8 K2 K4 8192 28672 12288 0.0172841 0.01485997166600472 0.000237312 0.8597480728533576
RC N8 K4 K2 8192 28672 12288 0.0126111 0.010292793479202828 3.45443e-05 0.8161693650199291
RC N8 K8 K1 8192 28672 12288 0.00776314 0.007998494593060972 0.000588236 1.030316932718072
RC N8 K1 K8 8192 28672 16384 0.0537256 0.05055275701170622 0.00060438 0.9409435541288739
RC N8 K2 K4 8192 28672 16384 0.0201521 0.017523136530358377 0.000135851 0.8695439448175811
RC N8 K4 K2 8192 28672 16384 0.0152784 0.012955958343556482 5.61504e-05 0.8479918279110694
RC N8 K8 K1 8192 28672 16384 0.0104315 0.010661659457414627 0.000687943 1.0220638889339624
RC N8 K1 K8 8192 28672 20480 0.0551623 0.05321592187605988 0.00023033 0.964715428400554
RC N8 K2 K4 8192 28672 20480 0.0218068 0.020186301394712034 0.000538395 0.925688381363246
RC N8 K4 K2 8192 28672 20480 0.0177524 0.01561912320791014 0.000380871 0.879831640111204
RC N8 K8 K1 8192 28672 20480 0.0136005 0.013324824321768285 0.00024507399999999996 0.97973047474492
RC N8 K1 K8 8192 28672 24576 0.0571525 0.05587908674041353 0.000124793 0.9777190278712835
RC N8 K2 K4 8192 28672 24576 0.0242526 0.02284946625906569 0.000554186 0.9421450178152319
RC N8 K4 K2 8192 28672 24576 0.0203326 0.018282288072263796 0.000135926 0.8991613503567569
RC N8 K8 K1 8192 28672 24576 0.016180800000000002 0.015987989186121942 0.000240575 0.9880839752127175
RC N8 K1 K8 8192 28672 28672 0.0595375 0.05854225160476719 0.000258976 0.9832836717155943
RC N8 K2 K4 8192 28672 28672 0.0274759 0.02551263112341935 0.000725684 0.9285457846119453
RC N8 K4 K2 8192 28672 28672 0.0230344 0.020945452936617454 0.000120479 0.9093118525604076
RC N8 K8 K1 8192 28672 28672 0.0189465 0.0186511540504756 0.000236427 0.9844115826393053
RC N8 K1 K8 8192 28672 32768 0.0631384 0.061205416469120845 0.00126881 0.9693849775908298
RC N8 K2 K4 8192 28672 32768 0.0293147 0.028175795987773002 0.00109038 0.9611490476714073
RC N8 K4 K2 8192 28672 32768 0.0250628 0.023608617800971107 0.000541703 0.9419784621419437
RC N8 K8 K1 8192 28672 32768 0.019431999999999998 0.021314318914829253 0.00151663 1.0968669676219254
RC N8 K1 K8 8192 32768 4096 0.0522567 0.04863615704988028 0.000261178 0.9307161961983875
RC N8 K2 K4 8192 32768 4096 0.0131516 0.010890876499768463 0.000152347 0.8281027783515666
RC N8 K4 K2 8192 32768 4096 0.00762366 0.005672672857709157 0.000107086 0.7440878603858458
RC N8 K8 K1 8192 32768 4096 0.0028655 0.0030526169878327507 0.000227102 1.0652999434069972
RC N8 K1 K8 8192 32768 8192 0.0548506 0.051679774037713025 0.000341032 0.9421915902052671
RC N8 K2 K4 8192 32768 8192 0.0163776 0.013934493487601216 0.000123294 0.8508263413199257
RC N8 K4 K2 8192 32768 8192 0.0107892 0.008716289845541908 6.57567e-05 0.8078717463335472
RC N8 K8 K1 8192 32768 8192 0.00588164 0.006096233975665502 0.000390473 1.0364853978933601
RC N8 K1 K8 8192 32768 12288 0.05734 0.05472339102554578 9.32265e-05 0.9543667775644536
RC N8 K2 K4 8192 32768 12288 0.0195215 0.016978110475433968 0.00010627 0.8697134172801253
RC N8 K4 K2 8192 32768 12288 0.0139616 0.01175990683337466 0.000257584 0.8423036638619256
RC N8 K8 K1 8192 32768 12288 0.008768670000000001 0.009139850963498253 0.0006619810000000001 1.0423303606474246
RC N8 K1 K8 8192 32768 16384 0.0598821 0.05776700801337853 9.71977e-05 0.9646790612449886
RC N8 K2 K4 8192 32768 16384 0.0221665 0.020021727463266716 0.000506846 0.9032426167083986
RC N8 K4 K2 8192 32768 16384 0.0162359 0.01480352382120741 0.000729511 0.9117772233881343
RC N8 K8 K1 8192 32768 16384 0.011591200000000001 0.012183467951331003 0.000880796 1.0510963447555906
RC N8 K1 K8 8192 32768 20480 0.0629155 0.06081062500121128 0.000742758 0.9665444127633299
RC N8 K2 K4 8192 32768 20480 0.0251608 0.023065344451099465 0.000109305 0.9167174513965957
RC N8 K4 K2 8192 32768 20480 0.0198963 0.01784714080904016 1.67452e-05 0.8970080270723783
RC N8 K8 K1 8192 32768 20480 0.0138455 0.015227084939163754 0.00109898 1.099785846604583
RC N8 K1 K8 8192 32768 24576 0.0659935 0.06385424198904403 0.00104798 0.967583807330177
RC N8 K2 K4 8192 32768 24576 0.0274642 0.026108961438932217 0.00121902 0.9506543587263497
RC N8 K4 K2 8192 32768 24576 0.0224707 0.02089075779687291 0.000639539 0.9296887857019546
RC N8 K8 K1 8192 32768 24576 0.0166553 0.018270701926996504 0.00128355 1.096990262979142
RC N8 K1 K8 8192 32768 28672 0.0686568 0.06689785897687678 0.0011473 0.9743806728084731
RC N8 K2 K4 8192 32768 28672 0.0309087 0.029152578426764966 0.000582822 0.9431835834818341
RC N8 K4 K2 8192 32768 28672 0.0252041 0.02393437478470566 0.000707872 0.9496222751340321
RC N8 K8 K1 8192 32768 28672 0.020105 0.021314318914829253 0.0013761799999999999 1.0601501574150336
RC N8 K1 K8 8192 32768 32768 0.0715371 0.06994147596470954 0.00158066 0.9776951534897211
RC N8 K2 K4 8192 32768 32768 0.0329435 0.032196195414597714 0.000942835 0.9773155680057588
RC N8 K4 K2 8192 32768 32768 0.0282038 0.02697799177253841 0.000655527 0.9565374797913193
RC N8 K8 K1 8192 32768 32768 0.022088999999999998 0.024357935902662005 0.001696 1.102717909487166
RC N8 K1 K8 12288 4096 4096 0.0114121 0.009162341946852554 0.000136745 0.8028620452723473
RC N8 K2 K4 12288 4096 4096 0.00358402 0.0020688518437065873 0.000146735 0.5772433869528036
RC N8 K4 K2 12288 4096 4096 0.00279824 0.001082313660820467 0.000299076 0.38678371434203895
RC N8 K8 K1 12288 4096 4096 0.0005761739999999999 0.0005796781852186408 4.36097e-05 1.0060818176777169
RC N8 K1 K8 12288 4096 8192 0.0119029 0.009733020132071194 0.000120271 0.8177015796210331
RC N8 K2 K4 12288 4096 8192 0.00391888 0.002639530028925228 9.87906e-05 0.6735419377284398
RC N8 K4 K2 12288 4096 8192 0.003076 0.0016529918460391076 0.00025278 0.5373835650322196
RC N8 K8 K1 12288 4096 8192 0.0010896699999999998 0.0011503563704372815 8.48975e-05 1.0556924302194992
RC N8 K1 K8 12288 4096 12288 0.012524 0.010303698317289835 0.000100671 0.8227162501828358
RC N8 K2 K4 12288 4096 12288 0.00492399 0.0032102082141438684 0.000199035 0.6519526266592476
RC N8 K4 K2 12288 4096 12288 0.00376774 0.0022236700312577486 7.72798e-05 0.5901866984605489
RC N8 K8 K1 12288 4096 12288 0.0016491 0.0017210345556559223 0.000131322 1.0436204933939255
RC N8 K1 K8 12288 4096 16384 0.0132728 0.010874376502508476 0.000105992 0.8192978499268034
RC N8 K2 K4 12288 4096 16384 0.00548482 0.0037808863993625094 0.0001335 0.689336459421186
RC N8 K4 K2 12288 4096 16384 0.00457273 0.002794348216476389 0.000199361 0.6110897027544573
RC N8 K8 K1 12288 4096 16384 0.00223032 0.002291712740874563 0.000167255 1.0275264270932256
RC N8 K1 K8 12288 4096 20480 0.0135766 0.011445054687727116 0.000180849 0.8429985922636829
RC N8 K2 K4 12288 4096 20480 0.00591721 0.00435156458458115 0.00010312 0.7354081711788409
RC N8 K4 K2 12288 4096 20480 0.00512681 0.00336502640169503 9.83404e-05 0.6563587107177816
RC N8 K8 K1 12288 4096 20480 0.00277918 0.0028623909260932037 0.000210311 1.0299408192679869
RC N8 K1 K8 12288 4096 24576 0.0142252 0.012015732872945759 0.000279433 0.8446793628873941
RC N8 K2 K4 12288 4096 24576 0.00660501 0.004922242769799791 7.47292e-05 0.7452286627574812
RC N8 K4 K2 12288 4096 24576 0.00552411 0.00393570458691367 8.88792e-05 0.7124594888432111
RC N8 K8 K1 12288 4096 24576 0.00325528 0.0034330691113118447 0.000261745 1.0546156125776722
RC N8 K1 K8 12288 4096 28672 0.0143148 0.012586411058164399 0.000206243 0.8792586035546706
RC N8 K2 K4 12288 4096 28672 0.00706598 0.0054929209550184325 0.000207919 0.7773756725915488
RC N8 K4 K2 12288 4096 28672 0.00613888 0.004506382772132313 0.000176614 0.734072464705665
RC N8 K8 K1 12288 4096 28672 0.0037131300000000002 0.004003747296530486 0.00029824800000000004 1.078267471521462
RC N8 K1 K8 12288 4096 32768 0.0153789 0.01315708924338304 0.00010288 0.8555286297058333
RC N8 K2 K4 12288 4096 32768 0.00751331 0.006063599140237073 0.000299092 0.8070476448112847
RC N8 K4 K2 12288 4096 32768 0.00683079 0.005077060957350953 5.72238e-05 0.7432611685253029
RC N8 K8 K1 12288 4096 32768 0.00438342 0.004574425481749127 0.000338013 1.0435745335261342
RC N8 K1 K8 12288 8192 4096 0.020843 0.018271683893705107 9.88126e-05 0.876634068689973
RC N8 K2 K4 12288 8192 4096 0.00602651 0.0041047036874131745 0.000127667 0.6811079194115955
RC N8 K4 K2 12288 8192 4096 0.00376678 0.0021416273216409336 0.000207139 0.5685565182041249
RC N8 K8 K1 12288 8192 4096 0.00112413 0.0011503563704372815 8.334460000000001e-05 1.0233303714314905
RC N8 K1 K8 12288 8192 8192 0.0219269 0.019413040264142388 0.000148153 0.8853527066818561
RC N8 K2 K4 12288 8192 8192 0.00685306 0.005246060057850456 0.000113599 0.7655062202651743
RC N8 K4 K2 12288 8192 8192 0.00483522 0.0032829836920782157 7.5901e-05 0.6789729716699996
RC N8 K8 K1 12288 8192 8192 0.00212969 0.002291712740874563 0.000167887 1.0760780868927229
RC N8 K1 K8 12288 8192 12288 0.0230146 0.02055439663457967 0.00022499 0.8931024929644517
RC N8 K2 K4 12288 8192 12288 0.00801318 0.006387416428287737 5.67754e-05 0.7971138085364033
RC N8 K4 K2 12288 8192 12288 0.00608387 0.004424340062515497 8.84105e-05 0.7272246222413524
RC N8 K8 K1 12288 8192 12288 0.0033010799999999996 0.0034330691113118447 0.000246766 1.0399836148508503
RC N8 K1 K8 12288 8192 16384 0.0240837 0.02169575300501695 0.000375447 0.9008480011384028
RC N8 K2 K4 12288 8192 16384 0.00923396 0.00752877279872502 0.000145204 0.8153352189878471
RC N8 K4 K2 12288 8192 16384 0.00745487 0.005565696432952779 0.000210863 0.7465853104014931
RC N8 K8 K1 12288 8192 16384 0.00436291 0.004574425481749127 0.00033475899999999996 1.048480367862075
RC N8 K1 K8 12288 8192 20480 0.0255121 0.02283710937545423 0.000248693 0.8951481601065467
RC N8 K2 K4 12288 8192 20480 0.0105391 0.0086701291691623 8.01015e-05 0.8226631466787773
RC N8 K4 K2 12288 8192 20480 0.00844617 0.00670705280339006 9.37577e-05 0.7940939861961174
RC N8 K8 K1 12288 8192 20480 0.005631140000000001 0.005715781852186408 0.000419433 1.0150310331809203
RC N8 K1 K8 12288 8192 24576 0.0265119 0.023978465745891513 0.000395734 0.9044416185143845
RC N8 K2 K4 12288 8192 24576 0.0118354 0.009811485539599582 0.000152035 0.8289948408671935
RC N8 K4 K2 12288 8192 24576 0.00981118 0.007848409173827342 8.78808e-05 0.7999454880888275
RC N8 K8 K1 12288 8192 24576 0.00671481 0.00685713822262369 0.000503223 1.0211961652859411
RC N8 K1 K8 12288 8192 28672 0.0270689 0.025119822116328794 0.000478163 0.927995674605499
RC N8 K2 K4 12288 8192 28672 0.0129711 0.010952841910036865 0.000143913 0.8444034746503277
RC N8 K4 K2 12288 8192 28672 0.0107519 0.008989765544264625 8.39041e-05 0.836109482441673
RC N8 K8 K1 12288 8192 28672 0.007524339999999999 0.007998494593060972 0.0005900640000000001 1.0630161041448118
RC N8 K1 K8 12288 8192 32768 0.0287186 0.026261178486766075 0.000413769 0.9144310128894192
RC N8 K2 K4 12288 8192 32768 0.0139643 0.012094198280474146 0.000140557 0.8660798092617707
RC N8 K4 K2 12288 8192 32768 0.0121125 0.010131121914701906 0.000102178 0.836418733927918
RC N8 K8 K1 12288 8192 32768 0.00882158 0.009139850963498253 0.0006851779999999999 1.036078680179543
RC N8 K1 K8 12288 12288 4096 0.0303878 0.02738102584055766 0.000139293 0.9010532463869599
RC N8 K2 K4 12288 12288 4096 0.0081963 0.006140555531119762 5.83571e-05 0.7491862829715557
RC N8 K4 K2 12288 12288 4096 0.00502279 0.003200940982461401 0.000164623 0.6372834584884897
RC N8 K8 K1 12288 12288 4096 0.00177391 0.0017210345556559223 0.0001287 0.9701927130778463
RC N8 K1 K8 12288 12288 8192 0.0319678 0.029093060396213583 0.000274259 0.9100738992427876
RC N8 K2 K4 12288 12288 8192 0.0100986 0.007852590086775683 3.43102e-05 0.7775919520305472
RC N8 K4 K2 12288 12288 8192 0.00667758 0.004912975538117323 0.000106372 0.7357419211926062
RC N8 K8 K1 12288 12288 8192 0.00333548 0.0034330691113118447 0.000264512 1.0292578913115487
RC N8 K1 K8 12288 12288 12288 0.0340423 0.030805094951869505 0.000184682 0.9049063944524756
RC N8 K2 K4 12288 12288 12288 0.0117927 0.009564624642431607 0.000148275 0.8110631697941614
RC N8 K4 K2 12288 12288 12288 0.00872159 0.006625010093773246 7.96885e-05 0.759610357030455
RC N8 K8 K1 12288 12288 12288 0.005163859999999999 0.005145103666967767 0.000341745 0.9963677688720779
RC N8 K1 K8 12288 12288 16384 0.0352803 0.03251712950752543 0.000371412 0.9216795069068412
RC N8 K2 K4 12288 12288 16384 0.0135626 0.01127665919808753 0.000141818 0.8314526121899585
RC N8 K4 K2 12288 12288 16384 0.0103094 0.008337044649429168 5.64036e-05 0.8086837885259247
RC N8 K8 K1 12288 12288 16384 0.00644003 0.00685713822262369 0.0005083560000000001 1.0647680558357167
RC N8 K1 K8 12288 12288 20480 0.0371487 0.03422916406318135 0.000552314 0.9214094722878956
RC N8 K2 K4 12288 12288 20480 0.0151862 0.012988693753743452 0.000310601 0.8552958444998388
RC N8 K4 K2 12288 12288 20480 0.0119997 0.010049079205085092 9.72306e-05 0.8374442031955042
RC N8 K8 K1 12288 12288 20480 0.00832474 0.008569172778279613 0.000639545 1.0293622117062649
RC N8 K1 K8 12288 12288 24576 0.0385813 0.035941198618837274 0.000548535 0.9315704400535305
RC N8 K2 K4 12288 12288 24576 0.0167286 0.014700728309399374 0.000379915 0.8787781589253957
RC N8 K4 K2 12288 12288 24576 0.0137601 0.011761113760741014 0.000361531 0.8547258930342813
RC N8 K8 K1 12288 12288 24576 0.0099883 0.010281207333935534 0.000765573 1.0293250436946761
RC N8 K1 K8 12288 12288 28672 0.0400901 0.03765323317449319 0.00049409 0.9392152470184209
RC N8 K2 K4 12288 12288 28672 0.0188461 0.016412762865055296 8.57517e-05 0.8708837831198654
RC N8 K4 K2 12288 12288 28672 0.015764 0.013473148316396935 0.000112081 0.8546782743210438
RC N8 K8 K1 12288 12288 28672 0.0115678 0.011993241889591456 0.000905671 1.0367781159417915
RC N8 K1 K8 12288 12288 32768 0.0422128 0.03936526773014912 0.00066742 0.9325433927659174
RC N8 K2 K4 12288 12288 32768 0.0200565 0.01812479742071122 0.000609846 0.9036869553865938
RC N8 K4 K2 12288 12288 32768 0.0170471 0.015185182872052859 0.000307956 0.8907780720505458
RC N8 K8 K1 12288 12288 32768 0.013391400000000001 0.01370527644524738 0.000933072 1.0234386580377988
RC N8 K1 K8 12288 16384 4096 0.0396574 0.036490367787410216 0.000137145 0.9201401954593648
RC N8 K2 K4 12288 16384 4096 0.0101392 0.008176407374826349 6.87213e-05 0.8064154346325498
RC N8 K4 K2 12288 16384 4096 0.00615658 0.0042602546432818685 0.000119466 0.6919839656565607
RC N8 K8 K1 12288 16384 4096 0.00216467 0.002291712740874563 0.00017009099999999998 1.0586891955238271
RC N8 K1 K8 12288 16384 8192 0.0416814 0.03877308052828478 0.000174959 0.9302250051170253
RC N8 K2 K4 12288 16384 8192 0.0121729 0.010459120115700913 7.34928e-05 0.8592135083423763
RC N8 K4 K2 12288 16384 8192 0.00832649 0.006542967384156432 0.0001268 0.7858013861971168
RC N8 K8 K1 12288 16384 8192 0.004351130000000001 0.004574425481749127 0.000348772 1.0513189635219187
RC N8 K1 K8 12288 16384 12288 0.0442264 0.04105579326915934 0.000420147 0.9283096356284785
RC N8 K2 K4 12288 16384 12288 0.0152984 0.012741832856575475 9.67034e-05 0.8328866323651803
RC N8 K4 K2 12288 16384 12288 0.0111762 0.008825680125030995 7.95246e-05 0.7896852351453083
RC N8 K8 K1 12288 16384 12288 0.0067605700000000005 0.00685713822262369 0.000508924 1.0142840356099692
RC N8 K1 K8 12288 16384 16384 0.0463622 0.0433385060100339 0.000532193 0.934781050296015
RC N8 K2 K4 12288 16384 16384 0.017555 0.015024545597450038 0.000176065 0.8558556307291391
RC N8 K4 K2 12288 16384 16384 0.0123561 0.011108392865905557 6.00616e-05 0.8990209585472404
RC N8 K8 K1 12288 16384 16384 0.009099349999999999 0.009139850963498253 0.000612444 1.0044509732561395
RC N8 K1 K8 12288 16384 20480 0.0486058 0.045621218750908465 0.000628712 0.93859619121398
RC N8 K2 K4 12288 16384 20480 0.0199606 0.0173072583383246 0.000477839 0.8670710468785808
RC N8 K4 K2 12288 16384 20480 0.0158379 0.01339110560678012 0.000122075 0.8455101753881589
RC N8 K8 K1 12288 16384 20480 0.0114621 0.011422563704372815 0.0007342070000000001 0.9965506935354618
RC N8 K1 K8 12288 16384 24576 0.0501533 0.04790393149178303 0.000845535 0.9551501395079293
RC N8 K2 K4 12288 16384 24576 0.0207203 0.019589971079199166 0.000631682 0.9454482357494421
RC N8 K4 K2 12288 16384 24576 0.0181145 0.015673818347654685 6.7246e-05 0.8652636477769018
RC N8 K8 K1 12288 16384 24576 0.012862 0.01370527644524738 0.0009369920000000001 1.0655633995682925
RC N8 K1 K8 12288 16384 28672 0.0525515 0.05018664423265759 0.000805865 0.954999271812557
RC N8 K2 K4 12288 16384 28672 0.0239303 0.021872683820073728 0.000884502 0.914016281453794
RC N8 K4 K2 12288 16384 28672 0.0204245 0.017956531088529248 7.30492e-05 0.8791662507542043
RC N8 K8 K1 12288 16384 28672 0.015515900000000001 0.015987989186121942 0.0011216 1.0304261554999672
RC N8 K1 K8 12288 16384 32768 0.0538694 0.05246935697353215 0.000906307 0.9740104210095556
RC N8 K2 K4 12288 16384 32768 0.0262261 0.02415539656094829 0.000497584 0.9210441720632611
RC N8 K4 K2 12288 16384 32768 0.0223469 0.02023924382940381 0.00047235 0.9056846287137729
RC N8 K8 K1 12288 16384 32768 0.017811499999999997 0.018270701926996504 0.00120882 1.0257812046709434
RC N8 K1 K8 12288 20480 4096 0.0493138 0.04559970973426276 0.000374682 0.9246845656644339
RC N8 K2 K4 12288 20480 4096 0.012589 0.010212259218532934 0.000111917 0.8112049581803904
RC N8 K4 K2 12288 20480 4096 0.00701457 0.005319568304102334 0.000122997 0.7583598572831026
RC N8 K8 K1 12288 20480 4096 0.00270267 0.0028623909260932037 0.000206343 1.059097457733724
RC N8 K1 K8 12288 20480 8192 0.0514515 0.04845310066035596 0.000306865 0.9417237721029701
RC N8 K2 K4 12288 20480 8192 0.0150247 0.013065650144626139 0.000242659 0.8696113828979041
RC N8 K4 K2 12288 20480 8192 0.00999719 0.008172959230195538 0.000160177 0.817525647726565
RC N8 K8 K1 12288 20480 8192 0.00521861 0.005715781852186408 0.0004209 1.095269018414177
RC N8 K1 K8 12288 20480 12288 0.0542714 0.05130649158644917 0.000485442 0.9453688606973318
RC N8 K2 K4 12288 20480 12288 0.0174733 0.015919041070719342 0.000614659 0.91104949097877
RC N8 K4 K2 12288 20480 12288 0.0131222 0.011026350156288743 5.90316e-05 0.8402821292381417
RC N8 K8 K1 12288 20480 12288 0.00778841 0.008569172778279613 0.000610484 1.1002467484736438
RC N8 K1 K8 12288 20480 16384 0.0565208 0.05415988251254237 0.000494433 0.9582292273382961
RC N8 K2 K4 12288 20480 16384 0.0200983 0.01877243199681255 0.000543244 0.9340308382705278
RC N8 K4 K2 12288 20480 16384 0.0157391 0.013879741082381946 7.7436e-05 0.8818637077330944
RC N8 K8 K1 12288 20480 16384 0.0107001 0.011422563704372815 0.0008167990000000001 1.0675193413494093
RC N8 K1 K8 12288 20480 20480 0.058866 0.057013273438635576 0.00079688 0.9685263724159204
RC N8 K2 K4 12288 20480 20480 0.0234027 0.02162582292290575 0.000156192 0.9240738428858958
RC N8 K4 K2 12288 20480 20480 0.018345 0.01673313200847515 0.000528505 0.9121358412905505
RC N8 K8 K1 12288 20480 20480 0.0143376 0.01427595463046602 0.000121327 0.9957004401340545
RC N8 K1 K8 12288 20480 24576 0.0609791 0.059866664364728775 0.000191155 0.981757099805159
RC N8 K2 K4 12288 20480 24576 0.0262824 0.024479213848998954 0.000114081 0.9313918762745774
RC N8 K4 K2 12288 20480 24576 0.0200567 0.019586522934568355 0.00100066 0.9765576059156469
RC N8 K8 K1 12288 20480 24576 0.0170696 0.017129345556559223 0.00023404 1.0035001146224412
RC N8 K1 K8 12288 20480 28672 0.0640703 0.06272005529082197 0.000865331 0.9789255753574118
RC N8 K2 K4 12288 20480 28672 0.0286422 0.027332604775092157 0.000843333 0.9542774219540453
RC N8 K4 K2 12288 20480 28672 0.0235178 0.022439913860661555 0.000595372 0.954167220601483
RC N8 K8 K1 12288 20480 28672 0.0198132 0.019982736482652426 0.000191969 1.0085567441227277
RC N8 K1 K8 12288 20480 32768 0.067202 0.06557344621691519 0.00142765 0.9757662899454658
RC N8 K2 K4 12288 20480 32768 0.0311225 0.03018599570118536 0.000886556 0.9699090915313795
RC N8 K4 K2 12288 20480 32768 0.0260963 0.02529330478675476 0.000930767 0.9692295377794845
RC N8 K8 K1 12288 20480 32768 0.0198411 0.02283612740874563 0.00137284 1.150950673538545
RC N8 K1 K8 12288 24576 4096 0.0587051 0.05470905168111532 0.000206677 0.9319301335167697
RC N8 K2 K4 12288 24576 4096 0.0146094 0.012248111062239525 0.00015296 0.8383719428751026
RC N8 K4 K2 12288 24576 4096 0.00836669 0.0063788819649228026 0.000121449 0.7624140448520027
RC N8 K8 K1 12288 24576 4096 0.00337483 0.0034330691113118447 0.000257532 1.0172569022178435
RC N8 K1 K8 12288 24576 8192 0.0614507 0.05813312079242716 0.000276519 0.9460123447320724
RC N8 K2 K4 12288 24576 8192 0.0180488 0.01567218017355137 0.000273215 0.8683225573750813
RC N8 K4 K2 12288 24576 8192 0.0115812 0.009802951076234648 0.000223748 0.8464538282936698
RC N8 K8 K1 12288 24576 8192 0.0067851 0.00685713822262369 0.000457621 1.010617120252272
RC N8 K1 K8 12288 24576 12288 0.064522 0.061557189903739006 9.81098e-05 0.9540496249920803
RC N8 K2 K4 12288 24576 12288 0.021876 0.019096249284863212 0.000102077 0.8729314904398982
RC N8 K4 K2 12288 24576 12288 0.0153314 0.013227020187546491 0.000139963 0.8627405316896364
RC N8 K8 K1 12288 24576 12288 0.010102 0.010281207333935534 0.000699484 1.017739787560437
RC N8 K1 K8 12288 24576 16384 0.0673856 0.06498125901505085 0.000628234 0.9643196619908533
RC N8 K2 K4 12288 24576 16384 0.0246733 0.02252031839617506 0.000441002 0.91274042775693
RC N8 K4 K2 12288 24576 16384 0.0188856 0.016651089298858338 7.2273e-05 0.8816817733542137
RC N8 K8 K1 12288 24576 16384 0.0126845 0.01370527644524738 0.00101626 1.0804743147343119
RC N8 K1 K8 12288 24576 20480 0.0707648 0.0684053281263627 0.00100318 0.9666575490408041
RC N8 K2 K4 12288 24576 20480 0.0287485 0.025944387507486903 0.000437909 0.9024605634202446
RC N8 K4 K2 12288 24576 20480 0.0222958 0.020075158410170182 0.000116867 0.9004009010742015
RC N8 K8 K1 12288 24576 20480 0.015503 0.017129345556559223 0.00114434 1.1049052155427481
RC N8 K1 K8 12288 24576 24576 0.0739152 0.07182939723767454 0.00131389 0.9717811388953089
RC N8 K2 K4 12288 24576 24576 0.0292466 0.029368456618798746 0.000430227 1.0041665225632637
RC N8 K4 K2 12288 24576 24576 0.0253669 0.023499227521482025 0.00027015 0.9263736412995685
RC N8 K8 K1 12288 24576 24576 0.0191561 0.020553414667871066 0.0014417599999999998 1.0729435880931435
RC N8 K1 K8 12288 24576 28672 0.0761605 0.07525346634898639 0.00019476 0.9880904976856294
RC N8 K2 K4 12288 24576 28672 0.0348918 0.032792525730110586 0.00109027 0.9398347385377248
RC N8 K4 K2 12288 24576 28672 0.0288164 0.02692329663279387 0.000884528 0.9343046540440121
RC N8 K8 K1 12288 24576 28672 0.0226218 0.02397748377918291 0.00170093 1.0599282010796183
RC N8 K1 K8 12288 24576 32768 0.0798311 0.07867753546029824 0.00146618 0.9855499355551688
RC N8 K2 K4 12288 24576 32768 0.0376425 0.036216594841422436 0.00135107 0.962119807170683
RC N8 K4 K2 12288 24576 32768 0.0304767 0.030347365744105716 0.00110428 0.9957562906779841
RC N8 K8 K1 12288 24576 32768 0.0266142 0.027401552890494757 0.0015674699999999998 1.0295839397951
RC N8 K1 K8 12288 28672 4096 0.0677205 0.06381839362796787 0.000200132 0.9423792445118963
RC N8 K2 K4 12288 28672 4096 0.0168513 0.014283962905946112 0.000196355 0.8476475349644308
RC N8 K4 K2 12288 28672 4096 0.00938266 0.00743819562574327 7.46365e-05 0.7927597958087866
RC N8 K8 K1 12288 28672 4096 0.00375597 0.004003747296530486 0.00029918 1.0659689232157037
RC N8 K1 K8 12288 28672 8192 0.0714914 0.06781314092449836 0.000430561 0.9485496286895817
RC N8 K2 K4 12288 28672 8192 0.0209242 0.018278710202476598 7.62678e-05 0.8735679358100475
RC N8 K4 K2 12288 28672 8192 0.0133927 0.011432942922273755 8.32335e-05 0.8536697545882276
RC N8 K8 K1 12288 28672 8192 0.00725209 0.007998494593060972 0.000578507 1.102922687537106
RC N8 K1 K8 12288 28672 12288 0.0751434 0.07180788822102883 0.000636341 0.9556113806539075
RC N8 K2 K4 12288 28672 12288 0.022899 0.022273457499007082 8.48514e-05 0.9726825406789416
RC N8 K4 K2 12288 28672 12288 0.0172351 0.01542769021880424 0.000380705 0.8951320397795336
RC N8 K8 K1 12288 28672 12288 0.0112745 0.011993241889591456 0.000860447 1.06374933607623
RC N8 K1 K8 12288 28672 16384 0.0776679 0.07580263551755932 0.000265714 0.9759841004785674
RC N8 K2 K4 12288 28672 16384 0.0284028 0.02626820479553757 0.0005946 0.9248456066140511
RC N8 K4 K2 12288 28672 16384 0.0214895 0.019422437515334727 9.15214e-05 0.9038105826256881
RC N8 K8 K1 12288 28672 16384 0.0148623 0.015987989186121942 0.00115904 1.0757412504203214
RC N8 K1 K8 12288 28672 20480 0.0815941 0.07979738281408981 0.000936211 0.9779798148896771
RC N8 K2 K4 12288 28672 20480 0.0315717 0.03026295209206805 0.000975809 0.9585468027400504
RC N8 K4 K2 12288 28672 20480 0.0250689 0.023417184811865208 0.000166944 0.9341129771096939
RC N8 K8 K1 12288 28672 20480 0.018526 0.019982736482652426 0.0014022099999999999 1.0786320027341263
RC N8 K1 K8 12288 28672 24576 0.0849075 0.0837921301106203 0.00123601 0.9868637059225663
RC N8 K2 K4 12288 28672 24576 0.034885 0.03425769938859854 0.001045 0.982018041811625
RC N8 K4 K2 12288 28672 24576 0.0269402 0.027411932108395695 0.000771575 1.0175103417344968
RC N8 K8 K1 12288 28672 24576 0.022114699999999998 0.02397748377918291 0.00168283 1.0842328306141578
RC N8 K1 K8 12288 28672 28672 0.088013 0.08778687740715078 0.000151714 0.9974308046214854
RC N8 K2 K4 12288 28672 28672 0.0393464 0.038252446685129025 0.00105663 0.9721968638840918
RC N8 K4 K2 12288 28672 28672 0.0325133 0.03140667940492618 0.00112829 0.9659640640884247
RC N8 K8 K1 12288 28672 28672 0.024785599999999998 0.027972231075713398 0.00179662 1.128567840831507
RC N8 K1 K8 12288 28672 32768 0.0922922 0.09178162470368127 0.0017635 0.9944678391422165
RC N8 K2 K4 12288 28672 32768 0.0431182 0.04224719398165951 0.00132831 0.9797995737683741
RC N8 K4 K2 12288 28672 32768 0.0357403 0.03540142670145667 0.00135581 0.9905184539988939
RC N8 K8 K1 12288 28672 32768 0.0281205 0.03196697837224389 0.00187392 1.136785561147344
RC N8 K1 K8 12288 32768 4096 0.0775341 0.07292773557482043 0.00021377 0.9405891804357107
RC N8 K2 K4 12288 32768 4096 0.0189014 0.0163198147496527 0.000296711 0.8634183049749067
RC N8 K4 K2 12288 32768 4096 0.0104797 0.008497509286563737 0.000162867 0.8108542502708795
RC N8 K8 K1 12288 32768 4096 0.00458335 0.004574425481749127 0.000300882 0.9980528394622115
RC N8 K1 K8 12288 32768 8192 0.082034 0.07749316105656956 0.000935684 0.9446468666232241
RC N8 K2 K4 12288 32768 8192 0.0233837 0.020885240231401828 0.000569469 0.8931537879549356
RC N8 K4 K2 12288 32768 8192 0.0155425 0.013062934768312863 5.32461e-05 0.8404654829218505
RC N8 K8 K1 12288 32768 8192 0.00887655 0.009139850963498253 0.00067312 1.029662533698143
RC N8 K1 K8 12288 32768 12288 0.0854606 0.08205858653831868 0.000747447 0.9601920246092197
RC N8 K2 K4 12288 32768 12288 0.0274516 0.025450665713150952 0.000435528 0.9271104676285153
RC N8 K4 K2 12288 32768 12288 0.0195907 0.017628360250061988 0.000466189 0.8998330968297197
RC N8 K8 K1 12288 32768 12288 0.0134842 0.01370527644524738 0.000913894 1.016395221462703
RC N8 K1 K8 12288 32768 16384 0.0889946 0.08662401202006781 0.000138692 0.9733625637967677
RC N8 K2 K4 12288 32768 16384 0.0325798 0.030016091194900077 0.000729812 0.921309866693475
RC N8 K4 K2 12288 32768 16384 0.022739 0.022193785731811112 0.000153831 0.976022944360399
RC N8 K8 K1 12288 32768 16384 0.017284300000000002 0.018270701926996504 0.0012777799999999998 1.0570692435908022
RC N8 K1 K8 12288 32768 20480 0.0936235 0.09118943750181693 0.00120881 0.9740015861596387
RC N8 K2 K4 12288 32768 20480 0.0369023 0.0345815166766492 0.000952701 0.9371100629675982
RC N8 K4 K2 12288 32768 20480 0.0283031 0.026759211213560237 0.00104193 0.9454516011871574
RC N8 K8 K1 12288 32768 20480 0.0210229 0.02283612740874563 0.0016336299999999998 1.0862501086313319
RC N8 K1 K8 12288 32768 24576 0.0978618 0.09575486298356606 0.00145559 0.9784702813923928
RC N8 K2 K4 12288 32768 24576 0.0397365 0.039146942158398326 0.0016427 0.9851633173127559
RC N8 K4 K2 12288 32768 24576 0.0322471 0.03132463669530937 0.0010972 0.9713939143460766
RC N8 K8 K1 12288 32768 24576 0.0250346 0.027401552890494757 0.00174592 1.0945472622088932
RC N8 K1 K8 12288 32768 28672 0.102166 0.10032028846531518 0.00157699 0.9819341900956794
RC N8 K2 K4 12288 32768 28672 0.0431654 0.043712367640147465 0.00133971 1.0126714368486673
RC N8 K4 K2 12288 32768 28672 0.0366789 0.0358900621770585 0.00144937 0.9784934165707941
RC N8 K8 K1 12288 32768 28672 0.030429099999999997 0.03196697837224389 0.00200316 1.0505397258625424
RC N8 K1 K8 12288 32768 32768 0.104953 0.10488571394706431 7.55965e-05 0.9993588934767401
RC N8 K2 K4 12288 32768 32768 0.0476762 0.04827779312189659 0.00168511 1.0126183110628906
RC N8 K4 K2 12288 32768 32768 0.0416018 0.040455487658807625 0.00140982 0.9724456071325669
RC N8 K8 K1 12288 32768 32768 0.034164700000000006 0.03653240385399301 0.0022189199999999997 1.0693026385126463
RC N8 K1 K8 16384 4096 4096 0.0142171 0.012198789262470072 8.03341e-05 0.8580363971886019
RC N8 K2 K4 16384 4096 4096 0.00441404 0.0027474691249421163 0.000225115 0.6224386559573806
RC N8 K4 K2 16384 4096 4096 0.00282589 0.0014354182144272892 0.000123353 0.5079526147257286
RC N8 K8 K1 16384 4096 4096 0.000840528 0.0007699042469581877 5.30117e-05 0.9159769180303187
RC N8 K1 K8 16384 4096 8192 0.0152926 0.012959693509428258 0.00018612 0.8474486685997318
RC N8 K2 K4 16384 4096 8192 0.00519527 0.0035083733719003035 7.95787e-05 0.675301451493436
RC N8 K4 K2 16384 4096 8192 0.00370266 0.002196322461385477 0.00016828 0.5931742210695762
RC N8 K8 K1 16384 4096 8192 0.00150737 0.0015308084939163753 0.00010922 1.015549263894316
RC N8 K1 K8 16384 4096 12288 0.0163558 0.013720597756386446 7.19678e-05 0.8388827056081907
RC N8 K2 K4 16384 4096 12288 0.00584016 0.0042692776188584915 0.000150341 0.7310206601974075
RC N8 K4 K2 16384 4096 12288 0.00471052 0.0029572267083436644 0.000238897 0.6277919865203129
RC N8 K8 K1 16384 4096 12288 0.00226095 0.002291712740874563 0.00017838499999999998 1.013606112861657
RC N8 K1 K8 16384 4096 16384 0.0171354 0.014481502003344634 0.000175513 0.8451219115599656
RC N8 K2 K4 16384 4096 16384 0.00677854 0.005030181865816679 0.000207739 0.7420745272310377
RC N8 K4 K2 16384 4096 16384 0.00573507 0.0037181309553018524 7.95862e-05 0.6483148340476842
RC N8 K8 K1 16384 4096 16384 0.00305069 0.0030526169878327507 0.000244574 1.0006316563901119
RC N8 K1 K8 16384 4096 20480 0.0176999 0.015242406250302822 0.0001907 0.8611577607954181
RC N8 K2 K4 16384 4096 20480 0.00724967 0.005791086112774867 0.000138737 0.7988068577983366
RC N8 K4 K2 16384 4096 20480 0.00655417 0.00447903520226004 0.000124651 0.6833870958885777
RC N8 K8 K1 16384 4096 20480 0.00395825 0.0038135212347909383 0.00026337500000000005 0.9634361737613688
RC N8 K1 K8 16384 4096 24576 0.0181873 0.01600331049726101 0.000289584 0.87991678243945
RC N8 K2 K4 16384 4096 24576 0.00838635 0.006551990359733055 0.000138238 0.781268413521145
RC N8 K4 K2 16384 4096 24576 0.00710053 0.0052399394492182285 0.000168937 0.7379645532401424
RC N8 K8 K1 16384 4096 24576 0.00473114 0.004574425481749127 0.00032104 0.9668759499294307
RC N8 K1 K8 16384 4096 28672 0.0188978 0.016764214744219196 0.000123993 0.8870987492840011
RC N8 K2 K4 16384 4096 28672 0.00929468 0.007312894606691243 0.000169949 0.7867828270248404
RC N8 K4 K2 16384 4096 28672 0.00774 0.006000843696176416 9.2254e-05 0.7753028031235679
RC N8 K8 K1 16384 4096 28672 0.00538947 0.005335329728707314 0.000423855 0.9899544349829044
RC N8 K1 K8 16384 4096 32768 0.0202673 0.017525118991177386 0.000133051 0.8646992441606621
RC N8 K2 K4 16384 4096 32768 0.00973526 0.00807379885364943 8.8394e-05 0.829335719194909
RC N8 K4 K2 16384 4096 32768 0.00869386 0.006761747943134604 8.28088e-05 0.7777613100664842
RC N8 K8 K1 16384 4096 32768 0.00590503 0.006096233975665502 0.00047211999999999997 1.0323798483099158
RC N8 K1 K8 16384 8192 4096 0.0273392 0.024344578524940135 0.0002015 0.8904641878672431
RC N8 K2 K4 16384 8192 4096 0.00719488 0.005461938249884233 0.000194432 0.7591423692798536
RC N8 K4 K2 16384 8192 4096 0.00445317 0.0028478364288545784 0.000192212 0.6395076830335644
RC N8 K8 K1 16384 8192 4096 0.0015008200000000001 0.0015308084939163753 0.00011123800000000001 1.0199814061089105
RC N8 K1 K8 16384 8192 8192 0.0287024 0.02586638701885651 0.000152244 0.9011924793347076
RC N8 K2 K4 16384 8192 8192 0.00844931 0.006983746743800608 0.000109945 0.8265463977295907
RC N8 K4 K2 16384 8192 8192 0.00621095 0.004369644922770954 0.000138158 0.7035388986823198
RC N8 K8 K1 16384 8192 8192 0.0030149300000000003 0.0030526169878327507 0.00019317799999999999 1.0125001203453314
RC N8 K1 K8 16384 8192 12288 0.0296801 0.027388195512772887 0.000331422 0.9227797585848055
RC N8 K2 K4 16384 8192 12288 0.0104707 0.008505555237716983 9.80934e-05 0.8123196383925605
RC N8 K4 K2 16384 8192 12288 0.00773248 0.00589145341668733 7.21854e-05 0.7619099456690906
RC N8 K8 K1 16384 8192 12288 0.0044655300000000005 0.004574425481749127 0.000295727 1.0243857911041077
RC N8 K1 K8 16384 8192 16384 0.0309488 0.028910004006689263 0.000198613 0.9341235849754842
RC N8 K2 K4 16384 8192 16384 0.0121874 0.010027363731633359 0.000120676 0.822764800665717
RC N8 K4 K2 16384 8192 16384 0.00854153 0.007413261910603705 0.000108269 0.8679079638663922
RC N8 K8 K1 16384 8192 16384 0.00578769 0.006096233975665502 0.000439747 1.053310383877765
RC N8 K1 K8 16384 8192 20480 0.0330159 0.030431812500605636 0.000314 0.9217320291315891
RC N8 K2 K4 16384 8192 20480 0.0137098 0.011549172225549735 0.00010141 0.8424026773220423
RC N8 K4 K2 16384 8192 20480 0.0108477 0.00893507040452008 0.000125369 0.8236833987407542
RC N8 K8 K1 16384 8192 20480 0.00694481 0.007618042469581877 0.000547144 1.0969403726785725
RC N8 K1 K8 16384 8192 24576 0.0343803 0.031953620994522015 0.000419215 0.9294165843381824
RC N8 K2 K4 16384 8192 24576 0.0149282 0.013070980719466111 0.000414535 0.8755898714825706
RC N8 K4 K2 16384 8192 24576 0.0124715 0.010456878898436456 5.09187e-05 0.8384620052468794
RC N8 K8 K1 16384 8192 24576 0.00848007 0.009139850963498253 0.000681625 1.0778037166554348
RC N8 K1 K8 16384 8192 28672 0.0358445 0.03347542948843839 0.000515429 0.9339070007515348
RC N8 K2 K4 16384 8192 28672 0.0162814 0.014592789213382484 0.000207968 0.8962858976121514
RC N8 K4 K2 16384 8192 28672 0.0136905 0.01197868739235283 0.000293772 0.8749634704614756
RC N8 K8 K1 16384 8192 28672 0.010028 0.010661659457414627 0.00076168 1.063189016495276
RC N8 K1 K8 16384 8192 32768 0.0372378 0.03499723798235477 0.000714243 0.9398309777257187
RC N8 K2 K4 16384 8192 32768 0.0181309 0.01611459770729886 9.81611e-05 0.888791935717414
RC N8 K4 K2 16384 8192 32768 0.0153665 0.013500495886269207 0.000110171 0.8785667449496767
RC N8 K8 K1 16384 8192 32768 0.0115613 0.012183467951331003 0.0008169070000000001 1.0538147052088436
RC N8 K1 K8 16384 12288 4096 0.0396451 0.036490367787410216 0.000201396 0.920425671455242
RC N8 K2 K4 16384 12288 4096 0.010503 0.008176407374826349 0.000148212 0.7784830405433065
RC N8 K4 K2 16384 12288 4096 0.00582252 0.0042602546432818685 8.35243e-05 0.7316857036612787
RC N8 K8 K1 16384 12288 4096 0.0022406600000000002 0.002291712740874563 0.000170127 1.022784688830328
RC N8 K1 K8 16384 12288 8192 0.0416964 0.03877308052828478 7.87386e-05 0.9298903629158579
RC N8 K2 K4 16384 12288 8192 0.0126286 0.010459120115700913 0.000131636 0.8282089951143368
RC N8 K4 K2 16384 12288 8192 0.00847886 0.006542967384156432 9.29454e-05 0.7716800824823657
RC N8 K8 K1 16384 12288 8192 0.00434204 0.004574425481749127 0.000345686 1.053519885065344
RC N8 K1 K8 16384 12288 12288 0.0440393 0.04105579326915934 0.000340219 0.9322535387519633
RC N8 K2 K4 16384 12288 12288 0.0150472 0.012741832856575475 0.000338143 0.8467909549002788
RC N8 K4 K2 16384 12288 12288 0.0110703 0.008825680125030995 5.55393e-05 0.7972394718328315
RC N8 K8 K1 16384 12288 12288 0.00640627 0.00685713822262369 0.000438127 1.0703792101525051
RC N8 K1 K8 16384 12288 16384 0.0465323 0.0433385060100339 0.000458751 0.9313639345150337
RC N8 K2 K4 16384 12288 16384 0.0173455 0.015024545597450038 0.000569262 0.8661927068951623
RC N8 K4 K2 16384 12288 16384 0.0132923 0.011108392865905557 0.00032481 0.8357013358038532
RC N8 K8 K1 16384 12288 16384 0.00912562 0.009139850963498253 0.0005896580000000001 1.001559451686379
RC N8 K1 K8 16384 12288 20480 0.0485887 0.045621218750908465 0.000701906 0.9389265148256378
RC N8 K2 K4 16384 12288 20480 0.0197011 0.0173072583383246 0.000287727 0.878491979550614
RC N8 K4 K2 16384 12288 20480 0.0152758 0.01339110560678012 0.000509781 0.8766222133557731
RC N8 K8 K1 16384 12288 20480 0.0113422 0.011422563704372815 0.000736677 1.0070853718302284
RC N8 K1 K8 16384 12288 24576 0.0493743 0.04790393149178303 0.000255458 0.9702199624457061
RC N8 K2 K4 16384 12288 24576 0.0221184 0.019589971079199166 7.7326e-05 0.8856866264828905
RC N8 K4 K2 16384 12288 24576 0.0174609 0.015673818347654685 0.000434999 0.8976523746000884
RC N8 K8 K1 16384 12288 24576 0.0135544 0.01370527644524738 0.000879073 1.0111311784547734
RC N8 K1 K8 16384 12288 28672 0.0515002 0.05018664423265759 0.000139439 0.974494161821849
RC N8 K2 K4 16384 12288 28672 0.0240928 0.021872683820073728 0.000298917 0.9078514668313242
RC N8 K4 K2 16384 12288 28672 0.0199587 0.017956531088529248 0.000365662 0.8996844027180753
RC N8 K8 K1 16384 12288 28672 0.0151144 0.015987989186121942 0.00115949 1.0577984694147264
RC N8 K1 K8 16384 12288 32768 0.0545104 0.05246935697353215 0.00102269 0.9625568143607853
RC N8 K2 K4 16384 12288 32768 0.0262746 0.02415539656094829 0.000370269 0.9193440265864482
RC N8 K4 K2 16384 12288 32768 0.022336 0.02023924382940381 0.00050385 0.9061266041101276
RC N8 K8 K1 16384 12288 32768 0.0164717 0.018270701926996504 0.00109707 1.1092177447984426
RC N8 K1 K8 16384 16384 4096 0.0519916 0.04863615704988028 0.000255 0.9354618255618269
RC N8 K2 K4 16384 16384 4096 0.0131796 0.010890876499768463 0.000208864 0.826343477781455
RC N8 K4 K2 16384 16384 4096 0.0074814 0.005672672857709157 0.000153962 0.7582368083125026
RC N8 K8 K1 16384 16384 4096 0.0029774099999999998 0.0030526169878327507 0.00019323999999999999 1.0252591977029535
RC N8 K1 K8 16384 16384 8192 0.0546839 0.051679774037713025 0.000212634 0.945063794603403
RC N8 K2 K4 16384 16384 8192 0.0162232 0.013934493487601216 9.37923e-05 0.8589238551951043
RC N8 K4 K2 16384 16384 8192 0.0106666 0.008716289845541908 0.000119221 0.8171572802525554
RC N8 K8 K1 16384 16384 8192 0.0056641899999999995 0.006096233975665502 0.000451116 1.0762763917992693
RC N8 K1 K8 16384 16384 12288 0.0581399 0.05472339102554578 0.00046015 0.9412364146747032
RC N8 K2 K4 16384 16384 12288 0.0191827 0.016978110475433968 0.000140862 0.8850740758826425
RC N8 K4 K2 16384 16384 12288 0.0135683 0.01175990683337466 0.000268085 0.8667192524763353
RC N8 K8 K1 16384 16384 12288 0.00897908 0.009139850963498253 0.00058429 1.0179050597052541
RC N8 K1 K8 16384 16384 16384 0.0599892 0.05776700801337853 0.000226694 0.9629567991134826
RC N8 K2 K4 16384 16384 16384 0.0223828 0.020021727463266716 9.96281e-05 0.8945139778431079
RC N8 K4 K2 16384 16384 16384 0.0169282 0.01480352382120741 6.6094e-05 0.8744889486896072
RC N8 K8 K1 16384 16384 16384 0.0112715 0.012183467951331003 0.000853821 1.0809091914413347
RC N8 K1 K8 16384 16384 20480 0.0631797 0.06081062500121128 0.0009018 0.9625025918326816
RC N8 K2 K4 16384 16384 20480 0.0246003 0.023065344451099465 0.000412931 0.9376041938959877
RC N8 K4 K2 16384 16384 20480 0.0197137 0.01784714080904016 9.74746e-05 0.9053166482720219
RC N8 K8 K1 16384 16384 20480 0.014003 0.015227084939163754 0.00112589 1.0874159065317257
RC N8 K1 K8 16384 16384 24576 0.0657643 0.06385424198904403 0.000712212 0.970956004839161
RC N8 K2 K4 16384 16384 24576 0.0278473 0.026108961438932217 0.000284301 0.9375760464724486
RC N8 K4 K2 16384 16384 24576 0.0201588 0.02089075779687291 5.74024e-05 1.0363095916856613
RC N8 K8 K1 16384 16384 24576 0.017309 0.018270701926996504 0.00122555 1.0555608022991798
RC N8 K1 K8 16384 16384 28672 0.0674404 0.06689785897687678 6.99587e-05 0.9919552519984576
RC N8 K2 K4 16384 16384 28672 0.0310501 0.029152578426764966 0.000858166 0.938888390915487
RC N8 K4 K2 16384 16384 28672 0.0255463 0.02393437478470566 0.000585176 0.9369018129711801
RC N8 K8 K1 16384 16384 28672 0.019795100000000003 0.021314318914829253 0.00147605 1.0767472210208209
RC N8 K1 K8 16384 16384 32768 0.0707355 0.06994147596470954 0.00123036 0.9887747448552641
RC N8 K2 K4 16384 16384 32768 0.032635 0.032196195414597714 0.00117085 0.9865541723486354
RC N8 K4 K2 16384 16384 32768 0.0279384 0.02697799177253841 0.000763788 0.9656240791361858
RC N8 K8 K1 16384 16384 32768 0.0219008 0.024357935902662005 0.0015888500000000002 1.1121938880160545
RC N8 K1 K8 16384 20480 4096 0.0650409 0.060781946312350336 0.000172274 0.9345188383363443
RC N8 K2 K4 16384 20480 4096 0.0161381 0.013605345624710583 0.000157682 0.843057461827017
RC N8 K4 K2 16384 20480 4096 0.0088479 0.007085091072136446 0.000103605 0.8007652744873298
RC N8 K8 K1 16384 20480 4096 0.00345078 0.0038135212347909383 0.000269283 1.1051186209468404
RC N8 K1 K8 16384 20480 8192 0.0676628 0.06458646754714127 0.000122026 0.9545343607882215
RC N8 K2 K4 16384 20480 8192 0.0200642 0.01740986685950152 4.77325e-05 0.8677080002941319
RC N8 K4 K2 16384 20480 8192 0.0129018 0.010889612306927386 0.000116758 0.8440382200101836
RC N8 K8 K1 16384 20480 8192 0.00694874 0.007618042469581877 0.000560622 1.0963199759354756
RC N8 K1 K8 16384 20480 12288 0.0713993 0.06839098878193221 0.000690934 0.9578663765881769
RC N8 K2 K4 16384 20480 12288 0.0232914 0.02121438809429246 9.80308e-05 0.9108249437256867
RC N8 K4 K2 16384 20480 12288 0.0160217 0.014694133541718325 0.000521146 0.9171394759431474
RC N8 K8 K1 16384 20480 12288 0.010577 0.011422563704372815 0.000814483 1.0799436233688964
RC N8 K1 K8 16384 20480 16384 0.0747105 0.07219551001672316 0.000801369 0.9663368605045228
RC N8 K2 K4 16384 20480 16384 0.0265609 0.0250189093290834 0.000813165 0.9419450895520634
RC N8 K4 K2 16384 20480 16384 0.0203319 0.018498654776509263 7.48116e-05 0.9098340428838064
RC N8 K8 K1 16384 20480 16384 0.0142942 0.015227084939163754 0.0009669710000000001 1.0652631794128915
RC N8 K1 K8 16384 20480 20480 0.0777928 0.07600003125151408 0.000739226 0.9769545671516399
RC N8 K2 K4 16384 20480 20480 0.0304151 0.028823430563874333 0.000734665 0.9476684463925594
RC N8 K4 K2 16384 20480 20480 0.0231125 0.022303176011300198 0.000791707 0.9649832779361902
RC N8 K8 K1 16384 20480 20480 0.0171617 0.01903160617395469 0.0013670899999999998 1.1089580970390283
RC N8 K1 K8 16384 20480 24576 0.0811601 0.07980455248630502 0.000964358 0.9832978580152689
RC N8 K2 K4 16384 20480 24576 0.033843 0.032627951798665275 0.000814726 0.9640975031369937
RC N8 K4 K2 16384 20480 24576 0.0270048 0.026107697246091136 0.000844222 0.9667798778769381
RC N8 K8 K1 16384 20480 24576 0.0199246 0.02283612740874563 0.00136907 1.1461272702461092
RC N8 K1 K8 16384 20480 28672 0.0844786 0.08360907372109597 0.00157511 0.9897071414665485
RC N8 K2 K4 16384 20480 28672 0.037169 0.03643247303345621 0.00127585 0.9801843749752808
RC N8 K4 K2 16384 20480 28672 0.0302314 0.029912218480882075 0.00108999 0.9894420529939757
RC N8 K8 K1 16384 20480 28672 0.023930800000000002 0.026640648643536567 0.00180435 1.1132368597596638
RC N8 K1 K8 16384 20480 32768 0.0875074 0.08741359495588691 0.0014668 0.9989280330107729
RC N8 K2 K4 16384 20480 32768 0.0400673 0.04023699426824715 0.001473 1.0042352309301388
RC N8 K4 K2 16384 20480 32768 0.0334421 0.033716739715673016 0.00118064 1.0082123944271746
RC N8 K8 K1 16384 20480 32768 0.026605399999999998 0.030445169878327506 0.00193381 1.1443229524204677
RC N8 K1 K8 16384 24576 4096 0.0774715 0.07292773557482043 0.000248555 0.9413492132567517
RC N8 K2 K4 16384 24576 4096 0.0189982 0.0163198147496527 0.000217352 0.8590189991500615
RC N8 K4 K2 16384 24576 4096 0.010734 0.008497509286563737 9.18786e-05 0.7916442413418796
RC N8 K8 K1 16384 24576 4096 0.00449278 0.004574425481749127 0.000340317 1.0181725973114923
RC N8 K1 K8 16384 24576 8192 0.081634 0.07749316105656956 0.000535429 0.9492755598962388
RC N8 K2 K4 16384 24576 8192 0.0234547 0.020885240231401828 0.000353195 0.890450111551281
RC N8 K4 K2 16384 24576 8192 0.0140711 0.013062934768312863 8.36664e-05 0.9283520668826789
RC N8 K8 K1 16384 24576 8192 0.00885574 0.009139850963498253 0.000676485 1.0320821256606734
RC N8 K1 K8 16384 24576 12288 0.0848468 0.08205858653831868 0.000267444 0.9671382602327805
RC N8 K2 K4 16384 24576 12288 0.0279965 0.025450665713150952 0.00044251 0.9090659801457665
RC N8 K4 K2 16384 24576 12288 0.0199625 0.017628360250061988 0.000146469 0.8830737758327858
RC N8 K8 K1 16384 24576 12288 0.0131463 0.01370527644524738 0.00099305 1.0425196781792123
RC N8 K1 K8 16384 24576 16384 0.0897648 0.08662401202006781 0.000962393 0.9650109176433056
RC N8 K2 K4 16384 24576 16384 0.0327665 0.030016091194900077 0.000733273 0.9160603419620673
RC N8 K4 K2 16384 24576 16384 0.0242023 0.022193785731811112 0.000731674 0.9170114299802544
RC N8 K8 K1 16384 24576 16384 0.0174836 0.018270701926996504 0.0013252600000000002 1.045019442620313
RC N8 K1 K8 16384 24576 20480 0.0939166 0.09118943750181693 0.00123346 0.9709618693800343
RC N8 K2 K4 16384 24576 20480 0.0353195 0.0345815166766492 0.000781491 0.9791054991336006
RC N8 K4 K2 16384 24576 20480 0.0282429 0.026759211213560237 0.000701836 0.9474668399335846
RC N8 K8 K1 16384 24576 20480 0.0209092 0.02283612740874563 0.0015821700000000001 1.0921569169908762
RC N8 K1 K8 16384 24576 24576 0.0979724 0.09575486298356606 0.00135935 0.9773656967019901
RC N8 K2 K4 16384 24576 24576 0.0408814 0.039146942158398326 0.00109462 0.957573423571559
RC N8 K4 K2 16384 24576 24576 0.0329859 0.03132463669530937 0.00105647 0.949637169072524
RC N8 K8 K1 16384 24576 24576 0.024761099999999998 0.027401552890494757 0.00171061 1.106637140130881
RC N8 K1 K8 16384 24576 28672 0.101964 0.10032028846531518 0.00153095 0.9838794914412458
RC N8 K2 K4 16384 24576 28672 0.0449356 0.043712367640147465 0.00169995 0.9727781011079738
RC N8 K4 K2 16384 24576 28672 0.0373629 0.0358900621770585 0.00135902 0.9605802059545299
RC N8 K8 K1 16384 24576 28672 0.0289874 0.03196697837224389 0.0019441900000000002 1.1027887417375788
RC N8 K1 K8 16384 24576 32768 0.106115 0.10488571394706431 0.00187941 0.9884155298220262
RC N8 K2 K4 16384 24576 32768 0.0486465 0.04827779312189659 0.00201919 0.9924206905305949
RC N8 K4 K2 16384 24576 32768 0.0392721 0.040455487658807625 0.00166686 1.030133037418616
RC N8 K8 K1 16384 24576 32768 0.0344261 0.03653240385399301 0.00228315 1.0611833421152268
RC N8 K1 K8 16384 28672 4096 0.0899008 0.08507352483729048 0.000258282 0.946304424847059
RC N8 K2 K4 16384 28672 4096 0.0216017 0.019034283874594816 0.000296691 0.8811474964745745
RC N8 K4 K2 16384 28672 4096 0.0118302 0.009909927500991025 0.000247912 0.8376804704054898
RC N8 K8 K1 16384 28672 4096 0.00527325 0.005335329728707314 0.000355189 1.011772574542704
RC N8 K1 K8 16384 28672 8192 0.0949748 0.09039985456599779 0.000595104 0.9518299018897413
RC N8 K2 K4 16384 28672 8192 0.0269699 0.024360613603302127 0.00044509 0.9032519068777461
RC N8 K4 K2 16384 28672 8192 0.0175304 0.015236257229698338 0.000358962 0.8691334612843025
RC N8 K8 K1 16384 28672 8192 0.010190099999999999 0.010661659457414627 0.000778571 1.0462762345231773
RC N8 K1 K8 16384 28672 12288 0.0992926 0.09572618429470511 0.000585032 0.9640817572981785
RC N8 K2 K4 16384 28672 12288 0.0323629 0.02968694333200944 0.000662565 0.9173140643146764
RC N8 K4 K2 16384 28672 12288 0.0226393 0.020562586958405654 0.000527968 0.9082695559670861
RC N8 K8 K1 16384 28672 12288 0.0148793 0.015987989186121942 0.0011885300000000001 1.0745121871406547
RC N8 K1 K8 16384 28672 16384 0.104251 0.10105251402341242 0.000951834 0.9693193736598442
RC N8 K2 K4 16384 28672 16384 0.036865 0.035013273060716756 0.000839814 0.9497700545427032
RC N8 K4 K2 16384 28672 16384 0.0274615 0.02588891668711296 0.000946005 0.9427349812323785
RC N8 K8 K1 16384 28672 16384 0.0189885 0.021314318914829253 0.00126183 1.1224856578892095
RC N8 K1 K8 16384 28672 20480 0.108551 0.10637884375211973 0.00113307 0.9799895325894716
RC N8 K2 K4 16384 28672 20480 0.0404063 0.04033960278942407 0.000968081 0.9983493363516103
RC N8 K4 K2 16384 28672 20480 0.0322099 0.031215246415820276 0.00107523 0.96911963141209
RC N8 K8 K1 16384 28672 20480 0.024215 0.026640648643536567 0.0017948999999999999 1.1001713253576944
RC N8 K1 K8 16384 28672 24576 0.114351 0.11170517348082706 0.00211933 0.9768622354052616
RC N8 K2 K4 16384 28672 24576 0.0462143 0.04566593251813139 0.00164789 0.9881342467186864
RC N8 K4 K2 16384 28672 24576 0.0376168 0.0365415761445276 0.00143979 0.9714163922642968
RC N8 K8 K1 16384 28672 24576 0.0292041 0.03196697837224389 0.0021405400000000002 1.094605838640598
RC N8 K1 K8 16384 28672 28672 0.117739 0.11703150320953437 0.00113856 0.9939909733353806
RC N8 K2 K4 16384 28672 28672 0.0504743 0.050992262246838706 0.00216091 1.010261900548174
RC N8 K4 K2 16384 28672 28672 0.04094 0.04186790587323491 0.00191223 1.0226650188870277
RC N8 K8 K1 16384 28672 28672 0.034511200000000006 0.0372933081009512 0.00235981 1.0806146439692388
RC N8 K1 K8 16384 28672 32768 0.121564 0.12235783293824168 0.00111965 1.0065301646724496
RC N8 K2 K4 16384 28672 32768 0.0562694 0.05631859197554601 0.00248479 1.0008742225000802
RC N8 K4 K2 16384 28672 32768 0.0451169 0.04719423560194222 0.00202581 1.0460434028477625
RC N8 K8 K1 16384 28672 32768 0.0389037 0.04261963782965851 0.00267486 1.0955163089798274
RC N8 K1 K8 16384 32768 4096 0.102639 0.09721931409976055 0.000285961 0.9471966221393482
RC N8 K2 K4 16384 32768 4096 0.0245753 0.021748752999536932 0.000305404 0.8849842321166753
RC N8 K4 K2 16384 32768 4096 0.0137278 0.011322345715418314 5.134e-05 0.8247749614226835
RC N8 K8 K1 16384 32768 4096 0.0057301900000000005 0.006096233975665502 0.00044999899999999997 1.0638799020042096
RC N8 K1 K8 16384 32768 8192 0.107671 0.10330654807542605 0.000445858 0.9594649262607949
RC N8 K2 K4 16384 32768 8192 0.0305376 0.027835986975202433 0.000502605 0.9115315864770784
RC N8 K4 K2 16384 32768 8192 0.0194888 0.017409579691083817 0.000162308 0.8933120403043705
RC N8 K8 K1 16384 32768 8192 0.0112329 0.012183467951331003 0.0008947349999999999 1.084623556813557
RC N8 K1 K8 16384 32768 12288 0.112937 0.10939378205109156 0.000337145 0.968626597581763
RC N8 K2 K4 16384 32768 12288 0.0360945 0.03392322095086793 0.000845767 0.9398446010020344
RC N8 K4 K2 16384 32768 12288 0.0255438 0.023496813666749317 0.000593056 0.9198636720749974
RC N8 K8 K1 16384 32768 12288 0.0159215 0.018270701926996504 0.0009268690000000001 1.147549032879848
RC N8 K1 K8 16384 32768 16384 0.118384 0.11548101602675706 0.00142881 0.9754782405287629
RC N8 K2 K4 16384 32768 16384 0.0394657 0.040010454926533434 0.000155609 1.013803250076229
RC N8 K4 K2 16384 32768 16384 0.0299837 0.029584047642414818 0.00088909 0.9866710126640414
RC N8 K8 K1 16384 32768 16384 0.0218281 0.024357935902662005 0.00147985 1.115898126848512
RC N8 K1 K8 16384 32768 20480 0.124527 0.12156825000242255 0.000729819 0.976240092529512
RC N8 K2 K4 16384 32768 20480 0.0467782 0.04609768890219894 0.00169546 0.9854523881252152
RC N8 K4 K2 16384 32768 20480 0.036868 0.035671281618080315 0.00123298 0.9675404583400324
RC N8 K8 K1 16384 32768 20480 0.0284721 0.030445169878327506 0.00191572 1.0692983614952007
RC N8 K1 K8 16384 32768 24576 0.13006 0.12765548397808807 0.00186029 0.981512255713425
RC N8 K2 K4 16384 32768 24576 0.0525242 0.05218492287786444 0.00211902 0.9935405561220245
RC N8 K4 K2 16384 32768 24576 0.0400773 0.041758515593745826 0.00151279 1.0419493227773784
RC N8 K8 K1 16384 32768 24576 0.0335514 0.03653240385399301 0.0022914 1.0888488663362188
RC N8 K1 K8 16384 32768 28672 0.133737 0.13374271795375356 0.000999933 1.0000427552117481
RC N8 K2 K4 16384 32768 28672 0.0574869 0.05827215685352994 0.00243956 1.0136597529790254
RC N8 K4 K2 16384 32768 28672 0.0447638 0.047845749569411324 0.00181808 1.0688491497462531
RC N8 K8 K1 16384 32768 28672 0.0388249 0.04261963782965851 0.00273481 1.0977397966165658
RC N8 K1 K8 16384 32768 32768 0.138408 0.13982995192941905 0.000324916 1.0102736252920284
RC N8 K2 K4 16384 32768 32768 0.0621552 0.06435939082919545 0.0025657 1.0354626938565952
RC N8 K4 K2 16384 32768 32768 0.0519014 0.05393298354507683 0.00254937 1.0391431357357765
RC N8 K8 K1 16384 32768 32768 0.0428777 0.048706871805324015 0.0027493400000000003 1.1359487986837917
RC N8 K1 K8 20480 4096 4096 0.017828 0.015235236578087582 0.000125335 0.8545679031909121
RC N8 K2 K4 20480 4096 4096 0.00511998 0.0034260864061776454 0.000103705 0.6691601151132711
RC N8 K4 K2 20480 4096 4096 0.00357267 0.0017885227680341116 0.000249662 0.5006123621924532
RC N8 K8 K1 20480 4096 4096 0.00084209 0.0009601303086977346 6.0443800000000006e-05 1.1401754072578163
RC N8 K1 K8 20480 4096 8192 0.0187217 0.016186366886785316 0.000133028 0.8645778367768587
RC N8 K2 K4 20480 4096 8192 0.00556636 0.00437721671487538 0.00027558 0.7863696769298751
RC N8 K4 K2 20480 4096 8192 0.00417809 0.002739653076731846 0.000178358 0.6557190191527339
RC N8 K8 K1 20480 4096 8192 0.00176816 0.001911260617395469 0.000134378 1.0809319390753491
RC N8 K1 K8 20480 4096 12288 0.0192621 0.01713749719548305 0.000152118 0.8897003543478151
RC N8 K2 K4 20480 4096 12288 0.00731415 0.005328347023573115 0.000187033 0.7284984616904376
RC N8 K4 K2 20480 4096 12288 0.00512538 0.0036907833854295806 0.000248927 0.720099462952909
RC N8 K8 K1 20480 4096 12288 0.00278668 0.0028623909260932037 0.000181904 1.0271688626226203
RC N8 K1 K8 20480 4096 16384 0.0202151 0.018088627504180787 0.000113089 0.8948077181998005
RC N8 K2 K4 20480 4096 16384 0.00803774 0.006279477332270849 0.000164541 0.7812491237923657
RC N8 K4 K2 20480 4096 16384 0.00565841 0.004641913694127316 0.000174174 0.8203565478866529
RC N8 K8 K1 20480 4096 16384 0.00374734 0.0038135212347909383 0.000193276 1.0176608567119445
RC N8 K1 K8 20480 4096 20480 0.0211081 0.019039757812878522 9.7056e-05 0.9020119202049697
RC N8 K2 K4 20480 4096 20480 0.00896465 0.007230607640968584 0.000106533 0.8065688722893347
RC N8 K4 K2 20480 4096 20480 0.00750886 0.00559304400282505 0.000166692 0.7448592732884952
RC N8 K8 K1 20480 4096 20480 0.00439363 0.004764651543488673 0.000350213 1.0844453318756184
RC N8 K1 K8 20480 4096 24576 0.0222682 0.019990888121576254 0.000147641 0.8977325568108898
RC N8 K2 K4 20480 4096 24576 0.0100646 0.00818173794966632 6.60994e-05 0.8129223168001033
RC N8 K4 K2 20480 4096 24576 0.00846568 0.006544174311522785 0.00021969 0.7730240584953347
RC N8 K8 K1 20480 4096 24576 0.00504188 0.005715781852186408 0.00036521700000000004 1.1336608273474196
RC N8 K1 K8 20480 4096 28672 0.0231367 0.02094201843027399 0.000201509 0.9051428436325833
RC N8 K2 K4 20480 4096 28672 0.0105398 0.009132868258364053 0.00017689 0.8665124820550725
RC N8 K4 K2 20480 4096 28672 0.00937708 0.007495304620220519 0.000168169 0.7993218166231406
RC N8 K8 K1 20480 4096 28672 0.0062419 0.0066669121608841425 0.000476536 1.0680901906285174
RC N8 K1 K8 20480 4096 32768 0.0234922 0.021893148738971725 0.000377328 0.9319326729285348
RC N8 K2 K4 20480 4096 32768 0.0119018 0.010083998567061788 0.000121076 0.8472666795830704
RC N8 K4 K2 20480 4096 32768 0.0104523 0.008446434928918254 8.62263e-05 0.8080934271804535
RC N8 K8 K1 20480 4096 32768 0.00722144 0.007618042469581877 0.000483479 1.0549201363691836
RC N8 K1 K8 20480 8192 4096 0.0331516 0.03041747315617517 0.000305347 0.9175265494327625
RC N8 K2 K4 20480 8192 4096 0.00887368 0.006819172812355291 0.00010022 0.768471796634011
RC N8 K4 K2 20480 8192 4096 0.00502716 0.0035540455360682233 0.000256709 0.7069688524073678
RC N8 K8 K1 20480 8192 4096 0.00183118 0.001911260617395469 0.000121149 1.043731701632537
RC N8 K1 K8 20480 8192 8192 0.0351035 0.03231973377357064 0.000271879 0.9206983284735323
RC N8 K2 K4 20480 8192 8192 0.0105173 0.00872143342975076 0.000146384 0.8292464253896684
RC N8 K4 K2 20480 8192 8192 0.00722684 0.0054563061534636925 0.000218849 0.7550058052293523
RC N8 K8 K1 20480 8192 8192 0.00332852 0.0038135212347909383 0.00023921400000000002 1.1457107767989791
RC N8 K1 K8 20480 8192 12288 0.037003 0.03422199439096611 0.000251717 0.9248437799898958
RC N8 K2 K4 20480 8192 12288 0.0126911 0.010623694047146229 0.000120968 0.8370979700062429
RC N8 K4 K2 20480 8192 12288 0.00917723 0.007358566770859162 0.000100902 0.8018287403562036
RC N8 K8 K1 20480 8192 12288 0.00504608 0.005715781852186408 0.00034110499999999997 1.1327172482771592
RC N8 K1 K8 20480 8192 16384 0.0387547 0.036124255008361576 0.000412912 0.932125781088786
RC N8 K2 K4 20480 8192 16384 0.0146855 0.012525954664541698 7.58411e-05 0.85294710187203
RC N8 K4 K2 20480 8192 16384 0.0111677 0.00926082738825463 9.19808e-05 0.8292510891458967
RC N8 K8 K1 20480 8192 16384 0.0072705 0.007618042469581877 0.000481913 1.0478017288469674
RC N8 K1 K8 20480 8192 20480 0.0405338 0.03802651562575705 0.000561244 0.9381433674058944
RC N8 K2 K4 20480 8192 20480 0.0163084 0.014428215281937167 0.0001069 0.884710657203476
RC N8 K4 K2 20480 8192 20480 0.0131288 0.0111630880056501 0.000154003 0.8502748161027741
RC N8 K8 K1 20480 8192 20480 0.009064019999999999 0.009520303086977346 0.000600645 1.0503400353239896
RC N8 K1 K8 20480 8192 24576 0.041816 0.03992877624315252 0.000683601 0.9548683815561632
RC N8 K2 K4 20480 8192 24576 0.0182322 0.016330475899332637 9.62327e-05 0.8956942058189706
RC N8 K4 K2 20480 8192 24576 0.0143278 0.01306534862304557 0.000312939 0.9118879816193393
RC N8 K8 K1 20480 8192 24576 0.0108106 0.011422563704372815 0.00073558 1.0566077465055423
RC N8 K1 K8 20480 8192 28672 0.0435207 0.04183103686054798 0.000643288 0.9611756442462548
RC N8 K2 K4 20480 8192 28672 0.0200673 0.018232736516728104 8.67486e-05 0.908579455967076
RC N8 K4 K2 20480 8192 28672 0.0167804 0.014967609240441038 7.65478e-05 0.891969752833129
RC N8 K8 K1 20480 8192 28672 0.0121163 0.013324824321768285 0.0009575829999999999 1.0997436776712597
RC N8 K1 K8 20480 8192 32768 0.0457325 0.04373329747794345 0.000794165 0.9562848625800787
RC N8 K2 K4 20480 8192 32768 0.0217076 0.020134997134123575 0.000322269 0.9275551942233861
RC N8 K4 K2 20480 8192 32768 0.0181622 0.01686986985783651 6.95584e-05 0.9288450660072298
RC N8 K8 K1 20480 8192 32768 0.0134644 0.015227084939163754 0.00103532 1.1309144810881848
RC N8 K1 K8 20480 12288 4096 0.0491391 0.04559970973426276 0.000209587 0.927972016871753
RC N8 K2 K4 20480 12288 4096 0.0123938 0.010212259218532934 0.000265812 0.8239812824584013
RC N8 K4 K2 20480 12288 4096 0.00705618 0.005319568304102334 0.000159096 0.7538878407441894
RC N8 K8 K1 20480 12288 4096 0.00264145 0.0028623909260932037 0.000210435 1.0836438040065886
RC N8 K1 K8 20480 12288 8192 0.0514921 0.04845310066035596 0.000201734 0.9409812507230423
RC N8 K2 K4 20480 12288 8192 0.0149582 0.013065650144626139 0.000638984 0.8734774334228811
RC N8 K4 K2 20480 12288 8192 0.0100834 0.008172959230195538 0.000134683 0.8105360523430132
RC N8 K8 K1 20480 12288 8192 0.00531957 0.005715781852186408 0.00040342899999999996 1.07448193222129
RC N8 K1 K8 20480 12288 12288 0.0543978 0.05130649158644917 0.000451167 0.9431721795081633
RC N8 K2 K4 20480 12288 12288 0.0183653 0.015919041070719342 7.65739e-05 0.8667999472221712
RC N8 K4 K2 20480 12288 12288 0.0129187 0.011026350156288743 0.000112328 0.8535185549853115
RC N8 K8 K1 20480 12288 12288 0.00828947 0.008569172778279613 0.0005322329999999999 1.0337419374555445
RC N8 K1 K8 20480 12288 16384 0.0566931 0.05415988251254237 0.000627986 0.9553170052888688
RC N8 K2 K4 20480 12288 16384 0.0209103 0.01877243199681255 0.000119225 0.8977600511141661
RC N8 K4 K2 20480 12288 16384 0.0153976 0.013879741082381946 8.68875e-05 0.9014223698746523
RC N8 K8 K1 20480 12288 16384 0.0105437 0.011422563704372815 0.000825994 1.0833543921368036
RC N8 K1 K8 20480 12288 20480 0.0592166 0.057013273438635576 0.000572471 0.9627920792250074
RC N8 K2 K4 20480 12288 20480 0.023146 0.02162582292290575 0.000499736 0.9343222553748273
RC N8 K4 K2 20480 12288 20480 0.018011 0.01673313200847515 0.000572625 0.9290506917147937
RC N8 K8 K1 20480 12288 20480 0.0133533 0.01427595463046602 0.0010107900000000001 1.0690956265841418
RC N8 K1 K8 20480 12288 24576 0.0618485 0.059866664364728775 0.000917386 0.967956609533437
RC N8 K2 K4 20480 12288 24576 0.0262953 0.024479213848998954 0.000462165 0.9309349522157554
RC N8 K4 K2 20480 12288 24576 0.0211003 0.019586522934568355 0.000160768 0.928258031144977
RC N8 K8 K1 20480 12288 24576 0.0149714 0.017129345556559223 0.000952676 1.1441378599569327
RC N8 K1 K8 20480 12288 28672 0.0641863 0.06272005529082197 0.00118238 0.97715642264505
RC N8 K2 K4 20480 12288 28672 0.0291436 0.027332604775092157 0.00072095 0.9378595909596672
RC N8 K4 K2 20480 12288 28672 0.023742 0.022439913860661555 9.91926e-05 0.9451568469657803
RC N8 K8 K1 20480 12288 28672 0.018151800000000003 0.019982736482652426 0.0013794599999999999 1.100868039679394
RC N8 K1 K8 20480 12288 32768 0.0661086 0.06557344621691519 0.00114938 0.9919049294178849
RC N8 K2 K4 20480 12288 32768 0.0308123 0.03018599570118536 0.000798996 0.979673562219807
RC N8 K4 K2 20480 12288 32768 0.0234836 0.02529330478675476 0.000507988 1.0770624941131155
RC N8 K8 K1 20480 12288 32768 0.0211114 0.02283612740874563 0.00139711 1.0816964961464246
RC N8 K1 K8 20480 16384 4096 0.0642106 0.060781946312350336 0.000156998 0.9466029956479199
RC N8 K2 K4 20480 16384 4096 0.0162728 0.013605345624710583 0.000279805 0.8360789553555985
RC N8 K4 K2 20480 16384 4096 0.00896888 0.007085091072136446 0.000110335 0.7899638608317254
RC N8 K8 K1 20480 16384 4096 0.00367496 0.0038135212347909383 0.000241816 1.03770414774336
RC N8 K1 K8 20480 16384 8192 0.0678345 0.06458646754714127 0.000309343 0.9521182812159191
RC N8 K2 K4 20480 16384 8192 0.0199094 0.01740986685950152 7.23866e-05 0.8744546224146142
RC N8 K4 K2 20480 16384 8192 0.0128797 0.010889612306927386 0.000151628 0.8454864870243396
RC N8 K8 K1 20480 16384 8192 0.00711045 0.007618042469581877 0.000543567 1.0713868277790966
RC N8 K1 K8 20480 16384 12288 0.0712341 0.06839098878193221 0.000548533 0.9600877779312467
RC N8 K2 K4 20480 16384 12288 0.0217172 0.02121438809429246 3.48683e-05 0.9768472958895466
RC N8 K4 K2 20480 16384 12288 0.0166001 0.014694133541718325 0.000104379 0.8851834351430609
RC N8 K8 K1 20480 16384 12288 0.0100544 0.011422563704372815 0.0007099379999999999 1.13607611636426
RC N8 K1 K8 20480 16384 16384 0.0754125 0.07219551001672316 0.000649505 0.9573414223997767
RC N8 K2 K4 20480 16384 16384 0.0266032 0.0250189093290834 0.000676111 0.9404473645683
RC N8 K4 K2 20480 16384 16384 0.0201003 0.018498654776509263 0.000365472 0.9203173473286101
RC N8 K8 K1 20480 16384 16384 0.0137545 0.015227084939163754 0.00103911 1.1070620479962017
RC N8 K1 K8 20480 16384 20480 0.0778445 0.07600003125151408 0.000891877 0.9763057281055706
RC N8 K2 K4 20480 16384 20480 0.0304633 0.028823430563874333 0.000712024 0.9461690153028179
RC N8 K4 K2 20480 16384 20480 0.0238354 0.022303176011300198 0.000525782 0.9357164558304119
RC N8 K8 K1 20480 16384 20480 0.0176782 0.01903160617395469 0.00121792 1.0765579173193363
RC N8 K1 K8 20480 16384 24576 0.0801341 0.07980455248630502 0.00010414 0.9958875495738396
RC N8 K2 K4 20480 16384 24576 0.0337333 0.032627951798665275 0.000966583 0.9672327284512714
RC N8 K4 K2 20480 16384 24576 0.0248908 0.026107697246091136 0.000718058 1.0488894389128165
RC N8 K8 K1 20480 16384 24576 0.0212527 0.02283612740874563 0.00141851 1.074504764512068
RC N8 K1 K8 20480 16384 28672 0.0837622 0.08360907372109597 9.6846e-05 0.9981718928239226
RC N8 K2 K4 20480 16384 28672 0.0368116 0.03643247303345621 0.000988936 0.9897008832394194
RC N8 K4 K2 20480 16384 28672 0.0305112 0.029912218480882075 0.000992804 0.9803684706233146
RC N8 K8 K1 20480 16384 28672 0.0238664 0.026640648643536567 0.00180122 1.1162407670841252
RC N8 K1 K8 20480 16384 32768 0.0872519 0.08741359495588691 0.00111551 1.001853196960604
RC N8 K2 K4 20480 16384 32768 0.0405597 0.04023699426824715 0.00128133 0.992043685437692
RC N8 K4 K2 20480 16384 32768 0.0340453 0.033716739715673016 0.00122261 0.9903493203371101
RC N8 K8 K1 20480 16384 32768 0.0261731 0.030445169878327506 0.00169189 1.1632236868512902
RC N8 K1 K8 20480 20480 4096 0.080428 0.07596418289043794 0.000226771 0.9444992153284669
RC N8 K2 K4 20480 20480 4096 0.0192166 0.016998432030888227 0.000224159 0.8845702169420306
RC N8 K4 K2 20480 20480 4096 0.0108974 0.008850613840170558 9.87054e-05 0.8121766513269733
RC N8 K8 K1 20480 20480 4096 0.00432306 0.004764651543488673 0.00034046500000000003 1.1021479099269205
RC N8 K1 K8 20480 20480 8192 0.0845872 0.08071983443392661 0.000440669 0.9542795415136878
RC N8 K2 K4 20480 20480 8192 0.024154 0.0217540835743769 0.000387272 0.9006410356204729
RC N8 K4 K2 20480 20480 8192 0.015327 0.013606265383659232 0.00011007 0.8877318055496335
RC N8 K8 K1 20480 20480 8192 0.00868797 0.009520303086977346 0.0006981699999999999 1.0958029421116033
RC N8 K1 K8 20480 20480 12288 0.0887158 0.08547548597741528 0.000752322 0.9634753446107152
RC N8 K2 K4 20480 20480 12288 0.0288866 0.02650973511786557 0.000388348 0.9177173886115213
RC N8 K4 K2 20480 20480 12288 0.0200628 0.018361916927147906 0.000206907 0.9152220491231486
RC N8 K8 K1 20480 20480 12288 0.013542 0.01427595463046602 0.000898536 1.0541983924432152
RC N8 K1 K8 20480 20480 16384 0.0919555 0.09023113752090395 0.000121321 0.9812478592460914
RC N8 K2 K4 20480 20480 16384 0.0331435 0.03126538666135424 0.000760652 0.9433338863232381
RC N8 K4 K2 20480 20480 16384 0.0242748 0.023117568470636576 0.00067578 0.9523278655493177
RC N8 K8 K1 20480 20480 16384 0.017388 0.01903160617395469 0.00128287 1.094525314812209
RC N8 K1 K8 20480 20480 20480 0.0969482 0.09498678906439262 0.00120369 0.9797684646480556
RC N8 K2 K4 20480 20480 20480 0.0363179 0.03602103820484292 0.00120155 0.9918260198095957
RC N8 K4 K2 20480 20480 20480 0.029126 0.02787322001412525 0.000602049 0.9569875717271596
RC N8 K8 K1 20480 20480 20480 0.0217356 0.023787257717443364 0.00163203 1.0943915841956682
RC N8 K1 K8 20480 20480 24576 0.100995 0.09974244060788129 0.00177999 0.9875978078903044
RC N8 K2 K4 20480 20480 24576 0.0410135 0.04077668974833159 0.000958568 0.9942260413847047
RC N8 K4 K2 20480 20480 24576 0.0328045 0.032628871557613924 0.00108395 0.99464620883153
RC N8 K8 K1 20480 20480 24576 0.025256499999999998 0.028542909260932038 0.00185278 1.1301213256362537
RC N8 K1 K8 20480 20480 28672 0.105642 0.10449809215136997 0.00208442 0.9891718459643889
RC N8 K2 K4 20480 20480 28672 0.0442095 0.045532341291820266 0.002092 1.029922104792415
RC N8 K4 K2 20480 20480 28672 0.0373508 0.0373845231011026 0.00135046 1.0009028749344753
RC N8 K8 K1 20480 20480 28672 0.029128900000000003 0.033298560804420715 0.00210147 1.143145151530635
RC N8 K1 K8 20480 20480 32768 0.10888 0.10925374369485864 0.00145012 1.0034326202687238
RC N8 K2 K4 20480 20480 32768 0.0483292 0.05028799283530894 0.00151171 1.0405302143488602
RC N8 K4 K2 20480 20480 32768 0.0411851 0.04214017464459127 0.00187114 1.0231898100184598
RC N8 K8 K1 20480 20480 32768 0.0328059 0.038054212347909386 0.00205417 1.1599807457777225
RC N8 K1 K8 20480 24576 4096 0.0963489 0.09114641946852553 0.000476932 0.9460037371316696
RC N8 K2 K4 20480 24576 4096 0.0231115 0.020391518437065874 0.000178455 0.8823104704180116
RC N8 K4 K2 20480 24576 4096 0.012717 0.010616136608204669 0.000210586 0.8347988211217009
RC N8 K8 K1 20480 24576 4096 0.00550751 0.005715781852186408 0.00036033399999999997 1.0378159734955374
RC N8 K1 K8 20480 24576 8192 0.100831 0.09685320132071194 0.00025042 0.9605498440034507
RC N8 K2 K4 20480 24576 8192 0.0282386 0.02609830028925228 0.00064596 0.9242065927224536
RC N8 K4 K2 20480 24576 8192 0.018533 0.016322918460391078 8.6288e-05 0.8807488512594333
RC N8 K8 K1 20480 24576 8192 0.011043599999999999 0.011422563704372815 0.000557015 1.0343152327477287
RC N8 K1 K8 20480 24576 12288 0.105867 0.10255998317289834 0.000993803 0.9687625338670062
RC N8 K2 K4 20480 24576 12288 0.0336254 0.031805082141438686 0.000682111 0.945864796892786
RC N8 K4 K2 20480 24576 12288 0.0233601 0.022029700312577484 0.0006515 0.9430482023868683
RC N8 K8 K1 20480 24576 12288 0.0158765 0.017129345556559223 0.00117039 1.0789119488904495
RC N8 K1 K8 20480 24576 16384 0.111309 0.10826676502508475 0.00119752 0.9726685625159219
RC N8 K2 K4 20480 24576 16384 0.0389707 0.03751186399362509 0.000792213 0.9625658249306555
RC N8 K4 K2 20480 24576 16384 0.028304 0.02773648216476389 0.000998653 0.9799492002813698
RC N8 K8 K1 20480 24576 16384 0.0201953 0.02283612740874563 0.00139535 1.1307644555290404
RC N8 K1 K8 20480 24576 20480 0.116403 0.11397354687727115 0.000906809 0.9791289475122733
RC N8 K2 K4 20480 24576 20480 0.0429956 0.043218645845811504 0.00155927 1.0051876435219302
RC N8 K4 K2 20480 24576 20480 0.0342194 0.0334432640169503 0.000524003 0.9773188313339891
RC N8 K8 K1 20480 24576 20480 0.0250152 0.028542909260932038 0.00180259 1.1410226286790446
RC N8 K1 K8 20480 24576 24576 0.121454 0.11968032872945758 0.00102463 0.9853963535944273
RC N8 K2 K4 20480 24576 24576 0.0489483 0.04892542769799792 0.00167185 0.9995327253040027
RC N8 K4 K2 20480 24576 24576 0.0383838 0.039150045869136715 0.00163724 1.0199627412902503
RC N8 K8 K1 20480 24576 24576 0.029879799999999998 0.03424969111311845 0.00199641 1.1462490081298553
RC N8 K1 K8 20480 24576 28672 0.125095 0.12538711058164398 0.000546682 1.0023351099695748
RC N8 K2 K4 20480 24576 28672 0.0526307 0.05463220955018432 0.00184291 1.0380293165430883
RC N8 K4 K2 20480 24576 28672 0.0471411 0.04485682772132312 0.00203214 0.9515439334534647
RC N8 K8 K1 20480 24576 28672 0.035997999999999995 0.03995647296530486 0.00236889 1.1099636914635498
RC N8 K1 K8 20480 24576 32768 0.129279 0.13109389243383038 0.000369337 1.0140385711045907
RC N8 K2 K4 20480 24576 32768 0.058149 0.06033899140237073 0.00226728 1.0376617207926315
RC N8 K4 K2 20480 24576 32768 0.0480487 0.05056360957350953 0.00236247 1.0523408452988223
RC N8 K8 K1 20480 24576 32768 0.0405131 0.04566325481749126 0.002812 1.1271231976198133
RC N8 K1 K8 20480 28672 4096 0.112524 0.1063286560466131 0.000411379 0.9449420216719375
RC N8 K2 K4 20480 28672 4096 0.0267028 0.02378460484324352 0.000388436 0.8907157617644412
RC N8 K4 K2 20480 28672 4096 0.014579 0.012381659376238783 8.12376e-05 0.8492804291267427
RC N8 K8 K1 20480 28672 4096 0.0064348999999999995 0.0066669121608841425 0.000425623 1.0360552861558288
RC N8 K1 K8 20480 28672 8192 0.118191 0.11298656820749725 0.000900161 0.9559659213264736
RC N8 K2 K4 20480 28672 8192 0.0327654 0.030442517004127662 0.000534195 0.9291056115331313
RC N8 K4 K2 20480 28672 8192 0.0208168 0.019039571537122924 0.000442267 0.9146252804044294
RC N8 K8 K1 20480 28672 8192 0.0126072 0.013324824321768285 0.000875358 1.0569217845174412
RC N8 K1 K8 20480 28672 12288 0.123107 0.11964448036838138 0.000286775 0.9718739013084665
RC N8 K2 K4 20480 28672 12288 0.0387626 0.0371004291650118 0.000976791 0.9571192119468714
RC N8 K4 K2 20480 28672 12288 0.0269075 0.025697483698007065 0.000785654 0.9550305192978562
RC N8 K8 K1 20480 28672 12288 0.018181 0.019982736482652426 0.0013913999999999999 1.0990999660443554
RC N8 K1 K8 20480 28672 16384 0.129649 0.12630239252926553 0.00188687 0.9741871709713577
RC N8 K2 K4 20480 28672 16384 0.0449513 0.04375834132589594 0.00141742 0.9734610862399072
RC N8 K4 K2 20480 28672 16384 0.0320569 0.0323553958588912 0.00113876 1.0093114386884323
RC N8 K8 K1 20480 28672 16384 0.0232862 0.026640648643536567 0.0016075 1.1440530719282909
RC N8 K1 K8 20480 28672 20480 0.136399 0.1329603046901497 0.00145419 0.9747894389999171
RC N8 K2 K4 20480 28672 20480 0.0503704 0.0504162534867801 0.00175427 1.0009103260402954
RC N8 K4 K2 20480 28672 20480 0.0395152 0.03901330801977536 0.00134148 0.9872987614835648
RC N8 K8 K1 20480 28672 20480 0.0292754 0.033298560804420715 0.00197559 1.137424622871787
RC N8 K1 K8 20480 28672 24576 0.141315 0.13961821685103382 0.000578235 0.9879929013270624
RC N8 K2 K4 20480 28672 24576 0.0556278 0.05707416564766424 0.00222312 1.026000770256315
RC N8 K4 K2 20480 28672 24576 0.0453151 0.0456712201806595 0.00158503 1.0078587530571377
RC N8 K8 K1 20480 28672 24576 0.0353323 0.03995647296530486 0.00237635 1.13087664729737
RC N8 K1 K8 20480 28672 28672 0.146468 0.14627612901191794 0.00177794 0.9986900142824232
RC N8 K2 K4 20480 28672 28672 0.0608766 0.06373207780854838 0.00245912 1.046906000146992
RC N8 K4 K2 20480 28672 28672 0.0539163 0.05232913234154364 0.00195491 0.9705623780107989
RC N8 K8 K1 20480 28672 28672 0.041200299999999995 0.046614385126189 0.0028025000000000003 1.1314088762991774
RC N8 K1 K8 20480 28672 32768 0.150756 0.1529340411728021 0.000191173 1.014447459290523
RC N8 K2 K4 20480 28672 32768 0.065932 0.07038998996943252 0.00214298 1.0676149664720094
RC N8 K4 K2 20480 28672 32768 0.0551793 0.05898704450242778 0.00297611 1.0690067562007453
RC N8 K8 K1 20480 28672 32768 0.04755789999999999 0.05327229728707314 0.00326825 1.1201566361650357
RC N8 K1 K8 20480 32768 4096 0.128157 0.12151089262470069 0.000649577 0.9481408945644849
RC N8 K2 K4 20480 32768 4096 0.0304192 0.02717769124942116 7.75189e-05 0.8934387245365151
RC N8 K4 K2 20480 32768 4096 0.0153895 0.014147182144272893 8.60887e-05 0.9192749695748981
RC N8 K8 K1 20480 32768 4096 0.00732497 0.007618042469581877 0.000493538 1.0400100573219928
RC N8 K1 K8 20480 32768 8192 0.134521 0.12911993509428257 9.66806e-05 0.9598496524281158
RC N8 K2 K4 20480 32768 8192 0.0373842 0.03478673371900304 0.000658134 0.9305196772701579
RC N8 K4 K2 20480 32768 8192 0.0237884 0.02175622461385477 0.000266337 0.9145728428080396
RC N8 K8 K1 20480 32768 8192 0.0138016 0.015227084939163754 0.00110505 1.1032840351237359
RC N8 K1 K8 20480 32768 12288 0.141064 0.13672897756386443 0.00119766 0.9692691088007176
RC N8 K2 K4 20480 32768 12288 0.0441652 0.042395776188584915 0.00104689 0.9599362436620894
RC N8 K4 K2 20480 32768 12288 0.0306045 0.029365267083436647 0.00111175 0.959508146953443
RC N8 K8 K1 20480 32768 12288 0.0204013 0.02283612740874563 0.0015377000000000001 1.11934667931679
RC N8 K1 K8 20480 32768 16384 0.146813 0.1443380200334463 0.000719712 0.9831419563216222
RC N8 K2 K4 20480 32768 16384 0.049584 0.05000481865816679 0.00139976 1.0084869848775166
RC N8 K4 K2 20480 32768 16384 0.0377612 0.036974309553018524 0.00101664 0.9791614025247747
RC N8 K8 K1 20480 32768 16384 0.0276215 0.030445169878327506 0.00201497 1.1022272461063847
RC N8 K1 K8 20480 32768 20480 0.15483 0.1519470625030282 7.46999e-05 0.981379981289338
RC N8 K2 K4 20480 32768 20480 0.0560489 0.057613861127748675 0.0018275 1.0279213530996805
RC N8 K4 K2 20480 32768 20480 0.0439954 0.0445833520226004 0.00168862 1.0133639431076977
RC N8 K8 K1 20480 32768 20480 0.034348500000000004 0.038054212347909386 0.00244443 1.1078857111055616
RC N8 K1 K8 20480 32768 24576 0.161417 0.15955610497261008 0.00223011 0.988471505309912
RC N8 K2 K4 20480 32768 24576 0.0625521 0.06522290359733054 0.00216698 1.0426972651170872
RC N8 K4 K2 20480 32768 24576 0.0503149 0.05219239449218228 0.0023497 1.0373148807248405
RC N8 K8 K1 20480 32768 24576 0.040354999999999995 0.04566325481749126 0.00267627 1.1315389621482164
RC N8 K1 K8 20480 32768 28672 0.165754 0.16716514744219196 0.000562371 1.0085135046043652
RC N8 K2 K4 20480 32768 28672 0.0687218 0.07283194606691243 0.00209008 1.0598084751405292
RC N8 K4 K2 20480 32768 28672 0.0565546 0.059801436961764154 0.00228045 1.0574106608792946
RC N8 K8 K1 20480 32768 28672 0.0468749 0.05327229728707314 0.00318104 1.1364780999441735
RC N8 K1 K8 20480 32768 32768 0.172687 0.17477418991177382 0.000537526 1.0120865491425168
RC N8 K2 K4 20480 32768 32768 0.0760414 0.0804409885364943 0.00330286 1.0578578055703118
RC N8 K4 K2 20480 32768 32768 0.0610574 0.06741047943134604 0.00217386 1.1040509329147006
RC N8 K8 K1 20480 32768 32768 0.0536026 0.060881339756655016 0.00358421 1.1357907966526812
RC N8 K1 K8 24576 4096 4096 0.020814 0.018271683893705107 0.000149894 0.8778554767802973
RC N8 K2 K4 24576 4096 4096 0.00574265 0.0041047036874131745 6.72823e-05 0.7147751799975924
RC N8 K4 K2 24576 4096 4096 0.00347439 0.0021416273216409336 8.2257e-05 0.6164038353900781
RC N8 K8 K1 24576 4096 4096 0.00107157 0.0011503563704372815 8.499270000000001e-05 1.0735242405417111
RC N8 K1 K8 24576 4096 8192 0.0222125 0.019413040264142388 0.000121781 0.8739691733997699
RC N8 K2 K4 24576 4096 8192 0.00686701 0.005246060057850456 0.00020548 0.7639511312566103
RC N8 K4 K2 24576 4096 8192 0.00478005 0.0032829836920782157 0.000101683 0.6868094877832273
RC N8 K8 K1 24576 4096 8192 0.00216256 0.002291712740874563 0.000174082 1.0597221537781902
RC N8 K1 K8 24576 4096 12288 0.0234017 0.02055439663457967 0.00010759 0.8783292083301498
RC N8 K2 K4 24576 4096 12288 0.00772282 0.006387416428287737 8.99598e-05 0.8270834265576223
RC N8 K4 K2 24576 4096 12288 0.00631852 0.004424340062515497 5.81885e-05 0.7002177824103583
RC N8 K8 K1 24576 4096 12288 0.0033607 0.0034330691113118447 0.000254336 1.0215339397482206
RC N8 K1 K8 24576 4096 16384 0.0242182 0.02169575300501695 0.000349523 0.8958449845577686
RC N8 K2 K4 24576 4096 16384 0.00945996 0.00752877279872502 0.000175063 0.7958567265321439
RC N8 K4 K2 24576 4096 16384 0.00738931 0.005565696432952779 0.000133628 0.7532092215582753
RC N8 K8 K1 24576 4096 16384 0.00451675 0.004574425481749127 0.000311773 1.012769243759147
RC N8 K1 K8 24576 4096 20480 0.0255819 0.02283710937545423 0.000524478 0.8927057558451182
RC N8 K2 K4 24576 4096 20480 0.0103887 0.0086701291691623 9.86101e-05 0.8345730619964289
RC N8 K4 K2 24576 4096 20480 0.00776893 0.00670705280339006 7.60357e-05 0.8633174456958758
RC N8 K8 K1 24576 4096 20480 0.0056421200000000005 0.005715781852186408 0.000385243 1.0130557046263475
RC N8 K1 K8 24576 4096 24576 0.0267552 0.023978465745891513 0.000369181 0.8962170249481041
RC N8 K2 K4 24576 4096 24576 0.0115745 0.009811485539599582 9.5938e-05 0.8476811559548648
RC N8 K4 K2 24576 4096 24576 0.00974958 0.007848409173827342 0.000191856 0.8049997203805027
RC N8 K8 K1 24576 4096 24576 0.00637971 0.00685713822262369 0.000510772 1.0748354114252356
RC N8 K1 K8 24576 4096 28672 0.0282103 0.025119822116328794 0.000388551 0.8904485991403421
RC N8 K2 K4 24576 4096 28672 0.0130556 0.010952841910036865 0.000122867 0.8389382265109887
RC N8 K4 K2 24576 4096 28672 0.0109495 0.008989765544264625 9.98768e-05 0.8210206442544979
RC N8 K8 K1 24576 4096 28672 0.0075785 0.007998494593060972 0.000614603 1.0554192245247702
RC N8 K1 K8 24576 4096 32768 0.0289346 0.026261178486766075 0.000401069 0.9076046838997627
RC N8 K2 K4 24576 4096 32768 0.0142111 0.012094198280474146 7.59641e-05 0.8510388555758629
RC N8 K4 K2 24576 4096 32768 0.0122129 0.010131121914701906 9.1239e-05 0.8295426896725516
RC N8 K8 K1 24576 4096 32768 0.008784150000000001 0.009139850963498253 0.000674848 1.0404934983462546
RC N8 K1 K8 24576 8192 4096 0.0396872 0.036490367787410216 0.000133802 0.9194492881183408
RC N8 K2 K4 24576 8192 4096 0.0102363 0.008176407374826349 0.000246584 0.7987658992825873
RC N8 K4 K2 24576 8192 4096 0.00609145 0.0042602546432818685 0.000138692 0.6993826828229516
RC N8 K8 K1 24576 8192 4096 0.00228635 0.002291712740874563 0.00015048900000000002 1.0023455467774238
RC N8 K1 K8 24576 8192 8192 0.041629 0.03877308052828478 0.000188804 0.9313959145856201
RC N8 K2 K4 24576 8192 8192 0.0125058 0.010459120115700913 0.000132535 0.8363415467783679
RC N8 K4 K2 24576 8192 8192 0.00829284 0.006542967384156432 8.0465e-05 0.7889899460445917
RC N8 K8 K1 24576 8192 8192 0.00433972 0.004574425481749127 0.000346775 1.0540830933214878
RC N8 K1 K8 24576 8192 12288 0.0438413 0.04105579326915934 0.000289954 0.9364638655596285
RC N8 K2 K4 24576 8192 12288 0.0149127 0.012741832856575475 0.000317539 0.8544282964570786
RC N8 K4 K2 24576 8192 12288 0.0109704 0.008825680125030995 0.000268618 0.8044993915473452
RC N8 K8 K1 24576 8192 12288 0.00648339 0.00685713822262369 0.0005051290000000001 1.0576470369087299
RC N8 K1 K8 24576 8192 16384 0.0462398 0.0433385060100339 0.000513025 0.9372554814258259
RC N8 K2 K4 24576 8192 16384 0.0173828 0.015024545597450038 0.000101912 0.8643340311946314
RC N8 K4 K2 24576 8192 16384 0.0132234 0.011108392865905557 8.94358e-05 0.8400557243905166
RC N8 K8 K1 24576 8192 16384 0.00873845 0.009139850963498253 0.000690696 1.0459350300680617
RC N8 K1 K8 24576 8192 20480 0.048506 0.045621218750908465 0.000534115 0.9405273316890378
RC N8 K2 K4 24576 8192 20480 0.0197945 0.0173072583383246 0.000133027 0.8743468306006517
RC N8 K4 K2 24576 8192 20480 0.0156467 0.01339110560678012 9.94817e-05 0.8558421652348496
RC N8 K8 K1 24576 8192 20480 0.011259700000000001 0.011422563704372815 0.0007628719999999999 1.014464302279174
RC N8 K1 K8 24576 8192 24576 0.0492309 0.04790393149178303 0.000180364 0.973046023773342
RC N8 K2 K4 24576 8192 24576 0.022071 0.019589971079199166 0.00011633 0.887588739939249
RC N8 K4 K2 24576 8192 24576 0.0177701 0.015673818347654685 0.000195451 0.8820332101482088
RC N8 K8 K1 24576 8192 24576 0.0135518 0.01370527644524738 0.000908169 1.0113251704753154
RC N8 K1 K8 24576 8192 28672 0.0514229 0.05018664423265759 0.000926174 0.9759590422293879
RC N8 K2 K4 24576 8192 28672 0.0236315 0.021872683820073728 0.000634447 0.9255732314949846
RC N8 K4 K2 24576 8192 28672 0.0204181 0.017956531088529248 0.000108475 0.8794418231142588
RC N8 K8 K1 24576 8192 28672 0.015377700000000001 0.015987989186121942 0.0011817899999999998 1.0396866362409165
RC N8 K1 K8 24576 8192 32768 0.054233 0.05246935697353215 0.000921753 0.9674802606076033
RC N8 K2 K4 24576 8192 32768 0.0260478 0.02415539656094829 0.000574891 0.9273488187466231
RC N8 K4 K2 24576 8192 32768 0.0213279 0.02023924382940381 0.000112763 0.948956241796136
RC N8 K8 K1 24576 8192 32768 0.017101400000000003 0.018270701926996504 0.00132024 1.068374631725853
RC N8 K1 K8 24576 12288 4096 0.0586226 0.05470905168111532 0.000210032 0.9332416453912881
RC N8 K2 K4 24576 12288 4096 0.014824 0.012248111062239525 0.00014562 0.826235230858036
RC N8 K4 K2 24576 12288 4096 0.00834102 0.0063788819649228026 5.3166e-05 0.7647604207786102
RC N8 K8 K1 24576 12288 4096 0.0032866699999999998 0.0034330691113118447 0.00026290799999999996 1.0445432949799782
RC N8 K1 K8 24576 12288 8192 0.0617313 0.05813312079242716 0.000386932 0.9417122398593122
RC N8 K2 K4 24576 12288 8192 0.0179898 0.01567218017355137 0.000332219 0.8711703395007931
RC N8 K4 K2 24576 12288 8192 0.012021 0.009802951076234648 8.72931e-05 0.8154854900785831
RC N8 K8 K1 24576 12288 8192 0.00637969 0.00685713822262369 0.0004972619999999999 1.0748387809789643
RC N8 K1 K8 24576 12288 12288 0.064912 0.061557189903739006 0.000488138 0.9483175669173498
RC N8 K2 K4 24576 12288 12288 0.0202423 0.019096249284863212 8.47237e-05 0.9433833746591648
RC N8 K4 K2 24576 12288 12288 0.0156357 0.013227020187546491 7.34344e-05 0.8459499854529373
RC N8 K8 K1 24576 12288 12288 0.0101431 0.010281207333935534 0.00068786 1.0136158900075454
RC N8 K1 K8 24576 12288 16384 0.0677682 0.06498125901505085 0.000959961 0.9588753872030075
RC N8 K2 K4 24576 12288 16384 0.0248323 0.02252031839617506 0.000377389 0.9068961955265947
RC N8 K4 K2 24576 12288 16384 0.0186579 0.016651089298858338 0.000140539 0.8924417699129236
RC N8 K8 K1 24576 12288 16384 0.0128879 0.01370527644524738 0.000985995 1.0634220039919133
RC N8 K1 K8 24576 12288 20480 0.0705993 0.0684053281263627 0.00102693 0.9689236030153655
RC N8 K2 K4 24576 12288 20480 0.0284055 0.025944387507486903 0.000261289 0.9133578887006707
RC N8 K4 K2 24576 12288 20480 0.021876 0.020075158410170182 0.000306565 0.9176795762557224
RC N8 K8 K1 24576 12288 20480 0.0162343 0.017129345556559223 0.0011453899999999998 1.0551329935112215
RC N8 K1 K8 24576 12288 24576 0.0734948 0.07182939723767454 0.000825973 0.977339855849319
RC N8 K2 K4 24576 12288 24576 0.0311774 0.029368456618798746 0.000614247 0.9419790174549111
RC N8 K4 K2 24576 12288 24576 0.0248549 0.023499227521482025 0.000687096 0.9454565305626668
RC N8 K8 K1 24576 12288 24576 0.0189068 0.020553414667871066 0.00148208 1.0870911348229773
RC N8 K1 K8 24576 12288 28672 0.0769607 0.07525346634898639 0.00121197 0.9778168123339104
RC N8 K2 K4 24576 12288 28672 0.0347193 0.032792525730110586 0.000950698 0.944504230503224
RC N8 K4 K2 24576 12288 28672 0.0286571 0.02692329663279387 0.000924642 0.9394982965057129
RC N8 K8 K1 24576 12288 28672 0.0218918 0.02397748377918291 0.0015332 1.0952723750072133
RC N8 K1 K8 24576 12288 32768 0.0803776 0.07867753546029824 0.00170882 0.978849025851708
RC N8 K2 K4 24576 12288 32768 0.0375598 0.036216594841422436 0.00123856 0.9642382238835787
RC N8 K4 K2 24576 12288 32768 0.031702 0.030347365744105716 0.00125737 0.9572697540882504
RC N8 K8 K1 24576 12288 32768 0.0253906 0.027401552890494757 0.00184562 1.0792006841309287
RC N8 K1 K8 24576 16384 4096 0.0774736 0.07292773557482043 0.00023962 0.9413236970377061
RC N8 K2 K4 24576 16384 4096 0.0188831 0.0163198147496527 0.000167012 0.8642550613857205
RC N8 K4 K2 24576 16384 4096 0.0105775 0.008497509286563737 0.000123444 0.80335705852647
RC N8 K8 K1 24576 16384 4096 0.00455725 0.004574425481749127 0.00031209399999999996 1.003768825881645
RC N8 K1 K8 24576 16384 8192 0.0816319 0.07749316105656956 0.000449002 0.9492999802352948
RC N8 K2 K4 24576 16384 8192 0.0236002 0.020885240231401828 0.00025694 0.8849603067517151
RC N8 K4 K2 24576 16384 8192 0.0154163 0.013062934768312863 8.30933e-05 0.8473456515709257
RC N8 K8 K1 24576 16384 8192 0.00886278 0.009139850963498253 0.0006733 1.0312623086095167
RC N8 K1 K8 24576 16384 12288 0.0852505 0.08205858653831868 0.000264443 0.9625584194616885
RC N8 K2 K4 24576 16384 12288 0.0276243 0.025450665713150952 0.000783208 0.9213144120629645
RC N8 K4 K2 24576 16384 12288 0.0190585 0.017628360250061988 0.000563311 0.9249605294258199
RC N8 K8 K1 24576 16384 12288 0.0132737 0.01370527644524738 0.000986295 1.0325136506962926
RC N8 K1 K8 24576 16384 16384 0.0892286 0.08662401202006781 0.000756306 0.9708099423286682
RC N8 K2 K4 24576 16384 16384 0.0317604 0.030016091194900077 0.00073755 0.9450791298251935
RC N8 K4 K2 24576 16384 16384 0.0241004 0.022193785731811112 0.000680165 0.9208886878147712
RC N8 K8 K1 24576 16384 16384 0.0171883 0.018270701926996504 0.0013279700000000001 1.0629731810008263
RC N8 K1 K8 24576 16384 20480 0.0940765 0.09118943750181693 0.00145943 0.9693115443475995
RC N8 K2 K4 24576 16384 20480 0.0358138 0.0345815166766492 0.00112961 0.9655919415602142
RC N8 K4 K2 24576 16384 20480 0.0286785 0.026759211213560237 0.0010036 0.9330756913213815
RC N8 K8 K1 24576 16384 20480 0.0213555 0.02283612740874563 0.00162499 1.0693323691201624
RC N8 K1 K8 24576 16384 24576 0.0972716 0.09575486298356606 0.00131336 0.9844071957649104
RC N8 K2 K4 24576 16384 24576 0.0414599 0.039146942158398326 0.0012536 0.9442121702753341
RC N8 K4 K2 24576 16384 24576 0.030667 0.03132463669530937 0.000820204 1.0214444417552864
RC N8 K8 K1 24576 16384 24576 0.026081700000000003 0.027401552890494757 0.00192661 1.0506045576206595
RC N8 K1 K8 24576 16384 28672 0.101409 0.10032028846531518 0.000602597 0.9892641527410307
RC N8 K2 K4 24576 16384 28672 0.0453689 0.043712367640147465 0.00157673 0.9634874912141901
RC N8 K4 K2 24576 16384 28672 0.0376394 0.0358900621770585 0.00140312 0.9535237590678517
RC N8 K8 K1 24576 16384 28672 0.0301974 0.03196697837224389 0.00198675 1.0586003554029118
RC N8 K1 K8 24576 16384 32768 0.105989 0.10488571394706431 0.00189521 0.9895905607852165
RC N8 K2 K4 24576 16384 32768 0.0483384 0.04827779312189659 0.00197885 0.9987461960242083
RC N8 K4 K2 24576 16384 32768 0.041367 0.040455487658807625 0.00158318 0.9779652297436997
RC N8 K8 K1 24576 16384 32768 0.033335500000000004 0.03653240385399301 0.00219571 1.0959008820624563
RC N8 K1 K8 24576 20480 4096 0.096396 0.09114641946852553 0.000357137 0.945541510732038
RC N8 K2 K4 24576 20480 4096 0.0230154 0.020391518437065874 0.000387214 0.8859945270152105
RC N8 K4 K2 24576 20480 4096 0.0123471 0.010616136608204669 9.74217e-05 0.8598081013521126
RC N8 K8 K1 24576 20480 4096 0.00527458 0.005715781852186408 0.000422688 1.0836468215832176
RC N8 K1 K8 24576 20480 8192 0.101245 0.09685320132071194 0.000534306 0.9566220684548564
RC N8 K2 K4 24576 20480 8192 0.0284077 0.02609830028925228 0.000243069 0.9187051499858235
RC N8 K4 K2 24576 20480 8192 0.0184507 0.016322918460391078 6.69197e-05 0.8846774626648896
RC N8 K8 K1 24576 20480 8192 0.0102096 0.011422563704372815 0.000813907 1.1188061926395565
RC N8 K1 K8 24576 20480 12288 0.106545 0.10255998317289834 0.00112135 0.9625978053676695
RC N8 K2 K4 24576 20480 12288 0.0337044 0.031805082141438686 0.000727994 0.9436477771875091
RC N8 K4 K2 24576 20480 12288 0.0233448 0.022029700312577484 0.000688603 0.9436662688297816
RC N8 K8 K1 24576 20480 12288 0.0155259 0.017129345556559223 0.00122452 1.1032755303434405
RC N8 K1 K8 24576 20480 16384 0.110878 0.10826676502508475 0.000610886 0.9764494762268867
RC N8 K2 K4 24576 20480 16384 0.0388621 0.03751186399362509 0.000840406 0.9652557116991901
RC N8 K4 K2 24576 20480 16384 0.0290935 0.02773648216476389 0.000786187 0.9533566660856854
RC N8 K8 K1 24576 20480 16384 0.020618400000000002 0.02283612740874563 0.0014702699999999999 1.1075605967846984
RC N8 K1 K8 24576 20480 20480 0.115091 0.11397354687727115 0.000304502 0.9902906993359268
RC N8 K2 K4 24576 20480 20480 0.0445002 0.043218645845811504 0.00156799 0.9712011596759454
RC N8 K4 K2 24576 20480 20480 0.0343644 0.0334432640169503 0.00102956 0.973195051185247
RC N8 K8 K1 24576 20480 20480 0.0264222 0.028542909260932038 0.0018022499999999998 1.0802624028631997
RC N8 K1 K8 24576 20480 24576 0.119535 0.11968032872945758 0.000457976 1.0012157839081237
RC N8 K2 K4 24576 20480 24576 0.0498958 0.04892542769799792 0.00188183 0.9805520243787638
RC N8 K4 K2 24576 20480 24576 0.0385899 0.039150045869136715 0.00157927 1.014515349071563
RC N8 K8 K1 24576 20480 24576 0.0305728 0.03424969111311845 0.00211961 1.1202667440704956
RC N8 K1 K8 24576 20480 28672 0.124565 0.12538711058164398 0.000772725 1.0065998521385942
RC N8 K2 K4 24576 20480 28672 0.0533465 0.05463220955018432 0.00216982 1.0241011041058798
RC N8 K4 K2 24576 20480 28672 0.0435087 0.04485682772132312 0.00200589 1.030985244820533
RC N8 K8 K1 24576 20480 28672 0.03446 0.03995647296530486 0.00219231 1.1595029879658985
RC N8 K1 K8 24576 20480 32768 0.129548 0.13109389243383038 0.000695229 1.0119329702799764
RC N8 K2 K4 24576 20480 32768 0.0581682 0.06033899140237073 0.00239576 1.0373192122563657
RC N8 K4 K2 24576 20480 32768 0.0480366 0.05056360957350953 0.00317376 1.0526059207668639
RC N8 K8 K1 24576 20480 32768 0.0398722 0.04566325481749126 0.00270587 1.1452404135586014
RC N8 K1 K8 24576 24576 4096 0.115377 0.10936510336223064 0.000529712 0.947893456774146
RC N8 K2 K4 24576 24576 4096 0.0275833 0.02446322212447905 7.17163e-05 0.8868852575463794
RC N8 K4 K2 24576 24576 4096 0.0151281 0.012734763929845606 0.000153154 0.8417953298725951
RC N8 K8 K1 24576 24576 4096 0.0062586000000000004 0.00685713822262369 0.000494549 1.0956345225168072
RC N8 K1 K8 24576 24576 8192 0.121336 0.11621324158485433 0.000249589 0.95778039151492
RC N8 K2 K4 24576 24576 8192 0.0327922 0.03131136034710274 0.000728447 0.9548417107453216
RC N8 K4 K2 24576 24576 8192 0.0206425 0.019582902152469293 0.000860749 0.9486691123880001
RC N8 K8 K1 24576 24576 8192 0.012938700000000001 0.01370527644524738 0.000913454 1.059246790268526
RC N8 K1 K8 24576 24576 12288 0.126282 0.12306137980747801 0.000832982 0.9744966013167198
RC N8 K2 K4 24576 24576 12288 0.0400687 0.038159498569726426 0.00098823 0.952351800026615
RC N8 K4 K2 24576 24576 12288 0.026754 0.02643104037509298 0.000960026 0.987928548071054
RC N8 K8 K1 24576 24576 12288 0.019045100000000002 0.020553414667871066 0.00146363 1.0791969938656696
RC N8 K1 K8 24576 24576 16384 0.133285 0.1299095180301017 0.00152668 0.9746747048062551
RC N8 K2 K4 24576 24576 16384 0.0461409 0.04500763679235012 0.00146888 0.9754390744946484
RC N8 K4 K2 24576 24576 16384 0.033172 0.033279178597716674 0.00120929 1.0032309959519075
RC N8 K8 K1 24576 24576 16384 0.0248991 0.027401552890494757 0.0017238899999999998 1.1005037487497442
RC N8 K1 K8 24576 24576 20480 0.139304 0.1367576562527254 0.000700132 0.9817209574220797
RC N8 K2 K4 24576 24576 20480 0.0514568 0.05185577501497381 0.00188131 1.0077535916530722
RC N8 K4 K2 24576 24576 20480 0.0405596 0.04012731682034037 0.00137805 0.989342025570774
RC N8 K8 K1 24576 24576 20480 0.0306619 0.03424969111311845 0.0022496 1.117011376109062
RC N8 K1 K8 24576 24576 24576 0.146405 0.14360579447534907 0.00240081 0.9808803966759951
RC N8 K2 K4 24576 24576 24576 0.0582732 0.058703913237597494 0.00261276 1.0073912748501455
RC N8 K4 K2 24576 24576 24576 0.0448584 0.046975455042964055 0.00212287 1.0471941719491569
RC N8 K8 K1 24576 24576 24576 0.036596899999999995 0.04109782933574214 0.0025839699999999997 1.1229866282592826
RC N8 K1 K8 24576 24576 28672 0.149746 0.15045393269797278 0.00107426 1.0047275566490776
RC N8 K2 K4 24576 24576 28672 0.0640278 0.06555205146022118 0.0025552 1.0238060882963522
RC N8 K4 K2 24576 24576 28672 0.0511491 0.05382359326558774 0.00259828 1.052288178395861
RC N8 K8 K1 24576 24576 28672 0.0422965 0.047945967558365825 0.00287472 1.1335682044227258
RC N8 K1 K8 24576 24576 32768 0.156184 0.15730207092059645 0.0018874 1.0071586777172852
RC N8 K2 K4 24576 24576 32768 0.0685664 0.07240018968284488 0.00270031 1.0559135332005893
RC N8 K4 K2 24576 24576 32768 0.0559053 0.060671731488211436 0.00227526 1.0852590271085467
RC N8 K8 K1 24576 24576 32768 0.0481554 0.05479410578098952 0.0032305700000000003 1.1378600485301653
RC N8 K1 K8 24576 28672 4096 0.135387 0.12758378725593575 0.000518681 0.9423636483261741
RC N8 K2 K4 24576 28672 4096 0.0316495 0.028534925811892223 0.000358372 0.9015916779693905
RC N8 K4 K2 24576 28672 4096 0.0172416 0.014853391251486539 6.82821e-05 0.8614856655697
RC N8 K8 K1 24576 28672 4096 0.00765261 0.007998494593060972 0.000577593 1.045198251715555
RC N8 K1 K8 24576 28672 8192 0.141414 0.13557328184899672 0.000325743 0.9586977374870714
RC N8 K2 K4 24576 28672 8192 0.0388563 0.03652442040495319 0.000644282 0.9399870910239314
RC N8 K4 K2 24576 28672 8192 0.0244489 0.02284288584454751 0.000707363 0.9343113941546454
RC N8 K8 K1 24576 28672 8192 0.0146546 0.015987989186121942 0.00114441 1.090987757163071
RC N8 K1 K8 24576 28672 12288 0.14771 0.1435627764420577 0.000681394 0.9719232038593033
RC N8 K2 K4 24576 28672 12288 0.0454857 0.04451391499801416 0.0007787 0.9786353732714713
RC N8 K4 K2 24576 28672 12288 0.0318029 0.030832380437608477 0.00100572 0.9694832998754351
RC N8 K8 K1 24576 28672 12288 0.0217345 0.02397748377918291 0.00149369 1.1031992352795283
RC N8 K1 K8 24576 28672 16384 0.154464 0.15155227103511867 0.000877267 0.9811494654749241
RC N8 K2 K4 24576 28672 16384 0.053237 0.052503409591075134 0.00198099 0.9862202902318902
RC N8 K4 K2 24576 28672 16384 0.0391222 0.03882187503066946 0.00160382 0.9923234130664803
RC N8 K8 K1 24576 28672 16384 0.0295917 0.03196697837224389 0.0019727399999999997 1.0802683986470494
RC N8 K1 K8 24576 28672 20480 0.163051 0.15954176562817962 0.000668022 0.978477688748794
RC N8 K2 K4 24576 28672 20480 0.0602184 0.06049290418413611 0.00238158 1.0045584768797595
RC N8 K4 K2 24576 28672 20480 0.0456323 0.04681136962373042 0.00204969 1.0258384877319446
RC N8 K8 K1 24576 28672 20480 0.035919400000000004 0.03995647296530486 0.00244941 1.1123925501346028
RC N8 K1 K8 24576 28672 24576 0.169184 0.1675312602212406 0.00119781 0.9902311106324511
RC N8 K2 K4 24576 28672 24576 0.0667324 0.06848239877719707 0.00264303 1.0262241246710304
RC N8 K4 K2 24576 28672 24576 0.0532267 0.054800864216791395 0.00270992 1.0295747100006463
RC N8 K8 K1 24576 28672 24576 0.0425672 0.047945967558365825 0.00279847 1.126359440093918
RC N8 K1 K8 24576 28672 28672 0.174501 0.17552075481430157 0.00169235 1.0058438336416502
RC N8 K2 K4 24576 28672 28672 0.0711114 0.07647189337025805 0.000552437 1.0753816317813745
RC N8 K4 K2 24576 28672 28672 0.0610381 0.06279035880985237 0.00305274 1.0287076237604442
RC N8 K8 K1 24576 28672 28672 0.048953699999999996 0.0559354621514268 0.00305042 1.142619702932093
RC N8 K1 K8 24576 28672 32768 0.182277 0.18351024940736255 0.00185122 1.0067657982486136
RC N8 K2 K4 24576 28672 32768 0.0790119 0.08446138796331902 0.0022327 1.0689704710723198
RC N8 K4 K2 24576 28672 32768 0.0653464 0.07077985340291333 0.0030519 1.083148473411134
RC N8 K8 K1 24576 28672 32768 0.0559212 0.06392495674448777 0.0035501 1.1431256257821323
RC N8 K1 K8 24576 32768 4096 0.153833 0.14580247114964084 0.000717787 0.9477970991246406
RC N8 K2 K4 24576 32768 4096 0.0359511 0.032606629499305394 0.00043858 0.9069716781768957
RC N8 K4 K2 24576 32768 4096 0.0193896 0.016972018573127474 0.000368644 0.875315559533331
RC N8 K8 K1 24576 32768 4096 0.00874957 0.009139850963498253 0.0006602320000000001 1.044605730738568
RC N8 K1 K8 24576 32768 8192 0.16109 0.1549333221131391 0.000913279 0.9617811292640082
RC N8 K2 K4 24576 32768 8192 0.0444497 0.04173748046280365 0.000876438 0.9389822757589736
RC N8 K4 K2 24576 32768 8192 0.0274123 0.026102869536625724 0.000741961 0.9522320103247711
RC N8 K8 K1 24576 32768 8192 0.017110900000000002 0.018270701926996504 0.0012910900000000002 1.0677814683620677
RC N8 K1 K8 24576 32768 12288 0.168842 0.16406417307663734 0.00102675 0.9717023790089987
RC N8 K2 K4 24576 32768 12288 0.0527357 0.0508683314263019 0.00167751 0.9645900486065776
RC N8 K4 K2 24576 32768 12288 0.0361558 0.03523372050012398 0.000921521 0.9744970516521272
RC N8 K8 K1 24576 32768 12288 0.0258092 0.027401552890494757 0.00171309 1.0616971037651208
RC N8 K1 K8 24576 32768 16384 0.176216 0.1731950240401356 0.00110063 0.9828564037325531
RC N8 K2 K4 24576 32768 16384 0.0610965 0.059999182389800156 0.00218445 0.982039599482788
RC N8 K4 K2 24576 32768 16384 0.0443555 0.04436457146362223 0.00168785 1.0002045172215899
RC N8 K8 K1 24576 32768 16384 0.0337369 0.03653240385399301 0.00220445 1.082861906517582
RC N8 K1 K8 24576 32768 20480 0.186294 0.18232587500363384 0.00143297 0.9786996629179354
RC N8 K2 K4 24576 32768 20480 0.0684765 0.0691300333532984 0.00254993 1.0095439070819683
RC N8 K4 K2 24576 32768 20480 0.052138 0.05349542242712048 0.00246032 1.0260351840715118
RC N8 K8 K1 24576 32768 20480 0.0403732 0.04566325481749126 0.00262959 1.1310288710701968
RC N8 K1 K8 24576 32768 24576 0.19411 0.1914567259671321 0.00134566 0.9863310801459589
RC N8 K2 K4 24576 32768 24576 0.0738988 0.07826088431679666 0.000856379 1.0590278098804942
RC N8 K4 K2 24576 32768 24576 0.0597779 0.06262627339061874 0.00306699 1.0476492715638845
RC N8 K8 K1 24576 32768 24576 0.049219299999999994 0.05479410578098952 0.00340495 1.1132646295455142
RC N8 K1 K8 24576 32768 28672 0.198954 0.20058757693063034 0.000819518 1.0082108272798251
RC N8 K2 K4 24576 32768 28672 0.0836656 0.08739173528029491 0.00325289 1.0445360492280567
RC N8 K4 K2 24576 32768 28672 0.0662673 0.07175712435411699 0.00316114 1.0828436401380015
RC N8 K8 K1 24576 32768 28672 0.055448300000000006 0.06392495674448777 0.00309102 1.1528749618020346
RC N8 K1 K8 24576 32768 32768 0.20745 0.2097184278941286 0.000555978 1.0109348175180939
RC N8 K2 K4 24576 32768 32768 0.0909898 0.09652258624379316 0.00363687 1.0608066645249596
RC N8 K4 K2 24576 32768 32768 0.0720558 0.08088797531761524 0.000611017 1.122574106700852
RC N8 K8 K1 24576 32768 32768 0.062354 0.07305580770798602 0.0028551600000000002 1.1716298506589156
RC N8 K1 K8 28672 4096 4096 0.0242226 0.02130813120932262 0.000165107 0.8796797705168983
RC N8 K2 K4 28672 4096 4096 0.00651219 0.0047833209686487035 0.000229426 0.7345180298254049
RC N8 K4 K2 28672 4096 4096 0.00404497 0.0024947318752477562 0.000128842 0.6167491663097022
RC N8 K8 K1 28672 4096 4096 0.0013369299999999998 0.0013405824321768283 0.000100517 1.002731954684859
RC N8 K1 K8 28672 4096 8192 0.0254347 0.022639713641499446 0.000136185 0.8901112905400671
RC N8 K2 K4 28672 4096 8192 0.00779799 0.006114903400825532 0.000117568 0.7841640475078234
RC N8 K4 K2 28672 4096 8192 0.00521964 0.0038263143074245844 0.000284748 0.7330609596494364
RC N8 K8 K1 28672 4096 8192 0.0027033200000000004 0.0026721648643536567 0.000180838 0.9884752320678485
RC N8 K1 K8 28672 4096 12288 0.0269362 0.023971296073676276 0.000284678 0.8899286489436623
RC N8 K2 K4 28672 4096 12288 0.00936194 0.007446485833002361 0.000112422 0.7953998672286259
RC N8 K4 K2 28672 4096 12288 0.00711385 0.0051578967396014135 0.000216444 0.7250499714783716
RC N8 K8 K1 28672 4096 12288 0.00397368 0.004003747296530486 0.000302577 1.0075666124424931
RC N8 K1 K8 28672 4096 16384 0.0278672 0.025302878505853103 0.000356039 0.907980654886501
RC N8 K2 K4 28672 4096 16384 0.0105724 0.00877806826517919 0.000168812 0.8302815127292942
RC N8 K4 K2 28672 4096 16384 0.00856445 0.006489479171778242 0.000150039 0.7577228160335155
RC N8 K8 K1 28672 4096 16384 0.005172970000000001 0.005335329728707314 0.00042038599999999997 1.0313861724903322
RC N8 K1 K8 28672 4096 20480 0.0294747 0.026634460938029934 0.000338554 0.9036380671569154
RC N8 K2 K4 28672 4096 20480 0.0118946 0.010109650697356018 0.000119635 0.8499361640875707
RC N8 K4 K2 28672 4096 20480 0.00988475 0.00782106160395507 0.000138618 0.7912250288530384
RC N8 K8 K1 28672 4096 20480 0.00632361 0.0066669121608841425 0.0005078869999999999 1.0542889521782877
RC N8 K1 K8 28672 4096 24576 0.0310123 0.027966043370206764 0.000301072 0.9017726311884886
RC N8 K2 K4 28672 4096 24576 0.0132324 0.011441233129532847 0.000123407 0.8646377928065088
RC N8 K4 K2 28672 4096 24576 0.0111399 0.0091526440361319 9.44787e-05 0.8216091738823418
RC N8 K8 K1 28672 4096 24576 0.00790415 0.007998494593060972 0.000609358 1.0119360833310314
RC N8 K1 K8 28672 4096 28672 0.0318254 0.02929762580238359 0.000475065 0.9205736865014609
RC N8 K2 K4 28672 4096 28672 0.0145447 0.012772815561709675 0.000173828 0.8781766252799765
RC N8 K4 K2 28672 4096 28672 0.0128563 0.010484226468308728 0.000136672 0.8154932965401187
RC N8 K8 K1 28672 4096 28672 0.00956172 0.0093300770252378 0.00048621 0.9757739219761509
RC N8 K1 K8 28672 4096 32768 0.0327515 0.030629208234560418 0.000687835 0.935200165933176
RC N8 K2 K4 28672 4096 32768 0.01617 0.014104397993886502 9.079e-05 0.8722571424790663
RC N8 K4 K2 28672 4096 32768 0.0139236 0.011815808900485555 8.14348e-05 0.8486173762881406
RC N8 K8 K1 28672 4096 32768 0.0104604 0.010661659457414627 0.000792441 1.019240130149385
RC N8 K1 K8 28672 8192 4096 0.0456756 0.04256326241864525 0.000403889 0.9318599518921536
RC N8 K2 K4 28672 8192 4096 0.0118356 0.009533641937297405 0.000227152 0.8055055879970094
RC N8 K4 K2 28672 8192 4096 0.00684897 0.004966463750495512 6.07392e-05 0.7251402401376429
RC N8 K8 K1 28672 8192 4096 0.0026375099999999996 0.0026721648643536567 0.000209054 1.0131392352459923
RC N8 K1 K8 28672 8192 8192 0.0482575 0.04522642728299891 0.000209505 0.9371896033362463
RC N8 K2 K4 28672 8192 8192 0.0147065 0.012196806801651063 0.000172094 0.8293480298950167
RC N8 K4 K2 28672 8192 8192 0.00980315 0.007629628614849169 0.000146418 0.778283369615804
RC N8 K8 K1 28672 8192 8192 0.00510042 0.005335329728707314 0.00040375899999999995 1.0460569381947593
RC N8 K1 K8 28672 8192 12288 0.0511735 0.04788959214735256 0.000391731 0.9358279607092063
RC N8 K2 K4 28672 8192 12288 0.0170433 0.01485997166600472 0.000316661 0.871895211960402
RC N8 K4 K2 28672 8192 12288 0.0123549 0.010292793479202828 7.19782e-05 0.8330940338815229
RC N8 K8 K1 28672 8192 12288 0.00773845 0.007998494593060972 0.000584598 1.0336042221712323
RC N8 K1 K8 28672 8192 16384 0.0536953 0.05055275701170622 0.000493205 0.9414745240590187
RC N8 K2 K4 28672 8192 16384 0.0193932 0.017523136530358377 0.00037796 0.9035711759976888
RC N8 K4 K2 28672 8192 16384 0.0151962 0.012955958343556482 9.02163e-05 0.8525788252034379
RC N8 K8 K1 28672 8192 16384 0.0105948 0.010661659457414627 0.0005664979999999999 1.0063105917444999
RC N8 K1 K8 28672 8192 20480 0.0558205 0.05321592187605988 0.000799208 0.9533401147617788
RC N8 K2 K4 28672 8192 20480 0.0225072 0.020186301394712034 0.00036739 0.8968819486525216
RC N8 K4 K2 28672 8192 20480 0.0175724 0.01561912320791014 0.000172998 0.8888440513481448
RC N8 K8 K1 28672 8192 20480 0.012719099999999999 0.013324824321768285 0.0009529779999999999 1.047623206183479
RC N8 K1 K8 28672 8192 24576 0.0582386 0.05587908674041353 0.00097067 0.959485405562866
RC N8 K2 K4 28672 8192 24576 0.0253754 0.02284946625906569 0.000144436 0.9004573823098628
RC N8 K4 K2 28672 8192 24576 0.0206435 0.018282288072263796 0.000101715 0.8856195932019182
RC N8 K8 K1 28672 8192 24576 0.014933400000000001 0.015987989186121942 0.0011799900000000001 1.0706194963050573
RC N8 K1 K8 28672 8192 28672 0.0608796 0.05854225160476719 0.00124182 0.9616070342900938
RC N8 K2 K4 28672 8192 28672 0.0275026 0.02551263112341935 0.000683147 0.927644336296181
RC N8 K4 K2 28672 8192 28672 0.0230093 0.020945452936617454 0.000288241 0.9103037874519196
RC N8 K8 K1 28672 8192 28672 0.0169357 0.0186511540504756 0.0012575499999999999 1.1012921845849653
RC N8 K1 K8 28672 8192 32768 0.063016 0.061205416469120845 0.00143303 0.9712678759223188
RC N8 K2 K4 28672 8192 32768 0.0305807 0.028175795987773002 0.000576043 0.9213587650960574
RC N8 K4 K2 28672 8192 32768 0.0248398 0.023608617800971107 0.000590606 0.9504351001606739
RC N8 K8 K1 28672 8192 32768 0.019329100000000002 0.021314318914829253 0.0014658100000000001 1.1027062260958478
RC N8 K1 K8 28672 12288 4096 0.0680361 0.06381839362796787 0.000265186 0.9380078168496999
RC N8 K2 K4 28672 12288 4096 0.0168271 0.014283962905946112 9.6711e-05 0.8488665846132792
RC N8 K4 K2 28672 12288 4096 0.00931672 0.00743819562574327 8.3641e-05 0.7983706310529102
RC N8 K8 K1 28672 12288 4096 0.00387742 0.004003747296530486 0.00026249899999999997 1.0325802457640612
RC N8 K1 K8 28672 12288 8192 0.0709961 0.06781314092449836 0.000406374 0.9551671278351678
RC N8 K2 K4 28672 12288 8192 0.0204726 0.018278710202476598 0.000245245 0.8928377539968835
RC N8 K4 K2 28672 12288 8192 0.0135506 0.011432942922273755 0.000127861 0.8437222648645636
RC N8 K8 K1 28672 12288 8192 0.00780549 0.007998494593060972 0.000400653 1.0247267747522542
RC N8 K1 K8 28672 12288 12288 0.0744148 0.07180788822102883 0.000185205 0.9649678319504834
RC N8 K2 K4 28672 12288 12288 0.0247142 0.022273457499007082 0.000167888 0.9012412903920451
RC N8 K4 K2 28672 12288 12288 0.0174614 0.01542769021880424 0.000102646 0.8835311154205413
RC N8 K8 K1 28672 12288 12288 0.0112526 0.011993241889591456 0.000846025 1.0658196229841508
RC N8 K1 K8 28672 12288 16384 0.0780729 0.07580263551755932 0.000318139 0.9709212225696666
RC N8 K2 K4 28672 12288 16384 0.028118 0.02626820479553757 0.000702547 0.9342131302204129
RC N8 K4 K2 28672 12288 16384 0.020826 0.019422437515334727 0.000688323 0.9326052777938503
RC N8 K8 K1 28672 12288 16384 0.014389200000000001 0.015987989186121942 0.00114531 1.1111103595837115
RC N8 K1 K8 28672 12288 20480 0.0818646 0.07979738281408981 0.000995595 0.9747483382816238
RC N8 K2 K4 28672 12288 20480 0.0321784 0.03026295209206805 0.000637681 0.9404741097154627
RC N8 K4 K2 28672 12288 20480 0.0231997 0.023417184811865208 0.00021735 1.009374466560568
RC N8 K8 K1 28672 12288 20480 0.0178375 0.019982736482652426 0.00136567 1.1202655351171649
RC N8 K1 K8 28672 12288 24576 0.0855191 0.0837921301106203 0.00112076 0.979806032928554
RC N8 K2 K4 28672 12288 24576 0.0358187 0.03425769938859854 0.000982262 0.956419395137136
RC N8 K4 K2 28672 12288 24576 0.0281729 0.027411932108395695 0.000938231 0.9729893659650123
RC N8 K8 K1 28672 12288 24576 0.0224777 0.02397748377918291 0.0015097 1.0667231869445233
RC N8 K1 K8 28672 12288 28672 0.0892899 0.08778687740715078 0.00172578 0.9831669360941246
RC N8 K2 K4 28672 12288 28672 0.0386884 0.038252446685129025 0.000913597 0.9887316788786569
RC N8 K4 K2 28672 12288 28672 0.0321121 0.03140667940492618 0.00120588 0.9780325610883805
RC N8 K8 K1 28672 12288 28672 0.0258107 0.027972231075713398 0.00182674 1.083745542573948
RC N8 K1 K8 28672 12288 32768 0.0918974 0.09178162470368127 0.00154585 0.9987401678794098
RC N8 K2 K4 28672 12288 32768 0.0423335 0.04224719398165951 0.00162116 0.9979612831837554
RC N8 K4 K2 28672 12288 32768 0.0360017 0.03540142670145667 0.00111173 0.9833265290654795
RC N8 K8 K1 28672 12288 32768 0.029616299999999998 0.03196697837224389 0.0019839 1.0793711021378056
RC N8 K1 K8 28672 16384 4096 0.0901018 0.08507352483729048 0.000314318 0.9441933994358658
RC N8 K2 K4 28672 16384 4096 0.0216762 0.019034283874594816 8.2897e-05 0.8781190372203069
RC N8 K4 K2 28672 16384 4096 0.0122162 0.009909927500991025 8.11097e-05 0.811211956335933
RC N8 K8 K1 28672 16384 4096 0.00486592 0.005335329728707314 0.000346737 1.09646885454494
RC N8 K1 K8 28672 16384 8192 0.0945396 0.09039985456599779 0.000316695 0.9562115194690668
RC N8 K2 K4 28672 16384 8192 0.0263644 0.024360613603302127 0.000841715 0.9239965105711538
RC N8 K4 K2 28672 16384 8192 0.0176648 0.015236257229698338 0.000122204 0.862520788783249
RC N8 K8 K1 28672 16384 8192 0.00979477 0.010661659457414627 0.000763362 1.0885053408517635
RC N8 K1 K8 28672 16384 12288 0.0990917 0.09572618429470511 0.000424793 0.9660363511243132
RC N8 K2 K4 28672 16384 12288 0.031872 0.02968694333200944 0.000697388 0.9314427501257982
RC N8 K4 K2 28672 16384 12288 0.0223802 0.020562586958405654 0.000537749 0.9187847721828069
RC N8 K8 K1 28672 16384 12288 0.015560299999999999 0.015987989186121942 0.0010429200000000001 1.027485921616032
RC N8 K1 K8 28672 16384 16384 0.103436 0.10105251402341242 0.000549581 0.9769569011119187
RC N8 K2 K4 28672 16384 16384 0.037011 0.035013273060716756 0.00100704 0.9460234271086096
RC N8 K4 K2 28672 16384 16384 0.0275877 0.02588891668711296 0.000711004 0.9384224377933993
RC N8 K8 K1 28672 16384 16384 0.0204329 0.021314318914829253 0.0013742300000000002 1.0431372401778138
RC N8 K1 K8 28672 16384 20480 0.107805 0.10637884375211973 0.000204427 0.9867709637968529
RC N8 K2 K4 28672 16384 20480 0.0416443 0.04033960278942407 0.00142569 0.9686704492433315
RC N8 K4 K2 28672 16384 20480 0.0327067 0.031215246415820276 0.00106499 0.9543991419440139
RC N8 K8 K1 28672 16384 20480 0.0253289 0.026640648643536567 0.00165936 1.0517886147261257
RC N8 K1 K8 28672 16384 24576 0.112737 0.11170517348082706 0.00107377 0.9908474900061831
RC N8 K2 K4 28672 16384 24576 0.0466729 0.04566593251813139 0.00164673 0.9784250071911407
RC N8 K4 K2 28672 16384 24576 0.0377857 0.0365415761445276 0.0014094 0.9670742144389968
RC N8 K8 K1 28672 16384 24576 0.0292032 0.03196697837224389 0.00209306 1.0946395727948954
RC N8 K1 K8 28672 16384 28672 0.117845 0.11703150320953437 0.00117177 0.9930968917606549
RC N8 K2 K4 28672 16384 28672 0.050712 0.050992262246838706 0.00210914 1.0055265469087928
RC N8 K4 K2 28672 16384 28672 0.0426954 0.04186790587323491 0.00177478 0.9806186585260921
RC N8 K8 K1 28672 16384 28672 0.0334661 0.0372933081009512 0.0023155800000000002 1.1143607441844494
RC N8 K1 K8 28672 16384 32768 0.121795 0.12235783293824168 0.000761231 1.0046211497864581
RC N8 K2 K4 28672 16384 32768 0.0555948 0.05631859197554601 0.00239715 1.0130190588966237
RC N8 K4 K2 28672 16384 32768 0.0468603 0.04719423560194222 0.00216219 1.0071261942826277
RC N8 K8 K1 28672 16384 32768 0.037740699999999995 0.04261963782965851 0.00234829 1.1292752341546002
RC N8 K1 K8 28672 20480 4096 0.112004 0.1063286560466131 0.000436504 0.9493290958056239
RC N8 K2 K4 28672 20480 4096 0.0266751 0.02378460484324352 0.000290639 0.8916407002501779
RC N8 K4 K2 28672 20480 4096 0.0143911 0.012381659376238783 4.38711e-05 0.8603692126549591
RC N8 K8 K1 28672 20480 4096 0.006043669999999999 0.0066669121608841425 0.000477924 1.103123128973644
RC N8 K1 K8 28672 20480 8192 0.117879 0.11298656820749725 0.000574605 0.9584961545949428
RC N8 K2 K4 28672 20480 8192 0.0327444 0.030442517004127662 0.000478838 0.929701475798233
RC N8 K4 K2 28672 20480 8192 0.0204256 0.019039571537122924 0.000527022 0.9321425826963675
RC N8 K8 K1 28672 20480 8192 0.0123388 0.013324824321768285 0.000952965 1.0799124973067302
RC N8 K1 K8 28672 20480 12288 0.123444 0.11964448036838138 0.00130612 0.9692207022486421
RC N8 K2 K4 28672 20480 12288 0.038544 0.0371004291650118 0.000958984 0.9625474565434775
RC N8 K4 K2 28672 20480 12288 0.0270675 0.025697483698007065 0.000543327 0.9493851925004919
RC N8 K8 K1 28672 20480 12288 0.0191048 0.019982736482652426 0.00104032 1.045953712294943
RC N8 K1 K8 28672 20480 16384 0.129561 0.12630239252926553 0.00141354 0.9748488552053899
RC N8 K2 K4 28672 20480 16384 0.0447345 0.04375834132589594 0.0016191 0.9781788401769538
RC N8 K4 K2 28672 20480 16384 0.0318665 0.0323553958588912 0.00112728 1.0153420004986806
RC N8 K8 K1 28672 20480 16384 0.0240108 0.026640648643536567 0.00177134 1.1095277393313245
RC N8 K1 K8 28672 20480 20480 0.134678 0.1329603046901497 0.00153603 0.9872459101720378
RC N8 K2 K4 28672 20480 20480 0.051895 0.0504162534867801 0.00170463 0.9715050291315175
RC N8 K4 K2 28672 20480 20480 0.0365108 0.03901330801977536 0.000930474 1.068541582758399
RC N8 K8 K1 28672 20480 20480 0.0299448 0.033298560804420715 0.0021791299999999996 1.1119981033241402
RC N8 K1 K8 28672 20480 24576 0.139644 0.13961821685103382 0.000428747 0.999815365150195
RC N8 K2 K4 28672 20480 24576 0.057057 0.05707416564766424 0.00231349 1.0003008508625453
RC N8 K4 K2 28672 20480 24576 0.0446336 0.0456712201806595 0.0017207 1.0232475126509961
RC N8 K8 K1 28672 20480 24576 0.03419 0.03995647296530486 0.00193553 1.1686596363060795
RC N8 K1 K8 28672 20480 28672 0.144958 0.14627612901191794 0.000761494 1.0090931787960509
RC N8 K2 K4 28672 20480 28672 0.0616126 0.06373207780854838 0.00251229 1.0344000709034902
RC N8 K4 K2 28672 20480 28672 0.0494882 0.05232913234154364 0.00251044 1.0574062572803948
RC N8 K8 K1 28672 20480 28672 0.0390437 0.046614385126189 0.00134705 1.1939028607992839
RC N8 K1 K8 28672 20480 32768 0.15091 0.1529340411728021 0.000705766 1.0134122402279644
RC N8 K2 K4 28672 20480 32768 0.0661234 0.07038998996943252 0.0023771 1.0645246610040096
RC N8 K4 K2 28672 20480 32768 0.0552948 0.05898704450242778 0.00306404 1.0667738106011375
RC N8 K8 K1 28672 20480 32768 0.0455932 0.05327229728707314 0.0026863 1.168426372508908
RC N8 K1 K8 28672 24576 4096 0.134515 0.12758378725593575 0.000765853 0.9484725663006783
RC N8 K2 K4 28672 24576 4096 0.0312092 0.028534925811892223 0.000406901 0.9143113508802604
RC N8 K4 K2 28672 24576 4096 0.0171277 0.014853391251486539 0.000411305 0.8672145852324912
RC N8 K8 K1 28672 24576 4096 0.00777312 0.007998494593060972 0.000526571 1.0289940967154723
RC N8 K1 K8 28672 24576 8192 0.141018 0.13557328184899672 0.00078312 0.9613899066005526
RC N8 K2 K4 28672 24576 8192 0.0386082 0.03652442040495319 0.000822563 0.9460275383196624
RC N8 K4 K2 28672 24576 8192 0.0246869 0.02284288584454751 0.000444896 0.9253039403306007
RC N8 K8 K1 28672 24576 8192 0.0156298 0.015987989186121942 0.000795942 1.0229170677885797
RC N8 K1 K8 28672 24576 12288 0.148008 0.1435627764420577 0.000938282 0.9699663291312476
RC N8 K2 K4 28672 24576 12288 0.0466599 0.04451391499801416 0.00115526 0.9540079382513499
RC N8 K4 K2 28672 24576 12288 0.0320031 0.030832380437608477 0.000812836 0.9634185575025068
RC N8 K8 K1 28672 24576 12288 0.0226811 0.02397748377918291 0.00148111 1.0571570064583689
RC N8 K1 K8 28672 24576 16384 0.155214 0.15155227103511867 0.00094499 0.9764085136335555
RC N8 K2 K4 28672 24576 16384 0.0526692 0.052503409591075134 0.00168633 0.9968522322548118
RC N8 K4 K2 28672 24576 16384 0.0391258 0.03882187503066946 0.00144831 0.9922321084979593
RC N8 K8 K1 28672 24576 16384 0.0286595 0.03196697837224389 0.00212831 1.1154060040211409
RC N8 K1 K8 28672 24576 20480 0.163238 0.15954176562817962 0.00115346 0.9773567773936193
RC N8 K2 K4 28672 24576 20480 0.0595389 0.06049290418413611 0.00216425 1.0160232080897718
RC N8 K4 K2 28672 24576 20480 0.0473562 0.04681136962373042 0.00221072 0.9884950571146
RC N8 K8 K1 28672 24576 20480 0.0351102 0.03995647296530486 0.00225638 1.138030343470127
RC N8 K1 K8 28672 24576 24576 0.169559 0.1675312602212406 0.00103772 0.9880410961449443
RC N8 K2 K4 28672 24576 24576 0.0658096 0.06848239877719707 0.00221468 1.0406141167428016
RC N8 K4 K2 28672 24576 24576 0.0534447 0.054800864216791395 0.00250568 1.0253750926993959
RC N8 K8 K1 28672 24576 24576 0.041582 0.047945967558365825 0.00245445 1.1530462113021458
RC N8 K1 K8 28672 24576 28672 0.174896 0.17552075481430157 0.000941978 1.0035721503882398
RC N8 K2 K4 28672 24576 28672 0.0737386 0.07647189337025805 0.00331582 1.0370673347508366
RC N8 K4 K2 28672 24576 28672 0.0592635 0.06279035880985237 0.00321715 1.0595114836257118
RC N8 K8 K1 28672 24576 28672 0.0483673 0.0559354621514268 0.00272232 1.156472702661236
RC N8 K1 K8 28672 24576 32768 0.181335 0.18351024940736255 0.00095017 1.0119957504473078
RC N8 K2 K4 28672 24576 32768 0.079146 0.08446138796331902 0.00260953 1.0671592747999776
RC N8 K4 K2 28672 24576 32768 0.0631256 0.07077985340291333 0.000674124 1.1212543469355274
RC N8 K8 K1 28672 24576 32768 0.056547400000000005 0.06392495674448777 0.0034027 1.1304667720264374
RC N8 K1 K8 28672 28672 4096 0.156819 0.14883891846525837 0.000780662 0.9491127890450671
RC N8 K2 K4 28672 28672 4096 0.0371183 0.03328524678054093 0.000304742 0.8967341387008815
RC N8 K4 K2 28672 28672 4096 0.0194664 0.017325123126734294 0.000432404 0.8900013935157141
RC N8 K8 K1 28672 28672 4096 0.00934633 0.0093300770252378 0.000468453 0.9982610313607374
RC N8 K1 K8 28672 28672 8192 0.163909 0.15815999549049617 0.00128486 0.9649256324576209
RC N8 K2 K4 28672 28672 8192 0.0455683 0.04260632380577872 0.00119967 0.9349991947423697
RC N8 K4 K2 28672 28672 8192 0.0262346 0.026646200151972096 0.000134729 1.0156892101260204
RC N8 K8 K1 28672 28672 8192 0.0176247 0.0186511540504756 0.00133602 1.0582395189975204
RC N8 K1 K8 28672 28672 12288 0.172578 0.16748107251573396 0.000819685 0.9704659488215992
RC N8 K2 K4 28672 28672 12288 0.0535874 0.05192740083101652 0.00146878 0.9690225842458585
RC N8 K4 K2 28672 28672 12288 0.0371491 0.03596727717720989 0.00125512 0.9681870402569617
RC N8 K8 K1 28672 28672 12288 0.0247964 0.027972231075713398 0.00168486 1.128076296386306
RC N8 K1 K8 28672 28672 16384 0.180083 0.1768021495409718 0.00107609 0.9817814537794894
RC N8 K2 K4 28672 28672 16384 0.0620801 0.06124847785625433 0.00228245 0.9866040463248984
RC N8 K4 K2 28672 28672 16384 0.0451844 0.0452883542024477 0.00182262 1.0023006657706577
RC N8 K8 K1 28672 28672 16384 0.0323173 0.0372933081009512 0.0016242000000000001 1.1539735095738568
RC N8 K1 K8 28672 28672 20480 0.189736 0.18612322656620955 0.00114098 0.9809589459365095
RC N8 K2 K4 28672 28672 20480 0.0703087 0.07056955488149212 0.00261424 1.003710136604604
RC N8 K4 K2 28672 28672 20480 0.0531099 0.054609431227685495 0.00206344 1.0282344954083042
RC N8 K8 K1 28672 28672 20480 0.0411477 0.046614385126189 0.0025898500000000003 1.1328551808774001
RC N8 K1 K8 28672 28672 24576 0.198444 0.19544430359144738 0.000448594 0.9848839148144936
RC N8 K2 K4 28672 28672 24576 0.0764122 0.07989063190672993 0.00178017 1.0455219442278842
RC N8 K4 K2 28672 28672 24576 0.0592233 0.06393050825292329 0.0017327 1.0794823701638256
RC N8 K8 K1 28672 28672 24576 0.0508063 0.0559354621514268 0.00345337 1.100955238846891
RC N8 K1 K8 28672 28672 28672 0.205365 0.20476538061668514 0.0011099 0.9970802260204278
RC N8 K2 K4 28672 28672 28672 0.0853397 0.08921170893196771 0.00336425 1.0453717195158607
RC N8 K4 K2 28672 28672 28672 0.0657782 0.07325158527816109 0.000779029 1.1136149252816447
RC N8 K8 K1 28672 28672 28672 0.0573917 0.06525653917666459 0.00334589 1.1370379197107698
RC N8 K1 K8 28672 28672 32768 0.211358 0.21408645764192297 0.00101962 1.0129091760989553
RC N8 K2 K4 28672 28672 32768 0.0930685 0.09853278595720552 0.00357074 1.058712517739144
RC N8 K4 K2 28672 28672 32768 0.0744963 0.0825726623033989 0.00163212 1.1084129319630491
RC N8 K8 K1 28672 28672 32768 0.0654622 0.0745776162019024 0.00401608 1.139247018919352
RC N8 K1 K8 28672 32768 4096 0.178546 0.170094049674581 0.00122662 0.9526623372944842
RC N8 K2 K4 28672 32768 4096 0.0418678 0.038035567749189626 0.000490958 0.9084682679574668
RC N8 K4 K2 28672 32768 4096 0.0207726 0.01979685500198205 0.000124361 0.9530273052955359
RC N8 K8 K1 28672 32768 4096 0.010694200000000001 0.010661659457414627 7.192180000000001e-06 0.9969571784158353
RC N8 K1 K8 28672 32768 8192 0.188007 0.18074670913199564 0.000610077 0.9613828694250514
RC N8 K2 K4 28672 32768 8192 0.0512112 0.04868822720660425 0.000843266 0.9507339645742386
RC N8 K4 K2 28672 32768 8192 0.0297537 0.030449514459396677 2.87889e-05 1.0233858128366111
RC N8 K8 K1 28672 32768 8192 0.020008099999999997 0.021314318914829253 0.0013788700000000001 1.0652845055167286
RC N8 K1 K8 28672 32768 12288 0.196718 0.19139936858941026 0.00113706 0.9729631685428393
RC N8 K2 K4 28672 32768 12288 0.0604048 0.05934088666401889 0.00160271 0.9823869405083518
RC N8 K4 K2 28672 32768 12288 0.0421534 0.04110217391681131 0.00128699 0.9750618910173631
RC N8 K8 K1 28672 32768 12288 0.0272687 0.03196697837224389 0.0011379600000000001 1.1722956493064902
RC N8 K1 K8 28672 32768 16384 0.205989 0.20205202804682487 0.00114982 0.980887465091946
RC N8 K2 K4 28672 32768 16384 0.0692472 0.0699935461214335 0.00224632 1.0107779971093922
RC N8 K4 K2 28672 32768 16384 0.0506135 0.051754833374225935 0.00224103 1.0225499792392532
RC N8 K8 K1 28672 32768 16384 0.036230200000000004 0.04261963782965851 0.00162242 1.176356681157115
RC N8 K1 K8 28672 32768 20480 0.216217 0.21270468750423951 0.00108241 0.9837556135930086
RC N8 K2 K4 28672 32768 20480 0.0762943 0.08064620557884813 6.77317e-05 1.057041031621604
RC N8 K4 K2 28672 32768 20480 0.0608162 0.062407492831640564 0.00220795 1.0261656077104548
RC N8 K8 K1 28672 32768 20480 0.045190600000000004 0.05327229728707314 0.00188139 1.1788358040626399
RC N8 K1 K8 28672 32768 24576 0.225216 0.22335734696165416 0.0010282 0.9917472424767964
RC N8 K2 K4 28672 32768 24576 0.0857472 0.09129886503626276 0.00157504 1.0647445635106776
RC N8 K4 K2 28672 32768 24576 0.0667678 0.07306015228905519 0.00252462 1.0942423187383017
RC N8 K8 K1 28672 32768 24576 0.0548586 0.06392495674448777 0.00294123 1.1652677382304282
RC N8 K1 K8 28672 32768 28672 0.232112 0.23401000641906877 0.00176672 1.0081771145786032
RC N8 K2 K4 28672 32768 28672 0.0949754 0.10195152449367739 0.00172366 1.0734519095858233
RC N8 K4 K2 28672 32768 28672 0.0760459 0.08371281174646981 0.00278992 1.1008195280280701
RC N8 K8 K1 28672 32768 28672 0.0640262 0.0745776162019024 0.0034950800000000002 1.164798413804074
RC N8 K1 K8 28672 32768 32768 0.240935 0.2446626658764834 0.000871108 1.0154716661194239
RC N8 K2 K4 28672 32768 32768 0.103094 0.11260418395109201 0.00127713 1.092247695802782
RC N8 K4 K2 28672 32768 32768 0.0853217 0.09436547120388443 0.00404031 1.1059961440510964
RC N8 K8 K1 28672 32768 32768 0.0724067 0.08523027565931701 0.00340147 1.1771048212294857
RC N8 K1 K8 32768 4096 4096 0.0270722 0.024344578524940135 0.000290679 0.8992464049814989
RC N8 K2 K4 32768 4096 4096 0.00738304 0.005461938249884233 0.000262539 0.7397952943346146
RC N8 K4 K2 32768 4096 4096 0.00424857 0.0028478364288545784 0.000172494 0.6703046975463693
RC N8 K8 K1 32768 4096 4096 0.00157501 0.0015308084939163753 7.54821e-05 0.9719357298787787
RC N8 K1 K8 32768 4096 8192 0.028375 0.02586638701885651 0.00017241 0.9115907319420796
RC N8 K2 K4 32768 4096 8192 0.0088308 0.006983746743800608 7.19587e-05 0.7908396457626272
RC N8 K4 K2 32768 4096 8192 0.00576611 0.004369644922770954 0.000186668 0.7578150473665876
RC N8 K8 K1 32768 4096 8192 0.0029108 0.0030526169878327507 0.00022439999999999998 1.0487209659999832
RC N8 K1 K8 32768 4096 12288 0.0301053 0.027388195512772887 0.000140443 0.9097466397203444
RC N8 K2 K4 32768 4096 12288 0.0105861 0.008505555237716983 5.4133e-05 0.8034644711193909
RC N8 K4 K2 32768 4096 12288 0.00756695 0.00589145341668733 0.000149794 0.7785770246515875
RC N8 K8 K1 32768 4096 12288 0.00427674 0.004574425481749127 0.000343121 1.069605700077425
RC N8 K1 K8 32768 4096 16384 0.0312705 0.028910004006689263 0.000231175 0.9245136472614529
RC N8 K2 K4 32768 4096 16384 0.011957 0.010027363731633359 0.000122096 0.8386186946251868
RC N8 K4 K2 32768 4096 16384 0.00899134 0.007413261910603705 9.17783e-05 0.824489109588082
RC N8 K8 K1 32768 4096 16384 0.00532962 0.006096233975665502 0.000300577 1.1438402692247294
RC N8 K1 K8 32768 4096 20480 0.0330021 0.030431812500605636 0.000396904 0.9221174561802321
RC N8 K2 K4 32768 4096 20480 0.0131861 0.011549172225549735 0.000338809 0.8758595965106996
RC N8 K4 K2 32768 4096 20480 0.010928 0.00893507040452008 0.000163501 0.8176308935322182
RC N8 K8 K1 32768 4096 20480 0.00692249 0.007618042469581877 0.000549144 1.1004772082851513
RC N8 K1 K8 32768 4096 24576 0.0341154 0.031953620994522015 0.000259833 0.9366333384489708
RC N8 K2 K4 32768 4096 24576 0.0145844 0.013070980719466111 0.000396212 0.8962302679209367
RC N8 K4 K2 32768 4096 24576 0.0125037 0.010456878898436456 0.000129029 0.8363027662561048
RC N8 K8 K1 32768 4096 24576 0.008774150000000001 0.009139850963498253 0.000601676 1.041679360792584
RC N8 K1 K8 32768 4096 28672 0.035392 0.03347542948843839 0.000569155 0.9458473521823686
RC N8 K2 K4 32768 4096 28672 0.0164584 0.014592789213382484 8.75839e-05 0.8866468923700045
RC N8 K4 K2 32768 4096 28672 0.0139704 0.01197868739235283 0.000104266 0.8574333871866827
RC N8 K8 K1 32768 4096 28672 0.0104333 0.010661659457414627 0.000536322 1.0218875578594144
RC N8 K1 K8 32768 4096 32768 0.0367768 0.03499723798235477 0.000706983 0.9516118308921594
RC N8 K2 K4 32768 4096 32768 0.0177905 0.01611459770729886 0.0002712 0.9057979094066417
RC N8 K4 K2 32768 4096 32768 0.0153695 0.013500495886269207 0.000171159 0.8783952559464658
RC N8 K8 K1 32768 4096 32768 0.011159 0.012183467951331003 0.0008971710000000001 1.0918064299068915
RC N8 K1 K8 32768 8192 4096 0.0521609 0.04863615704988028 0.000114043 0.9324255726009382
RC N8 K2 K4 32768 8192 4096 0.0130336 0.010890876499768463 0.000173963 0.8356000260686582
RC N8 K4 K2 32768 8192 4096 0.00734287 0.005672672857709157 0.000105343 0.7725416434866963
RC N8 K8 K1 32768 8192 4096 0.00274627 0.0030526169878327507 0.000194442 1.1115502073112806
RC N8 K1 K8 32768 8192 8192 0.0552897 0.051679774037713025 0.000358348 0.9347088885943137
RC N8 K2 K4 32768 8192 8192 0.0160033 0.013934493487601216 0.000278092 0.8707262556848409
RC N8 K4 K2 32768 8192 8192 0.0108214 0.008716289845541908 6.77853e-05 0.8054678549487042
RC N8 K8 K1 32768 8192 8192 0.0053047500000000004 0.006096233975665502 0.000298738 1.1492028796202463
RC N8 K1 K8 32768 8192 12288 0.0581422 0.05472339102554578 0.000456362 0.9411991810689272
RC N8 K2 K4 32768 8192 12288 0.0191501 0.016978110475433968 0.000379921 0.8865807737523025
RC N8 K4 K2 32768 8192 12288 0.0138739 0.01175990683337466 0.0001335 0.8476280521969064
RC N8 K8 K1 32768 8192 12288 0.00910455 0.009139850963498253 0.00044065799999999997 1.0038772881139928
RC N8 K1 K8 32768 8192 16384 0.0600544 0.05776700801337853 0.00030114 0.9619113339468637
RC N8 K2 K4 32768 8192 16384 0.0223072 0.020021727463266716 0.000324338 0.8975455217717471
RC N8 K4 K2 32768 8192 16384 0.0169037 0.01480352382120741 0.000177909 0.8757564214466306
RC N8 K8 K1 32768 8192 16384 0.0120121 0.012183467951331003 0.000603785 1.0142662774478237
RC N8 K1 K8 32768 8192 20480 0.0623236 0.06081062500121128 0.000654645 0.9757238831070618
RC N8 K2 K4 32768 8192 20480 0.0252269 0.023065344451099465 0.000477923 0.9143154510106063
RC N8 K4 K2 32768 8192 20480 0.0192414 0.01784714080904016 0.000537864 0.9275385787437588
RC N8 K8 K1 32768 8192 20480 0.0149445 0.015227084939163754 0.000500708 1.018908959092894
RC N8 K1 K8 32768 8192 24576 0.0650537 0.06385424198904403 0.000837514 0.9815620324292704
RC N8 K2 K4 32768 8192 24576 0.0276241 0.026108961438932217 0.000516225 0.9451515683382343
RC N8 K4 K2 32768 8192 24576 0.0201198 0.02089075779687291 0.000186476 1.038318362850173
RC N8 K8 K1 32768 8192 24576 0.016968499999999997 0.018270701926996504 0.0013226800000000001 1.076742312343254
RC N8 K1 K8 32768 8192 28672 0.0681519 0.06689785897687678 0.000927282 0.981599324110946
RC N8 K2 K4 32768 8192 28672 0.0307278 0.029152578426764966 0.000871251 0.9487362722604601
RC N8 K4 K2 32768 8192 28672 0.0249176 0.02393437478470566 0.000704472 0.9605409343077045
RC N8 K8 K1 32768 8192 28672 0.018721599999999998 0.021314318914829253 0.0012763 1.1384881054412685
RC N8 K1 K8 32768 8192 32768 0.0712053 0.06994147596470954 0.00146921 0.982250983630566
RC N8 K2 K4 32768 8192 32768 0.0331224 0.032196195414597714 0.000839249 0.972036912017176
RC N8 K4 K2 32768 8192 32768 0.0283358 0.02697799177253841 0.000442846 0.9520815284035887
RC N8 K8 K1 32768 8192 32768 0.0207717 0.024357935902662005 0.000929145 1.1726500913580498
RC N8 K1 K8 32768 12288 4096 0.0773665 0.07292773557482043 0.000232675 0.942626790339752
RC N8 K2 K4 32768 12288 4096 0.0183046 0.0163198147496527 0.000163734 0.8915690454668608
RC N8 K4 K2 32768 12288 4096 0.0106758 0.008497509286563737 8.61933e-05 0.7959599549039639
RC N8 K8 K1 32768 12288 4096 0.00440619 0.004574425481749127 0.000346991 1.038181622160898
RC N8 K1 K8 32768 12288 8192 0.0816192 0.07749316105656956 0.00034291 0.9494476919226059
RC N8 K2 K4 32768 12288 8192 0.0231368 0.020885240231401828 0.000575266 0.9026849102469584
RC N8 K4 K2 32768 12288 8192 0.0152528 0.013062934768312863 0.000389744 0.8564286405324179
RC N8 K8 K1 32768 12288 8192 0.009215049999999999 0.009139850963498253 0.00045996 0.991839541130895
RC N8 K1 K8 32768 12288 12288 0.0856852 0.08205858653831868 0.000736622 0.9576751473803957
RC N8 K2 K4 32768 12288 12288 0.028088 0.025450665713150952 0.000394927 0.9061045896165962
RC N8 K4 K2 32768 12288 12288 0.0181124 0.017628360250061988 6.69174e-05 0.9732757806840611
RC N8 K8 K1 32768 12288 12288 0.0139672 0.01370527644524738 0.000371384 0.981247239621927
RC N8 K1 K8 32768 12288 16384 0.0889634 0.08662401202006781 0.000185367 0.9737039279081938
RC N8 K2 K4 32768 12288 16384 0.03251 0.030016091194900077 0.000812943 0.9232879481667203
RC N8 K4 K2 32768 12288 16384 0.024678 0.022193785731811112 0.000229904 0.8993348622988537
RC N8 K8 K1 32768 12288 16384 0.0170194 0.018270701926996504 0.0013122499999999998 1.0735220940219106
RC N8 K1 K8 32768 12288 20480 0.0935788 0.09118943750181693 0.00121214 0.9744668397309746
RC N8 K2 K4 32768 12288 20480 0.0367382 0.0345815166766492 0.000813857 0.9412958902899218
RC N8 K4 K2 32768 12288 20480 0.0283649 0.026759211213560237 0.00102325 0.94339169937353
RC N8 K8 K1 32768 12288 20480 0.0202618 0.02283612740874563 0.00112412 1.1270532434801266
RC N8 K1 K8 32768 12288 24576 0.0977162 0.09575486298356606 0.00160776 0.9799282307699855
RC N8 K2 K4 32768 12288 24576 0.0399353 0.039146942158398326 0.00127569 0.9802591230915587
RC N8 K4 K2 32768 12288 24576 0.033311 0.03132463669530937 0.00103314 0.9403691481885674
RC N8 K8 K1 32768 12288 24576 0.0237889 0.027401552890494757 2.07712e-05 1.1518629651011503
RC N8 K1 K8 32768 12288 28672 0.102057 0.10032028846531518 0.00163656 0.9829829258680461
RC N8 K2 K4 32768 12288 28672 0.0421402 0.043712367640147465 9.68708e-05 1.0373080251196591
RC N8 K4 K2 32768 12288 28672 0.0372031 0.0358900621770585 0.00140632 0.9647062254774064
RC N8 K8 K1 32768 12288 28672 0.0291389 0.03196697837224389 0.00199441 1.0970550834878423
RC N8 K1 K8 32768 12288 32768 0.10559 0.10488571394706431 0.00155162 0.9933299928692518
RC N8 K2 K4 32768 12288 32768 0.0488593 0.04827779312189659 0.0020858 0.9880983379192209
RC N8 K4 K2 32768 12288 32768 0.0412119 0.040455487658807625 0.00152196 0.9816457784962018
RC N8 K8 K1 32768 12288 32768 0.034248 0.03653240385399301 0.00231013 1.066701817740978
RC N8 K1 K8 32768 16384 4096 0.102226 0.09721931409976055 0.000689128 0.951023360982143
RC N8 K2 K4 32768 16384 4096 0.0245226 0.021748752999536932 9.88498e-05 0.8868860968876437
RC N8 K4 K2 32768 16384 4096 0.0128379 0.011322345715418314 9.47543e-05 0.8819468694582693
RC N8 K8 K1 32768 16384 4096 0.006190279999999999 0.006096233975665502 9.04956e-06 0.9848074684288114
RC N8 K1 K8 32768 16384 8192 0.107781 0.10330654807542605 0.000158254 0.958485707828152
RC N8 K2 K4 32768 16384 8192 0.030616 0.027835986975202433 0.000195797 0.9091973796447097
RC N8 K4 K2 32768 16384 8192 0.0178799 0.017409579691083817 6.17797e-05 0.9736955850471096
RC N8 K8 K1 32768 16384 8192 0.011998799999999999 0.012183467951331003 0.0006300090000000001 1.0153905349977501
RC N8 K1 K8 32768 16384 12288 0.113073 0.10939378205109156 0.000675257 0.9674615695266912
RC N8 K2 K4 32768 16384 12288 0.0365848 0.03392322095086793 0.000687856 0.9272490474423238
RC N8 K4 K2 32768 16384 12288 0.0253108 0.023496813666749317 0.00069807 0.928331529100199
RC N8 K8 K1 32768 16384 12288 0.0161742 0.018270701926996504 0.00107391 1.1296201312582077
RC N8 K1 K8 32768 16384 16384 0.118177 0.11548101602675706 0.000577519 0.9771868978460873
RC N8 K2 K4 32768 16384 16384 0.0419417 0.040010454926533434 0.0010854 0.9539540582888494
RC N8 K4 K2 32768 16384 16384 0.0305083 0.029584047642414818 0.000883839 0.9697048882571241
RC N8 K8 K1 32768 16384 16384 0.0214696 0.024357935902662005 0.00134782 1.1345314259540005
RC N8 K1 K8 32768 16384 20480 0.124234 0.12156825000242255 0.00164522 0.9785425085115391
RC N8 K2 K4 32768 16384 20480 0.0460174 0.04609768890219894 0.000830763 1.0017447509463582
RC N8 K4 K2 32768 16384 20480 0.0365533 0.035671281618080315 0.00120406 0.975870348725842
RC N8 K8 K1 32768 16384 20480 0.027724 0.030445169878327506 0.00193031 1.0981521381592665
RC N8 K1 K8 32768 16384 24576 0.128528 0.12765548397808807 0.000789337 0.9932114712598661
RC N8 K2 K4 32768 16384 24576 0.0518453 0.05218492287786444 0.00195775 1.0065506975148075
RC N8 K4 K2 32768 16384 24576 0.0412826 0.041758515593745826 0.0018072 1.0115282369265943
RC N8 K8 K1 32768 16384 24576 0.034126199999999995 0.03653240385399301 0.00203198 1.0705089888119104
RC N8 K1 K8 32768 16384 28672 0.134314 0.13374271795375356 0.002044 0.9957466679106688
RC N8 K2 K4 32768 16384 28672 0.0564616 0.05827215685352994 0.0022725 1.032067048286445
RC N8 K4 K2 32768 16384 28672 0.047932 0.047845749569411324 0.00205639 0.9982005668324151
RC N8 K8 K1 32768 16384 28672 0.0392759 0.04261963782965851 0.00262627 1.0851345947427942
RC N8 K1 K8 32768 16384 32768 0.139385 0.13982995192941905 0.00196414 1.0031922511706355
RC N8 K2 K4 32768 16384 32768 0.062187 0.06435939082919545 0.00284776 1.0349331987263488
RC N8 K4 K2 32768 16384 32768 0.0503403 0.05393298354507683 0.00221003 1.0713679406971517
RC N8 K8 K1 32768 16384 32768 0.0449891 0.048706871805324015 0.00286157 1.0826371677878424
RC N8 K1 K8 32768 20480 4096 0.128245 0.12151089262470069 0.000552284 0.947490292991545
RC N8 K2 K4 32768 20480 4096 0.0305073 0.02717769124942116 0.000122452 0.8908586223435427
RC N8 K4 K2 32768 20480 4096 0.0164712 0.014147182144272893 7.07752e-05 0.8589041566050376
RC N8 K8 K1 32768 20480 4096 0.00688382 0.007618042469581877 0.000537062 1.106659161567542
RC N8 K1 K8 32768 20480 8192 0.134306 0.12911993509428257 0.00053652 0.9613862008717597
RC N8 K2 K4 32768 20480 8192 0.0364528 0.03478673371900304 0.000536338 0.9542952453310318
RC N8 K4 K2 32768 20480 8192 0.0238848 0.02175622461385477 0.000111989 0.9108815905452325
RC N8 K8 K1 32768 20480 8192 0.0130609 0.015227084939163754 0.000739782 1.1658526548066177
RC N8 K1 K8 32768 20480 12288 0.141158 0.13672897756386443 0.000452277 0.968623652671931
RC N8 K2 K4 32768 20480 12288 0.0432927 0.042395776188584915 0.00130553 0.9792823313996335
RC N8 K4 K2 32768 20480 12288 0.0293469 0.029365267083436647 0.00106086 1.0006258611109402
RC N8 K8 K1 32768 20480 12288 0.0198968 0.02283612740874563 0.0013906 1.1477286502726887
RC N8 K1 K8 32768 20480 16384 0.147723 0.1443380200334463 0.00136198 0.9770856267029936
RC N8 K2 K4 32768 20480 16384 0.0484831 0.05000481865816679 0.000412108 1.0313865792032026
RC N8 K4 K2 32768 20480 16384 0.0353238 0.036974309553018524 0.00136228 1.0467251414915304
RC N8 K8 K1 32768 20480 16384 0.027763000000000003 0.030445169878327506 0.0018506800000000002 1.0966095118801102
RC N8 K1 K8 32768 20480 20480 0.153539 0.1519470625030282 0.00110598 0.9896317059706536
RC N8 K2 K4 32768 20480 20480 0.0582149 0.057613861127748675 0.00213976 0.9896755148209252
RC N8 K4 K2 32768 20480 20480 0.0424243 0.0445833520226004 0.00189912 1.050891871465184
RC N8 K8 K1 32768 20480 20480 0.0349268 0.038054212347909386 0.00216706 1.0895419090185583
RC N8 K1 K8 32768 20480 24576 0.15939 0.15955610497261008 0.000621748 1.0010421291963743
RC N8 K2 K4 32768 20480 24576 0.0648152 0.06522290359733054 0.00266577 1.0062902466910624
RC N8 K4 K2 32768 20480 24576 0.0480036 0.05219239449218228 0.00168246 1.0872600074199077
RC N8 K8 K1 32768 20480 24576 0.04164 0.04566325481749126 0.0026019899999999998 1.0966199523893194
RC N8 K1 K8 32768 20480 28672 0.165609 0.16716514744219196 0.000685993 1.0093965149369415
RC N8 K2 K4 32768 20480 28672 0.0688738 0.07283194606691243 0.00241749 1.0574695467204136
RC N8 K4 K2 32768 20480 28672 0.054186 0.059801436961764154 0.00188815 1.1036326165755759
RC N8 K8 K1 32768 20480 28672 0.047959800000000004 0.05327229728707314 0.00319873 1.110769796518608
RC N8 K1 K8 32768 20480 32768 0.172227 0.17477418991177382 0.000532461 1.0147897246760023
RC N8 K2 K4 32768 20480 32768 0.0757774 0.0804409885364943 0.00309371 1.0615432640403908
RC N8 K4 K2 32768 20480 32768 0.0611753 0.06741047943134604 0.00262634 1.1019231525034783
RC N8 K8 K1 32768 20480 32768 0.052875399999999996 0.060881339756655016 0.0033237899999999996 1.1514114268006488
RC N8 K1 K8 32768 24576 4096 0.153441 0.14580247114964084 0.000992798 0.9502184627944347
RC N8 K2 K4 32768 24576 4096 0.0357306 0.032606629499305394 0.000416504 0.9125687645688959
RC N8 K4 K2 32768 24576 4096 0.0196054 0.016972018573127474 0.000140624 0.8656808110585592
RC N8 K8 K1 32768 24576 4096 0.00824718 0.009139850963498253 0.000592161 1.1082395392726063
RC N8 K1 K8 32768 24576 8192 0.161005 0.1549333221131391 0.00113324 0.9622888861410458
RC N8 K2 K4 32768 24576 8192 0.0446858 0.04173748046280365 0.000854588 0.9340211087818424
RC N8 K4 K2 32768 24576 8192 0.0281696 0.026102869536625724 0.000494371 0.9266325945922457
RC N8 K8 K1 32768 24576 8192 0.016249800000000002 0.018270701926996504 0.00118618 1.1243647261502605
RC N8 K1 K8 32768 24576 12288 0.169419 0.16406417307663734 0.000220444 0.9683929965153694
RC N8 K2 K4 32768 24576 12288 0.050461 0.0508683314263019 0.000294134 1.0080722028160738
RC N8 K4 K2 32768 24576 12288 0.0379887 0.03523372050012398 0.00067791 0.9274789740139563
RC N8 K8 K1 32768 24576 12288 0.026209299999999998 0.027401552890494757 0.00156773 1.0454896884119285
RC N8 K1 K8 32768 24576 16384 0.176847 0.1731950240401356 0.00135952 0.9793495170409201
RC N8 K2 K4 32768 24576 16384 0.0595286 0.059999182389800156 0.00165817 1.0079051479423362
RC N8 K4 K2 32768 24576 16384 0.0432216 0.04436457146362223 0.00156683 1.0264444505437613
RC N8 K8 K1 32768 24576 16384 0.0336614 0.03653240385399301 0.00221778 1.0852906847009636
RC N8 K1 K8 32768 24576 20480 0.185875 0.18232587500363384 0.00101938 0.9809058507256696
RC N8 K2 K4 32768 24576 20480 0.0675924 0.0691300333532984 0.00221562 1.022748613058545
RC N8 K4 K2 32768 24576 20480 0.0581042 0.05349542242712048 0.00395898 0.9206808187208579
RC N8 K8 K1 32768 24576 20480 0.0421827 0.04566325481749126 0.0026711 1.0825114280852404
RC N8 K1 K8 32768 24576 24576 0.193589 0.1914567259671321 0.00119325 0.9889855620264172
RC N8 K2 K4 32768 24576 24576 0.0762769 0.07826088431679666 0.00310089 1.0260102903604718
RC N8 K4 K2 32768 24576 24576 0.0575877 0.06262627339061874 0.00176035 1.0874939160726813
RC N8 K8 K1 32768 24576 24576 0.0500682 0.05479410578098952 0.00332727 1.0943893685211274
RC N8 K1 K8 32768 24576 28672 0.200333 0.20058757693063034 6.77198e-05 1.0012707688230613
RC N8 K2 K4 32768 24576 28672 0.084226 0.08739173528029491 0.00360445 1.0375861999892542
RC N8 K4 K2 32768 24576 28672 0.0669546 0.07175712435411699 0.00168423 1.0717280717697812
RC N8 K8 K1 32768 24576 28672 0.0587942 0.06392495674448777 0.00457497 1.0872663756712018
RC N8 K1 K8 32768 24576 32768 0.207022 0.2097184278941286 0.000880557 1.0130248374285273
RC N8 K2 K4 32768 24576 32768 0.0895421 0.09652258624379316 0.0022693 1.0779575891540756
RC N8 K4 K2 32768 24576 32768 0.0741834 0.08088797531761524 0.00357107 1.0903783773406888
RC N8 K8 K1 32768 24576 32768 0.06337709999999999 0.07305580770798602 0.00366715 1.152716165744189
RC N8 K1 K8 32768 28672 4096 0.179268 0.170094049674581 0.000402608 0.9488254996685465
RC N8 K2 K4 32768 28672 4096 0.0414039 0.038035567749189626 0.000413929 0.918646981303443
RC N8 K4 K2 32768 28672 4096 0.0224121 0.01979685500198205 0.000192716 0.8833110240442461
RC N8 K8 K1 32768 28672 4096 0.009510260000000001 0.010661659457414627 0.000669489 1.1210691881625345
RC N8 K1 K8 32768 28672 8192 0.187518 0.18074670913199564 0.00103709 0.9638899152721107
RC N8 K2 K4 32768 28672 8192 0.0498069 0.04868822720660425 8.15429e-05 0.9775398028506943
RC N8 K4 K2 32768 28672 8192 0.0319437 0.030449514459396677 0.000783997 0.9532244060455326
RC N8 K8 K1 32768 28672 8192 0.0187603 0.021314318914829253 0.0013627000000000001 1.1361395561280605
RC N8 K1 K8 32768 28672 12288 0.197586 0.19139936858941026 0.000772827 0.9686889181895997
RC N8 K2 K4 32768 28672 12288 0.0599905 0.05934088666401889 0.00225412 0.9891713965381
RC N8 K4 K2 32768 28672 12288 0.0442113 0.04110217391681131 0.00116168 0.9296757597449365
RC N8 K8 K1 32768 28672 12288 0.02759 0.03196697837224389 0.0016056999999999998 1.1586436524916233
RC N8 K1 K8 32768 28672 16384 0.206358 0.20205202804682487 0.00232898 0.9791334866921799
RC N8 K2 K4 32768 28672 16384 0.0696188 0.0699935461214335 0.00229644 1.0053828293712834
RC N8 K4 K2 32768 28672 16384 0.0505746 0.051754833374225935 0.00258754 1.0233364846034558
RC N8 K8 K1 32768 28672 16384 0.0380435 0.04261963782965851 0.0026475599999999998 1.1202869827870334
RC N8 K1 K8 32768 28672 20480 0.216459 0.21270468750423951 0.00112832 0.9826557800980301
RC N8 K2 K4 32768 28672 20480 0.0786084 0.08064620557884813 0.00278916 1.0259235091777488
RC N8 K4 K2 32768 28672 20480 0.0560702 0.062407492831640564 0.000137449 1.1130242594397837
RC N8 K8 K1 32768 28672 20480 0.0500597 0.05327229728707314 0.00254552 1.0641753204088946
RC N8 K1 K8 32768 28672 24576 0.225739 0.22335734696165416 0.00102714 0.9894495278248515
RC N8 K2 K4 32768 28672 24576 0.0872627 0.09129886503626276 0.0031155 1.0462530386552646
RC N8 K4 K2 32768 28672 24576 0.0681906 0.07306015228905519 0.00370103 1.071410902515232
RC N8 K8 K1 32768 28672 24576 0.056482199999999996 0.06392495674448777 0.0036764199999999997 1.1317717217900112
RC N8 K1 K8 32768 28672 28672 0.23169 0.23401000641906877 0.00132769 1.0100134076527634
RC N8 K2 K4 32768 28672 28672 0.095173 0.10195152449367739 0.00218597 1.0712231882327699
RC N8 K4 K2 32768 28672 28672 0.081208 0.08371281174646981 0.00251733 1.0308443964445597
RC N8 K8 K1 32768 28672 28672 0.0655179 0.0745776162019024 0.0051676000000000005 1.1382784888084385
RC N8 K1 K8 32768 28672 32768 0.240795 0.2446626658764834 0.000897491 1.016062068882175
RC N8 K2 K4 32768 28672 32768 0.103039 0.11260418395109201 0.00148035 1.0928307141091431
RC N8 K4 K2 32768 28672 32768 0.0843117 0.09436547120388443 0.0028865 1.1192452673102835
RC N8 K8 K1 32768 28672 32768 0.0729743 0.08523027565931701 0.00377434 1.167949204847693
RC N8 K1 K8 32768 32768 4096 0.205055 0.19438562819952115 7.90211e-05 0.9479682436396146
RC N8 K2 K4 32768 32768 4096 0.047411 0.04346450599907386 0.00061402 0.9167599502029878
RC N8 K4 K2 32768 32768 4096 0.0243428 0.02262169143083663 0.00088901 0.9292970172222024
RC N8 K8 K1 32768 32768 4096 0.011845399999999999 0.012183467951331003 0.000802718 1.0285400198668686
RC N8 K1 K8 32768 32768 8192 0.214967 0.20656009615085213 0.00107344 0.9608921190268839
RC N8 K2 K4 32768 32768 8192 0.0577072 0.05563897395040486 0.00103981 0.964159999972358
RC N8 K4 K2 32768 32768 8192 0.0364247 0.03479615938216763 0.00107118 0.9552902119212412
RC N8 K8 K1 32768 32768 8192 0.0222546 0.024357935902662005 0.0016925900000000001 1.0945124110369095
RC N8 K1 K8 32768 32768 12288 0.225921 0.21873456410218314 9.86096e-05 0.968190491818747
RC N8 K2 K4 32768 32768 12288 0.0692974 0.06781344190173587 0.00172806 0.978585659804493
RC N8 K4 K2 32768 32768 12288 0.0491136 0.04697062733349864 0.00046903 0.9563670212222
RC N8 K8 K1 32768 32768 12288 0.0329458 0.03653240385399301 0.00225544 1.1088637657605223
RC N8 K1 K8 32768 32768 16384 0.235882 0.23090903205351415 7.80425e-05 0.9789175607020211
RC N8 K2 K4 32768 32768 16384 0.079508 0.07998790985306686 0.00216112 1.0060359945296935
RC N8 K4 K2 32768 32768 16384 0.0577406 0.05914509528482964 0.00272469 1.0243242239399943
RC N8 K8 K1 32768 32768 16384 0.042318100000000004 0.048706871805324015 0.00219043 1.1509701949124371
RC N8 K1 K8 32768 32768 20480 0.246881 0.24308350000484516 0.00181931 0.9846180953773079
RC N8 K2 K4 32768 32768 20480 0.0883024 0.09216237780439787 0.00198999 1.0437131697937754
RC N8 K4 K2 32768 32768 20480 0.0751603 0.07131956323616064 0.00477278 0.9488993955074772
RC N8 K8 K1 32768 32768 20480 0.0557217 0.060881339756655016 0.004012170000000001 1.0925965962390778
RC N8 K1 K8 32768 32768 24576 0.258251 0.25525796795617617 0.00158579 0.9884103757823829
RC N8 K2 K4 32768 32768 24576 0.0979479 0.10433684575572888 0.000955803 1.0652280013734738
RC N8 K4 K2 32768 32768 24576 0.0776365 0.08349403118749164 0.0035136 1.0754481614638944
RC N8 K8 K1 32768 32768 24576 0.062417700000000007 0.07305580770798602 0.00246594 1.1704341510178364
RC N8 K1 K8 32768 32768 28672 0.266025 0.26743243590750715 0.00146801 1.005290615195967
RC N8 K2 K4 32768 32768 28672 0.108114 0.11651131370705986 0.000131551 1.0776709187252331
RC N8 K4 K2 32768 32768 28672 0.0929209 0.09566849913882264 0.000980207 1.0295692265014935
RC N8 K8 K1 32768 32768 28672 0.0730847 0.08523027565931701 0.00422977 1.1661849287103458
RC N8 K1 K8 32768 32768 32768 0.275942 0.27960690385883813 0.000953575 1.0132814281944689
RC N8 K2 K4 32768 32768 32768 0.118035 0.12868578165839087 0.000147637 1.0902340971609341
RC N8 K4 K2 32768 32768 32768 0.0970077 0.10784296709015365 0.00326814 1.1116949179307791
RC N8 K8 K1 32768 32768 32768 0.08188920000000001 0.09740474361064802 4.62605e-05 1.1894699619809206


==> data/lm-core0.85-l2-0.45-h2d.csv <==
Batch Seq Hidden Vocab Layers Epoch BPE mtime ptime
2048 10 2048 2048 1 5 10 0.121414 0.08580737
2048 10 2048 3072 1 5 10 0.133193 0.08976938
2048 10 2048 4096 1 5 10 0.146196 0.09373139
2048 10 2048 5120 1 5 10 0.159307 0.0976934
2048 10 2048 6144 1 5 10 0.172117 0.10165541
2048 10 3072 2048 1 5 10 0.203325 0.17516271
2048 10 3072 3072 1 5 10 0.217619 0.18106155
2048 10 3072 4096 1 5 10 0.239444 0.18696055
2048 10 3072 5120 1 5 10 0.253401 0.19285955
2048 10 3072 6144 1 5 10 0.268221 0.19875854
2048 10 4096 2048 1 5 10 0.316128 0.29342657
2048 10 4096 3072 1 5 10 0.338551 0.30126199
2048 10 4096 4096 1 5 10 0.356769 0.30909741
2048 10 4096 5120 1 5 10 0.371125 0.31693283
2048 10 4096 6144 1 5 10 0.391295 0.32476824
2048 10 5120 2048 1 5 10 0.45887 0.4533447
2048 10 5120 3072 1 5 10 0.482275 0.46311696
2048 10 5120 4096 1 5 10 0.498855 0.47288923
2048 10 5120 5120 1 5 10 0.518687 0.48266149
2048 10 5120 6144 1 5 10 0.531165 0.49243376
2048 10 6144 2048 1 5 10 0.632178 0.6350644
2048 10 6144 3072 1 5 10 0.647723 0.64677352
2048 10 6144 4096 1 5 10 0.677392 0.65848263
2048 10 6144 5120 1 5 10 0.695378 0.67019174
2048 10 6144 6144 1 5 10 0.714924 0.68190085
3072 10 2048 2048 1 5 8 0.170561 0.12740995
3072 10 2048 3072 1 5 8 0.187342 0.13335283
3072 10 2048 4096 1 5 8 0.20631 0.13925535
3072 10 2048 5120 1 5 8 0.22533 0.14515787
3072 10 2048 6144 1 5 8 0.243151 0.15106039
3072 10 3072 2048 1 5 8 0.298207 0.26076461
3072 10 3072 3072 1 5 8 0.317861 0.26967338
3072 10 3072 4096 1 5 8 0.33837 0.27852166
3072 10 3072 5120 1 5 8 0.362236 0.28736995
3072 10 3072 6144 1 5 8 0.382721 0.29621823
3072 10 4096 2048 1 5 8 0.451712 0.43884545
3072 10 4096 3072 1 5 8 0.479079 0.45067928
3072 10 4096 4096 1 5 8 0.498443 0.46243241
3072 10 4096 5120 1 5 8 0.530631 0.47418554
3072 10 4096 6144 1 5 8 0.554575 0.48593867
3072 10 5120 2048 1 5 8 0.662181 0.67262271
3072 10 5120 3072 1 5 8 0.67713 0.68738198
3072 10 5120 4096 1 5 8 0.705423 0.70204038
3072 10 5120 5120 1 5 8 0.732723 0.71669878
3072 10 5120 6144 1 5 8 0.769605 0.73135718
3072 10 6144 2048 1 5 8 0.895517 0.94539106
3072 10 6144 3072 1 5 8 0.932804 0.96307578
3072 10 6144 4096 1 5 8 0.96164 0.98063945
3072 10 6144 5120 1 5 8 0.985221 0.99820312
3072 10 6144 6144 1 5 8 1.031 1.01576679
4096 10 2048 2048 1 5 6 0.220916 0.16901253
4096 10 2048 3072 1 5 6 0.245849 0.17689592
4096 10 2048 4096 1 5 6 0.266618 0.1847793
4096 10 2048 5120 1 5 6 0.294185 0.19262233
4096 10 2048 6144 1 5 6 0.318976 0.20046536
4096 10 3072 2048 1 5 6 0.383703 0.34628589
4096 10 3072 3072 1 5 6 0.413876 0.35810363
4096 10 3072 4096 1 5 6 0.439523 0.36992138
4096 10 3072 5120 1 5 6 0.468745 0.3816786
4096 10 3072 6144 1 5 6 0.498688 0.39343582
4096 10 4096 2048 1 5 6 0.586349 0.58426434
4096 10 4096 3072 1 5 6 0.622694 0.60001588
4096 10 4096 4096 1 5 6 0.650947 0.61576742
4096 10 4096 5120 1 5 6 0.695744 0.63143825
4096 10 4096 6144 1 5 6 0.729445 0.64710909
4096 10 5120 2048 1 5 6 0.836858 0.89190072
4096 10 5120 3072 1 5 6 0.877146 0.91154613
4096 10 5120 4096 1 5 6 0.906277 0.93119154
4096 10 5120 5120 1 5 6 0.945293 0.95073607
4096 10 5120 6144 1 5 6 0.987574 0.9702806
4096 10 6144 2048 1 5 6 1.16638 1.25571772
4096 10 6144 3072 1 5 6 1.20635 1.279257
4096 10 6144 4096 1 5 6 1.24218 1.30279627
4096 10 6144 5120 1 5 6 1.28064 1.3262145
4096 10 6144 6144 1 5 6 1.31138 1.34963272
5120 10 2048 2048 1 5 4 0.266717 0.21029231
5120 10 2048 3072 1 5 4 0.297496 0.2201162
5120 10 2048 4096 1 5 4 0.327843 0.22994009
5120 10 2048 5120 1 5 4 0.357675 0.23976398
5120 10 2048 6144 1 5 4 0.390074 0.24954753
5120 10 3072 2048 1 5 4 0.463638 0.43180721
5120 10 3072 3072 1 5 4 0.497153 0.44653389
5120 10 3072 4096 1 5 4 0.539203 0.46126057
5120 10 3072 5120 1 5 4 0.573352 0.47598725
5120 10 3072 6144 1 5 4 0.609215 0.4906534
5120 10 4096 2048 1 5 4 0.718496 0.72960252
5120 10 4096 3072 1 5 4 0.757897 0.74923142
5120 10 4096 4096 1 5 4 0.796245 0.76886031
5120 10 4096 5120 1 5 4 0.842409 0.78848921
5120 10 4096 6144 1 5 4 0.878957 0.80803741
5120 10 5120 2048 1 5 4 1.14258 1.11117873
5120 10 5120 3072 1 5 4 1.18978 1.13571027
5120 10 5120 4096 1 5 4 1.20412 1.16024181
5120 10 5120 5120 1 5 4 1.278 1.18477335
5120 10 5120 6144 1 5 4 1.32533 1.20920402
5120 10 6144 2048 1 5 4 1.41965 1.56604437
5120 10 6144 3072 1 5 4 1.46795 1.59543821
5120 10 6144 4096 1 5 4 1.52122 1.62483204
5120 10 6144 5120 1 5 4 1.55182 1.65422588
5120 10 6144 6144 1 5 4 1.61857 1.68349866
6144 10 2048 2048 1 5 4 0.320059 0.25157208
6144 10 2048 3072 1 5 4 0.356777 0.26333648
6144 10 2048 4096 1 5 4 0.392428 0.27510088
6144 10 2048 5120 1 5 4 0.430473 0.28686529
6144 10 2048 6144 1 5 4 0.466099 0.29862969
6144 10 3072 2048 1 5 4 0.56517 0.51732852
6144 10 3072 3072 1 5 4 0.608894 0.53496414
6144 10 3072 4096 1 5 4 0.647157 0.55259975
6144 10 3072 5120 1 5 4 0.692128 0.57023537
6144 10 3072 6144 1 5 4 0.734689 0.58787098
6144 10 4096 2048 1 5 4 0.860566 0.8749407
6144 10 4096 3072 1 5 4 0.908695 0.89844696
6144 10 4096 4096 1 5 4 0.956768 0.92195321
6144 10 4096 5120 1 5 4 1.00223 0.94545947
6144 10 4096 6144 1 5 4 1.0639 0.96896572
6144 10 5120 2048 1 5 4 1.23009 1.33037604
6144 10 5120 3072 1 5 4 1.29216 1.35975336
6144 10 5120 4096 1 5 4 1.34112 1.38913068
6144 10 5120 5120 1 5 4 1.39746 1.41850801
6144 10 5120 6144 1 5 4 1.44805 1.44788533
6144 10 6144 2048 1 5 4 1.69521 1.87637103
6144 10 6144 3072 1 5 4 1.75597 1.91161942
6144 10 6144 4096 1 5 4 1.81442 1.94686781
6144 10 6144 5120 1 5 4 1.86332 1.9821162
6144 10 6144 6144 1 5 4 1.92808 2.0173646

